Hierarchical off-diagonal low-rank approximation of Hessians in inverse problems, with application to ice sheet model initializaiton

Obtaining lightweight and accurate approximations of Hessian applies in inverse problems governed by partial differential equations (PDEs) is an essential task to make both deterministic and Bayesian statistical large-scale inverse problems computationally tractable. The $\mathcal{O}(N^{3})$ computational complexity of dense linear algebraic routines such as that needed for sampling from Gaussian proposal distributions and Newton solves by direct linear methods, can be reduced to log-linear complexity by utilizing hierarchical off-diagonal low-rank (HODLR) matrix approximations. In this work, we show that a class of Hessians that arise from inverse problems governed by PDEs are well approximated by the HODLR matrix format. In particular, we study inverse problems governed by PDEs that model the instantaneous viscous flow of ice sheets. In these problems, we seek a spatially distributed basal sliding parameter field such that the flow predicted by the ice sheet model is consistent with ice sheet surface velocity observations. We demonstrate the use of HODLR approximation by efficiently generating Hessian approximations that allow fast generation of samples from a Gaussianized posterior proposal distribution. Computational studies are performed which illustrate ice sheet problem regimes for which the Gauss-Newton data-misfit Hessian is more efficiently approximated by the HODLR matrix format than the low-rank (LR) format. We then demonstrate that HODLR approximations can be favorable, when compared to global low-rank approximations, for large-scale problems by studying the data-misfit Hessian associated to inverse problems governed by the Stokes flow model on the Humboldt glacier and Greenland ice sheets.

==> 2DAR100HODLRcompression.dat <==
2.999999999999999556e+00 5.300000000000000000e+01
1.499999999999999778e+00 5.500000000000000000e+01
7.499999999999998890e-01 5.900000000000000000e+01
3.749999999999999445e-01 5.900000000000000000e+01
1.874999999999999722e-01 6.100000000000000000e+01
9.374999999999998612e-02 6.700000000000000000e+01
4.687499999999999306e-02 6.500000000000000000e+01
2.343749999999999653e-02 6.500000000000000000e+01
1.171874999999999827e-02 6.500000000000000000e+01
5.859374999999999133e-03 6.700000000000000000e+01
2.929687499999999566e-03 6.700000000000000000e+01
1.464843749999999783e-03 6.700000000000000000e+01
7.324218749999998916e-04 7.100000000000000000e+01
3.662109374999999458e-04 6.900000000000000000e+01
1.831054687499999729e-04 7.500000000000000000e+01
9.155273437499998645e-05 7.300000000000000000e+01
4.577636718749999322e-05 8.300000000000000000e+01
2.288818359374999661e-05 7.900000000000000000e+01
1.144409179687499831e-05 8.500000000000000000e+01
5.722045898437499153e-06 8.500000000000000000e+01
2.861022949218749576e-06 8.900000000000000000e+01
1.430511474609374788e-06 8.900000000000000000e+01
7.152557373046873941e-07 9.100000000000000000e+01
3.576278686523436971e-07 9.500000000000000000e+01
1.788139343261718485e-07 9.900000000000000000e+01
8.940696716308592427e-08 1.010000000000000000e+02
4.470348358154296213e-08 1.030000000000000000e+02
2.235174179077148107e-08 1.050000000000000000e+02
1.117587089538574053e-08 1.050000000000000000e+02
5.587935447692870267e-09 1.050000000000000000e+02
2.793967723846435133e-09 1.090000000000000000e+02
1.396983861923217567e-09 1.110000000000000000e+02
6.984919309616087833e-10 1.130000000000000000e+02


==> 2DAR100LRcompression.dat <==
1.000000000000000000e+00 7.000000000000000000e+00
5.000000000000000000e-01 8.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+01
1.250000000000000000e-01 1.200000000000000000e+01
6.250000000000000000e-02 1.300000000000000000e+01
3.125000000000000000e-02 1.300000000000000000e+01
1.562500000000000000e-02 1.700000000000000000e+01
7.812500000000000000e-03 1.800000000000000000e+01
3.906250000000000000e-03 2.100000000000000000e+01
1.953125000000000000e-03 2.600000000000000000e+01
9.765625000000000000e-04 2.300000000000000000e+01
4.882812500000000000e-04 2.800000000000000000e+01
2.441406250000000000e-04 2.900000000000000000e+01
1.220703125000000000e-04 3.200000000000000000e+01
6.103515625000000000e-05 3.800000000000000000e+01
3.051757812500000000e-05 5.500000000000000000e+01
1.525878906250000000e-05 6.500000000000000000e+01
7.629394531250000000e-06 8.000000000000000000e+01
3.814697265625000000e-06 8.700000000000000000e+01
1.907348632812500000e-06 9.200000000000000000e+01
9.536743164062500000e-07 9.800000000000000000e+01
4.768371582031250000e-07 1.020000000000000000e+02
2.384185791015625000e-07 1.040000000000000000e+02
1.192092895507812500e-07 1.040000000000000000e+02
5.960464477539062500e-08 1.050000000000000000e+02
2.980232238769531250e-08 1.050000000000000000e+02
1.490116119384765625e-08 1.050000000000000000e+02
7.450580596923828125e-09 1.050000000000000000e+02
3.725290298461914062e-09 1.050000000000000000e+02
1.862645149230957031e-09 1.050000000000000000e+02
9.313225746154785156e-10 1.050000000000000000e+02
4.656612873077392578e-10 1.050000000000000000e+02
2.328306436538696289e-10 1.050000000000000000e+02


==> 2DAR200HODLRcompression.dat <==
3.000000000000000000e+00 5.700000000000000000e+01
1.500000000000000000e+00 5.900000000000000000e+01
7.500000000000000000e-01 5.900000000000000000e+01
3.750000000000000000e-01 6.300000000000000000e+01
1.875000000000000000e-01 6.500000000000000000e+01
9.375000000000000000e-02 6.300000000000000000e+01
4.687500000000000000e-02 6.500000000000000000e+01
2.343750000000000000e-02 6.700000000000000000e+01
1.171875000000000000e-02 6.500000000000000000e+01
5.859375000000000000e-03 6.700000000000000000e+01
2.929687500000000000e-03 6.700000000000000000e+01
1.464843750000000000e-03 6.700000000000000000e+01
7.324218750000000000e-04 6.900000000000000000e+01
3.662109375000000000e-04 6.900000000000000000e+01
1.831054687500000000e-04 7.100000000000000000e+01
9.155273437500000000e-05 6.900000000000000000e+01
4.577636718750000000e-05 7.300000000000000000e+01
2.288818359375000000e-05 7.900000000000000000e+01
1.144409179687500000e-05 7.700000000000000000e+01
5.722045898437500000e-06 8.100000000000000000e+01
2.861022949218750000e-06 8.100000000000000000e+01
1.430511474609375000e-06 8.500000000000000000e+01
7.152557373046875000e-07 8.700000000000000000e+01
3.576278686523437500e-07 8.900000000000000000e+01
1.788139343261718750e-07 8.900000000000000000e+01
8.940696716308593750e-08 9.300000000000000000e+01
4.470348358154296875e-08 9.100000000000000000e+01
2.235174179077148438e-08 9.500000000000000000e+01
1.117587089538574219e-08 9.700000000000000000e+01
5.587935447692871094e-09 1.010000000000000000e+02
2.793967723846435547e-09 1.050000000000000000e+02
1.396983861923217773e-09 1.070000000000000000e+02
6.984919309616088867e-10 1.110000000000000000e+02


==> 2DAR200LRcompression.dat <==
1.000000000000000000e+00 9.000000000000000000e+00
5.000000000000000000e-01 1.200000000000000000e+01
2.500000000000000000e-01 1.400000000000000000e+01
1.250000000000000000e-01 1.300000000000000000e+01
6.250000000000000000e-02 1.400000000000000000e+01
3.125000000000000000e-02 1.700000000000000000e+01
1.562500000000000000e-02 2.100000000000000000e+01
7.812500000000000000e-03 2.400000000000000000e+01
3.906250000000000000e-03 2.500000000000000000e+01
1.953125000000000000e-03 3.300000000000000000e+01
9.765625000000000000e-04 3.600000000000000000e+01
4.882812500000000000e-04 4.100000000000000000e+01
2.441406250000000000e-04 4.400000000000000000e+01
1.220703125000000000e-04 5.100000000000000000e+01
6.103515625000000000e-05 5.600000000000000000e+01
3.051757812500000000e-05 5.600000000000000000e+01
1.525878906250000000e-05 6.900000000000000000e+01
7.629394531250000000e-06 8.300000000000000000e+01
3.814697265625000000e-06 9.400000000000000000e+01
1.907348632812500000e-06 9.700000000000000000e+01
9.536743164062500000e-07 9.900000000000000000e+01
4.768371582031250000e-07 1.020000000000000000e+02
2.384185791015625000e-07 1.040000000000000000e+02
1.192092895507812500e-07 1.050000000000000000e+02
5.960464477539062500e-08 1.050000000000000000e+02
2.980232238769531250e-08 1.050000000000000000e+02
1.490116119384765625e-08 1.050000000000000000e+02
7.450580596923828125e-09 1.050000000000000000e+02
3.725290298461914062e-09 1.050000000000000000e+02
1.862645149230957031e-09 1.050000000000000000e+02
9.313225746154785156e-10 1.050000000000000000e+02
4.656612873077392578e-10 1.050000000000000000e+02
2.328306436538696289e-10 1.050000000000000000e+02


==> 2DAR25HODLRcompression.dat <==
3.000000000000000000e+00 5.300000000000000000e+01
1.500000000000000000e+00 5.300000000000000000e+01
7.500000000000000000e-01 5.300000000000000000e+01
3.750000000000000000e-01 5.900000000000000000e+01
1.875000000000000000e-01 5.700000000000000000e+01
9.375000000000000000e-02 5.900000000000000000e+01
4.687500000000000000e-02 5.900000000000000000e+01
2.343750000000000000e-02 5.900000000000000000e+01
1.171875000000000000e-02 6.300000000000000000e+01
5.859375000000000000e-03 6.500000000000000000e+01
2.929687500000000000e-03 6.500000000000000000e+01
1.464843750000000000e-03 6.900000000000000000e+01
7.324218750000000000e-04 7.100000000000000000e+01
3.662109375000000000e-04 7.100000000000000000e+01
1.831054687500000000e-04 7.700000000000000000e+01
9.155273437500000000e-05 8.100000000000000000e+01
4.577636718750000000e-05 8.500000000000000000e+01
2.288818359375000000e-05 8.500000000000000000e+01
1.144409179687500000e-05 8.700000000000000000e+01
5.722045898437500000e-06 9.300000000000000000e+01
2.861022949218750000e-06 9.500000000000000000e+01
1.430511474609375000e-06 9.500000000000000000e+01
7.152557373046875000e-07 9.900000000000000000e+01
3.576278686523437500e-07 1.010000000000000000e+02
1.788139343261718750e-07 1.030000000000000000e+02
8.940696716308593750e-08 1.090000000000000000e+02
4.470348358154296875e-08 1.070000000000000000e+02
2.235174179077148438e-08 1.110000000000000000e+02
1.117587089538574219e-08 1.130000000000000000e+02
5.587935447692871094e-09 1.130000000000000000e+02
2.793967723846435547e-09 1.170000000000000000e+02
1.396983861923217773e-09 1.230000000000000000e+02
6.984919309616088867e-10 1.250000000000000000e+02


==> 2DAR25LRcompression.dat <==
1.000000000000000000e+00 7.000000000000000000e+00
5.000000000000000000e-01 7.000000000000000000e+00
2.500000000000000000e-01 7.000000000000000000e+00
1.250000000000000000e-01 8.000000000000000000e+00
6.250000000000000000e-02 8.000000000000000000e+00
3.125000000000000000e-02 9.000000000000000000e+00
1.562500000000000000e-02 1.100000000000000000e+01
7.812500000000000000e-03 1.000000000000000000e+01
3.906250000000000000e-03 1.100000000000000000e+01
1.953125000000000000e-03 1.300000000000000000e+01
9.765625000000000000e-04 1.200000000000000000e+01
4.882812500000000000e-04 1.600000000000000000e+01
2.441406250000000000e-04 2.000000000000000000e+01
1.220703125000000000e-04 2.300000000000000000e+01
6.103515625000000000e-05 2.700000000000000000e+01
3.051757812500000000e-05 3.000000000000000000e+01
1.525878906250000000e-05 3.400000000000000000e+01
7.629394531250000000e-06 3.800000000000000000e+01
3.814697265625000000e-06 4.100000000000000000e+01
1.907348632812500000e-06 4.600000000000000000e+01
9.536743164062500000e-07 4.900000000000000000e+01
4.768371582031250000e-07 5.400000000000000000e+01
2.384185791015625000e-07 5.400000000000000000e+01
1.192092895507812500e-07 5.700000000000000000e+01
5.960464477539062500e-08 6.100000000000000000e+01
2.980232238769531250e-08 6.300000000000000000e+01
1.490116119384765625e-08 6.400000000000000000e+01
7.450580596923828125e-09 6.800000000000000000e+01
3.725290298461914062e-09 7.200000000000000000e+01
1.862645149230957031e-09 7.400000000000000000e+01
9.313225746154785156e-10 7.700000000000000000e+01
4.656612873077392578e-10 7.700000000000000000e+01
2.328306436538696289e-10 8.200000000000000000e+01


==> 2DAR37.5HODLRcompression.dat <==
1.000000000000000000e+00 7.500000000000000000e+01
5.000000000000000000e-01 7.500000000000000000e+01
2.500000000000000000e-01 7.900000000000000000e+01
1.250000000000000000e-01 8.100000000000000000e+01
6.250000000000000000e-02 8.900000000000000000e+01
3.125000000000000000e-02 8.900000000000000000e+01
1.562500000000000000e-02 9.700000000000000000e+01
7.812500000000000000e-03 9.700000000000000000e+01
3.906250000000000000e-03 9.900000000000000000e+01
1.953125000000000000e-03 1.010000000000000000e+02
9.765625000000000000e-04 1.030000000000000000e+02
4.882812500000000000e-04 1.070000000000000000e+02
2.441406250000000000e-04 1.090000000000000000e+02
1.220703125000000000e-04 1.090000000000000000e+02
6.103515625000000000e-05 1.090000000000000000e+02
3.051757812500000000e-05 1.150000000000000000e+02
1.525878906250000000e-05 1.190000000000000000e+02
7.629394531250000000e-06 1.190000000000000000e+02
3.814697265625000000e-06 1.230000000000000000e+02
1.907348632812500000e-06 1.230000000000000000e+02
9.536743164062500000e-07 1.250000000000000000e+02
4.768371582031250000e-07 1.270000000000000000e+02
2.384185791015625000e-07 1.310000000000000000e+02
1.192092895507812500e-07 1.310000000000000000e+02
5.960464477539062500e-08 1.350000000000000000e+02
2.980232238769531250e-08 1.390000000000000000e+02
1.490116119384765625e-08 1.410000000000000000e+02
7.450580596923828125e-09 1.470000000000000000e+02
3.725290298461914062e-09 1.450000000000000000e+02
1.862645149230957031e-09 1.430000000000000000e+02
9.313225746154785156e-10 1.470000000000000000e+02
4.656612873077392578e-10 1.530000000000000000e+02
2.328306436538696289e-10 1.530000000000000000e+02


==> 2DAR37.5LRcompression.dat <==
1.000000000000000000e+00 2.000000000000000000e+01
5.000000000000000000e-01 2.300000000000000000e+01
2.500000000000000000e-01 2.900000000000000000e+01
1.250000000000000000e-01 3.500000000000000000e+01
6.250000000000000000e-02 4.000000000000000000e+01
3.125000000000000000e-02 4.600000000000000000e+01
1.562500000000000000e-02 5.000000000000000000e+01
7.812500000000000000e-03 5.900000000000000000e+01
3.906250000000000000e-03 6.000000000000000000e+01
1.953125000000000000e-03 6.600000000000000000e+01
9.765625000000000000e-04 7.100000000000000000e+01
4.882812500000000000e-04 7.500000000000000000e+01
2.441406250000000000e-04 7.900000000000000000e+01
1.220703125000000000e-04 8.500000000000000000e+01
6.103515625000000000e-05 8.900000000000000000e+01
3.051757812500000000e-05 9.200000000000000000e+01
1.525878906250000000e-05 9.600000000000000000e+01
7.629394531250000000e-06 9.800000000000000000e+01
3.814697265625000000e-06 1.030000000000000000e+02
1.907348632812500000e-06 1.020000000000000000e+02
9.536743164062500000e-07 1.050000000000000000e+02
4.768371582031250000e-07 1.040000000000000000e+02
2.384185791015625000e-07 1.050000000000000000e+02
1.192092895507812500e-07 1.050000000000000000e+02
5.960464477539062500e-08 1.050000000000000000e+02
2.980232238769531250e-08 1.050000000000000000e+02
1.490116119384765625e-08 1.050000000000000000e+02
7.450580596923828125e-09 1.050000000000000000e+02
3.725290298461914062e-09 1.050000000000000000e+02
1.862645149230957031e-09 1.050000000000000000e+02
9.313225746154785156e-10 1.050000000000000000e+02
4.656612873077392578e-10 1.050000000000000000e+02
2.328306436538696289e-10 1.060000000000000000e+02


==> 2DAR50HODLRcompression.dat <==
3.000000000000000000e+00 5.300000000000000000e+01
1.500000000000000000e+00 5.700000000000000000e+01
7.500000000000000000e-01 5.700000000000000000e+01
3.750000000000000000e-01 5.700000000000000000e+01
1.875000000000000000e-01 5.900000000000000000e+01
9.375000000000000000e-02 6.300000000000000000e+01
4.687500000000000000e-02 6.500000000000000000e+01
2.343750000000000000e-02 6.500000000000000000e+01
1.171875000000000000e-02 6.500000000000000000e+01
5.859375000000000000e-03 6.700000000000000000e+01
2.929687500000000000e-03 6.500000000000000000e+01
1.464843750000000000e-03 6.900000000000000000e+01
7.324218750000000000e-04 6.900000000000000000e+01
3.662109375000000000e-04 7.300000000000000000e+01
1.831054687500000000e-04 7.700000000000000000e+01
9.155273437500000000e-05 8.300000000000000000e+01
4.577636718750000000e-05 8.700000000000000000e+01
2.288818359375000000e-05 8.500000000000000000e+01
1.144409179687500000e-05 8.700000000000000000e+01
5.722045898437500000e-06 9.500000000000000000e+01
2.861022949218750000e-06 9.500000000000000000e+01
1.430511474609375000e-06 9.500000000000000000e+01
7.152557373046875000e-07 9.700000000000000000e+01
3.576278686523437500e-07 9.900000000000000000e+01
1.788139343261718750e-07 1.030000000000000000e+02
8.940696716308593750e-08 1.050000000000000000e+02
4.470348358154296875e-08 1.070000000000000000e+02
2.235174179077148438e-08 1.090000000000000000e+02
1.117587089538574219e-08 1.110000000000000000e+02
5.587935447692871094e-09 1.150000000000000000e+02
2.793967723846435547e-09 1.190000000000000000e+02
1.396983861923217773e-09 1.190000000000000000e+02
6.984919309616088867e-10 1.210000000000000000e+02


==> 2DAR50LRcompression.dat <==
1.000000000000000000e+00 9.000000000000000000e+00
5.000000000000000000e-01 8.000000000000000000e+00
2.500000000000000000e-01 8.000000000000000000e+00
1.250000000000000000e-01 9.000000000000000000e+00
6.250000000000000000e-02 1.000000000000000000e+01
3.125000000000000000e-02 1.100000000000000000e+01
1.562500000000000000e-02 1.200000000000000000e+01
7.812500000000000000e-03 1.200000000000000000e+01
3.906250000000000000e-03 1.500000000000000000e+01
1.953125000000000000e-03 1.700000000000000000e+01
9.765625000000000000e-04 1.600000000000000000e+01
4.882812500000000000e-04 1.800000000000000000e+01
2.441406250000000000e-04 2.000000000000000000e+01
1.220703125000000000e-04 2.800000000000000000e+01
6.103515625000000000e-05 3.500000000000000000e+01
3.051757812500000000e-05 4.300000000000000000e+01
1.525878906250000000e-05 5.200000000000000000e+01
7.629394531250000000e-06 6.100000000000000000e+01
3.814697265625000000e-06 6.500000000000000000e+01
1.907348632812500000e-06 7.100000000000000000e+01
9.536743164062500000e-07 8.000000000000000000e+01
4.768371582031250000e-07 8.600000000000000000e+01
2.384185791015625000e-07 9.200000000000000000e+01
1.192092895507812500e-07 9.800000000000000000e+01
5.960464477539062500e-08 1.010000000000000000e+02
2.980232238769531250e-08 1.010000000000000000e+02
1.490116119384765625e-08 1.050000000000000000e+02
7.450580596923828125e-09 1.040000000000000000e+02
3.725290298461914062e-09 1.050000000000000000e+02
1.862645149230957031e-09 1.050000000000000000e+02
9.313225746154785156e-10 1.050000000000000000e+02
4.656612873077392578e-10 1.050000000000000000e+02
2.328306436538696289e-10 1.050000000000000000e+02


==> 2DbetaReconstruction.dat <==
0.000000000000000000e+00 7.150307071683621452e+00
3.906250000000000000e+01 7.205427080385450544e+00
7.812500000000000000e+01 7.254219467126620025e+00
1.171875000000000000e+02 7.296208042170488461e+00
1.562500000000000000e+02 7.331443601488290440e+00
1.953125000000000000e+02 7.360484328676115240e+00
2.343750000000000000e+02 7.384345845259776553e+00
2.734375000000000000e+02 7.404415033012841540e+00
3.125000000000000000e+02 7.421626353596592729e+00
3.515625000000000000e+02 7.436215236056059830e+00
3.906250000000000000e+02 7.448469238678527837e+00
4.296875000000000000e+02 7.458857791832670614e+00
4.687500000000000000e+02 7.467683834018912670e+00
5.078125000000000000e+02 7.475756583308263536e+00
5.468750000000000000e+02 7.484448709012850642e+00
5.859375000000000000e+02 7.494400938329872197e+00
6.250000000000000000e+02 7.504967728155750528e+00
6.640625000000000000e+02 7.514879371446433254e+00
7.031250000000000000e+02 7.522890630863323658e+00
7.421875000000000000e+02 7.528033766807783245e+00
7.812500000000000000e+02 7.529808777560410782e+00
8.203125000000000000e+02 7.528407053897037571e+00
8.593750000000000000e+02 7.524634722722973734e+00
8.984375000000000000e+02 7.519184559981490601e+00
9.375000000000000000e+02 7.512325938322200969e+00
9.765625000000000000e+02 7.504502862969389732e+00
1.015625000000000000e+03 7.496475165558619480e+00
1.054687500000000000e+03 7.489040236269254969e+00
1.093750000000000000e+03 7.482864436651706974e+00
1.132812500000000000e+03 7.478277964657728205e+00
1.171875000000000000e+03 7.475353720831539484e+00
1.210937500000000000e+03 7.474550570719598497e+00
1.250000000000000000e+03 7.476754103519564154e+00
1.289062500000000000e+03 7.482755842974020410e+00
1.328125000000000000e+03 7.493226778567489532e+00
1.367187500000000000e+03 7.508640771342051323e+00
1.406250000000000000e+03 7.528443179406894892e+00
1.445312500000000000e+03 7.550828820346608516e+00
1.484375000000000000e+03 7.574190382742314043e+00
1.523437500000000000e+03 7.598279295402149636e+00
1.562500000000000000e+03 7.623259539502049265e+00
1.601562500000000000e+03 7.648464798314903668e+00
1.640625000000000000e+03 7.672238954289017698e+00
1.679687500000000000e+03 7.692610100157400765e+00
1.718750000000000000e+03 7.708203142408266650e+00
1.757812500000000000e+03 7.718498521113150268e+00
1.796875000000000000e+03 7.723593820081306127e+00
1.835937500000000000e+03 7.724396127797978018e+00
1.875000000000000000e+03 7.722262988024445107e+00
1.914062500000000000e+03 7.717360683721146586e+00
1.953125000000000000e+03 7.708911206340163247e+00
1.992187500000000000e+03 7.697094791578374284e+00
2.031250000000000000e+03 7.683408179830340856e+00
2.070312500000000000e+03 7.669682122641161115e+00
2.109375000000000000e+03 7.657746788275971106e+00
2.148437500000000000e+03 7.649170734175174680e+00
2.187500000000000000e+03 7.644706203365464248e+00
2.226562500000000000e+03 7.644138217512438160e+00
2.265625000000000000e+03 7.646680789595614591e+00
2.304687500000000000e+03 7.651992272482281088e+00
2.343750000000000000e+03 7.660494105813737242e+00
2.382812500000000000e+03 7.672221648949369310e+00
2.421875000000000000e+03 7.685923648973500555e+00
2.460937500000000000e+03 7.699710425003972070e+00
2.500000000000000000e+03 7.712263819472696902e+00
2.539062500000000000e+03 7.723256946234976716e+00
2.578125000000000000e+03 7.732737745051522005e+00
2.617187500000000000e+03 7.740513178592494548e+00
2.656250000000000000e+03 7.746340326308564173e+00
2.695312500000000000e+03 7.750063305576554207e+00
2.734375000000000000e+03 7.751476665210515371e+00
2.773437500000000000e+03 7.750606214267091509e+00
2.812500000000000000e+03 7.747956590096082508e+00
2.851562500000000000e+03 7.744380820328016668e+00
2.890625000000000000e+03 7.740841841783345778e+00
2.929687500000000000e+03 7.738250209389124556e+00
2.968750000000000000e+03 7.737136958245371510e+00
3.007812500000000000e+03 7.736991637894705676e+00
3.046875000000000000e+03 7.736049249679995299e+00
3.085937500000000000e+03 7.732880427410172786e+00
3.125000000000000000e+03 7.728107998962978620e+00
3.164062500000000000e+03 7.723228171573832235e+00
3.203125000000000000e+03 7.718724378124162122e+00
3.242187500000000000e+03 7.714118212202643932e+00
3.281250000000000000e+03 7.708787242914004523e+00
3.320312500000000000e+03 7.701973381110668981e+00
3.359375000000000000e+03 7.693156689367525836e+00
3.398437500000000000e+03 7.682750833346262631e+00
3.437500000000000000e+03 7.672149612686247622e+00
3.476562500000000000e+03 7.663018916757547316e+00
3.515625000000000000e+03 7.656492065717093176e+00
3.554687500000000000e+03 7.653048006512218393e+00
3.593750000000000000e+03 7.652759762033532809e+00
3.632812500000000000e+03 7.655160726017085970e+00
3.671875000000000000e+03 7.659434379943941273e+00
3.710937500000000000e+03 7.665566888345669128e+00
3.750000000000000000e+03 7.674285094338273439e+00
3.789062500000000000e+03 7.685492672254869539e+00
3.828125000000000000e+03 7.697598546145293597e+00
3.867187500000000000e+03 7.708318220625021588e+00
3.906250000000000000e+03 7.715608133443786265e+00
3.945312500000000000e+03 7.718007015462943876e+00
3.984375000000000000e+03 7.714340666034680716e+00
4.023437500000000000e+03 7.703460913040090396e+00
4.062500000000000000e+03 7.684676602478788254e+00
4.101562500000000000e+03 7.658109496414581052e+00
4.140625000000000000e+03 7.624819116230603377e+00
4.179687500000000000e+03 7.586413909447640158e+00
4.218750000000000000e+03 7.544181976111385524e+00
4.257812500000000000e+03 7.499264634404105401e+00
4.296875000000000000e+03 7.453118022067330983e+00
4.335937500000000000e+03 7.407283971284411628e+00
4.375000000000000000e+03 7.363217051871592034e+00
4.414062500000000000e+03 7.322336066111217789e+00
4.453125000000000000e+03 7.285655070617151452e+00
4.492187500000000000e+03 7.253474433887805439e+00
4.531250000000000000e+03 7.225347414661424494e+00
4.570312500000000000e+03 7.200261542500570933e+00
4.609375000000000000e+03 7.177479844198479064e+00
4.648437500000000000e+03 7.156723725266708414e+00
4.687500000000000000e+03 7.137391036284134849e+00
4.726562500000000000e+03 7.118350624836593532e+00
4.765625000000000000e+03 7.098481125412901882e+00
4.804687500000000000e+03 7.076972203627707181e+00
4.843750000000000000e+03 7.053506965629105174e+00
4.882812500000000000e+03 7.028125115407058310e+00
4.921875000000000000e+03 7.000701173520750942e+00
4.960937500000000000e+03 6.971142798510659766e+00
5.000000000000000000e+03 6.939767365809075272e+00
5.039062500000000000e+03 6.907197823238280243e+00
5.078125000000000000e+03 6.874304244017347187e+00
5.117187500000000000e+03 6.842361841238512987e+00
5.156250000000000000e+03 6.812791378126524577e+00
5.195312500000000000e+03 6.786442234817568142e+00
5.234375000000000000e+03 6.763239625391752163e+00
5.273437500000000000e+03 6.742724461103244415e+00
5.312500000000000000e+03 6.724680954573567959e+00
5.351562500000000000e+03 6.709013374506421101e+00
5.390625000000000000e+03 6.695627501015033012e+00
5.429687500000000000e+03 6.684632394189885751e+00
5.468750000000000000e+03 6.675953748945624433e+00
5.507812500000000000e+03 6.668738572850083202e+00
5.546875000000000000e+03 6.661461042963967571e+00
5.585937500000000000e+03 6.652812443012943611e+00
5.625000000000000000e+03 6.642405557936261751e+00
5.664062500000000000e+03 6.630395688875139193e+00
5.703125000000000000e+03 6.616636778802464924e+00
5.742187500000000000e+03 6.600584513963120514e+00
5.781250000000000000e+03 6.581816576894846449e+00
5.820312500000000000e+03 6.560198735487491106e+00
5.859375000000000000e+03 6.535771286593149654e+00
5.898437500000000000e+03 6.508510209481330300e+00
5.937500000000000000e+03 6.478115528147053048e+00
5.976562500000000000e+03 6.444267602178878285e+00
6.015625000000000000e+03 6.407087454051450415e+00
6.054687500000000000e+03 6.367007277217231476e+00
6.093750000000000000e+03 6.324345015389704727e+00
6.132812500000000000e+03 6.279265268738438266e+00
6.171875000000000000e+03 6.231882128653259301e+00
6.210937500000000000e+03 6.182131833638430329e+00
6.250000000000000000e+03 6.129855052371398827e+00
6.289062500000000000e+03 6.075080539434893012e+00
6.328125000000000000e+03 6.018103260034250113e+00
6.367187500000000000e+03 5.959407710484490472e+00
6.406250000000000000e+03 5.899603290224189500e+00
6.445312500000000000e+03 5.839412842970537199e+00
6.484375000000000000e+03 5.779461020209176958e+00
6.523437500000000000e+03 5.720015320104209877e+00
6.562500000000000000e+03 5.661178019709073084e+00
6.601562500000000000e+03 5.603138052545470593e+00
6.640625000000000000e+03 5.546133117733117679e+00
6.679687500000000000e+03 5.490364609446395150e+00
6.718750000000000000e+03 5.436030504115395345e+00
6.757812500000000000e+03 5.383318328798243790e+00
6.796875000000000000e+03 5.332416325952923586e+00
6.835937500000000000e+03 5.283569731981529571e+00
6.875000000000000000e+03 5.236957656525739857e+00
6.914062500000000000e+03 5.192461135737517886e+00
6.953125000000000000e+03 5.149776393534438945e+00
6.992187500000000000e+03 5.108853457924720232e+00
7.031250000000000000e+03 5.070091757022817447e+00
7.070312500000000000e+03 5.034009431525546141e+00
7.109375000000000000e+03 5.000849836317702746e+00
7.148437500000000000e+03 4.970590414770910570e+00
7.187500000000000000e+03 4.943182610353758832e+00
7.226562500000000000e+03 4.918608250836305373e+00
7.265625000000000000e+03 4.896835521191095886e+00
7.304687500000000000e+03 4.877934428516926602e+00
7.343750000000000000e+03 4.862081840990900794e+00
7.382812500000000000e+03 4.849390301094836708e+00
7.421875000000000000e+03 4.839872026862781063e+00
7.460937500000000000e+03 4.833478924148806755e+00
7.500000000000000000e+03 4.830136442640990957e+00
7.539062500000000000e+03 4.829776217059479571e+00
7.578125000000000000e+03 4.832377623074923356e+00
7.617187500000000000e+03 4.838020133816330670e+00
7.656250000000000000e+03 4.846866951281150193e+00
7.695312500000000000e+03 4.859059748749250396e+00
7.734375000000000000e+03 4.874647049294201118e+00
7.773437500000000000e+03 4.893649654667848736e+00
7.812500000000000000e+03 4.916136316385952831e+00
7.851562500000000000e+03 4.942168370328237970e+00
7.890625000000000000e+03 4.971811336687181004e+00
7.929687500000000000e+03 5.005207055054120779e+00
7.968750000000000000e+03 5.042462264464930399e+00
8.007812500000000000e+03 5.083591075295099238e+00
8.046875000000000000e+03 5.128539574705222037e+00
8.085937500000000000e+03 5.177175234126165648e+00
8.125000000000000000e+03 5.229286608898805255e+00
8.164062500000000000e+03 5.284595571699745697e+00
8.203125000000000000e+03 5.342775447430845759e+00
8.242187500000000000e+03 5.403462657989056339e+00
8.281250000000000000e+03 5.466255294972437007e+00
8.320312500000000000e+03 5.530732645911569101e+00
8.359375000000000000e+03 5.596460429421856730e+00
8.398437500000000000e+03 5.662879878930355382e+00
8.437500000000000000e+03 5.729255795233666682e+00
8.476562500000000000e+03 5.794817188837377842e+00
8.515625000000000000e+03 5.858856660494693003e+00
8.554687500000000000e+03 5.920774518223011817e+00
8.593750000000000000e+03 5.980006546801493350e+00
8.632812500000000000e+03 6.035956388239345216e+00
8.671875000000000000e+03 6.088086787084244556e+00
8.710937500000000000e+03 6.135858843844776978e+00
8.750000000000000000e+03 6.178781289002427179e+00
8.789062500000000000e+03 6.216723747118730437e+00
8.828125000000000000e+03 6.250101436705769231e+00
8.867187500000000000e+03 6.279572631355740064e+00
8.906250000000000000e+03 6.305264322969783564e+00
8.945312500000000000e+03 6.326588812696862796e+00
8.984375000000000000e+03 6.343288419697173275e+00
9.023437500000000000e+03 6.356325287557589299e+00
9.062500000000000000e+03 6.367238035812856189e+00
9.101562500000000000e+03 6.376931358906642089e+00
9.140625000000000000e+03 6.385426732438457265e+00
9.179687500000000000e+03 6.392656713901215149e+00
9.218750000000000000e+03 6.399086523243878943e+00
9.257812500000000000e+03 6.405545564013173987e+00
9.296875000000000000e+03 6.412784174143408400e+00
9.335937500000000000e+03 6.421348094693549946e+00
9.375000000000000000e+03 6.431792510948962871e+00
9.414062500000000000e+03 6.444885344747905975e+00
9.453125000000000000e+03 6.461579989732006979e+00
9.492187500000000000e+03 6.482703978715703030e+00
9.531250000000000000e+03 6.508680943755640769e+00
9.570312500000000000e+03 6.539721727443228438e+00
9.609375000000000000e+03 6.576112043071965729e+00
9.648437500000000000e+03 6.618009896275304449e+00
9.687500000000000000e+03 6.665197981132816807e+00
9.726562500000000000e+03 6.717098628223387102e+00
9.765625000000000000e+03 6.772778759879324539e+00
9.804687500000000000e+03 6.831614798937234667e+00
9.843750000000000000e+03 6.893739937626680359e+00
9.882812500000000000e+03 6.958884028223838669e+00
9.921875000000000000e+03 7.025143794421953025e+00
9.960937500000000000e+03 7.089726234101449975e+00
1.000000000000000000e+04 7.150307071683621452e+00


==> 2DbetaTruth.dat <==
0.000000000000000000e+00 7.090076835776091713e+00
3.906250000000000000e+01 7.112323656093468394e+00
7.812500000000000000e+01 7.134073339613679288e+00
1.171875000000000000e+02 7.155334645007410899e+00
1.562500000000000000e+02 7.176116031877907808e+00
1.953125000000000000e+02 7.196425669925616830e+00
2.343750000000000000e+02 7.216271447980460607e+00
2.734375000000000000e+02 7.235660982868841629e+00
3.125000000000000000e+02 7.254601628089513810e+00
3.515625000000000000e+02 7.273100482278318957e+00
3.906250000000000000e+02 7.291164397446715739e+00
4.296875000000000000e+02 7.308799986983168573e+00
4.687500000000000000e+02 7.326013633409862891e+00
5.078125000000000000e+02 7.342811495890100737e+00
5.468750000000000000e+02 7.359199517484059427e+00
5.859375000000000000e+02 7.375183432152558893e+00
6.250000000000000000e+02 7.390768771510044743e+00
6.640625000000000000e+02 7.405960871329308581e+00
7.031250000000000000e+02 7.420764877801480530e+00
7.421875000000000000e+02 7.435185753555654919e+00
7.812500000000000000e+02 7.449228283443150467e+00
8.203125000000000000e+02 7.462897080091893898e+00
8.593750000000000000e+02 7.476196589236775658e+00
8.984375000000000000e+02 7.489131094832083946e+00
9.375000000000000000e+02 7.501704723952277831e+00
9.765625000000000000e+02 7.513921451487473924e+00
1.015625000000000000e+03 7.525785104640009493e+00
1.054687500000000000e+03 7.537299367228484037e+00
1.093750000000000000e+03 7.548467783805544506e+00
1.132812500000000000e+03 7.559293763595660742e+00
1.171875000000000000e+03 7.569780584258941403e+00
1.210937500000000000e+03 7.579931395486956269e+00
1.250000000000000000e+03 7.589749222436325660e+00
1.289062500000000000e+03 7.599236969005677800e+00
1.328125000000000000e+03 7.608397420961407143e+00
1.367187500000000000e+03 7.617233248917433919e+00
1.406250000000000000e+03 7.625747011174015988e+00
1.445312500000000000e+03 7.633941156420420704e+00
1.484375000000000000e+03 7.641818026306099298e+00
1.523437500000000000e+03 7.649379857884783362e+00
1.562500000000000000e+03 7.656628785935733816e+00
1.601562500000000000e+03 7.663566845166172925e+00
1.640625000000000000e+03 7.670195972298724740e+00
1.679687500000000000e+03 7.676518008047529484e+00
1.718750000000000000e+03 7.682534698986460242e+00
1.757812500000000000e+03 7.688247699312736216e+00
1.796875000000000000e+03 7.693658572509002980e+00
1.835937500000000000e+03 7.698768792906808045e+00
1.875000000000000000e+03 7.703579747154209123e+00
1.914062500000000000e+03 7.708092735590081013e+00
1.953125000000000000e+03 7.712308973527538747e+00
1.992187500000000000e+03 7.716229592448723196e+00
2.031250000000000000e+03 7.719855641113034572e+00
2.070312500000000000e+03 7.723188086580765166e+00
2.109375000000000000e+03 7.726227815153903222e+00
2.148437500000000000e+03 7.728975633235772413e+00
2.187500000000000000e+03 7.731432268110990158e+00
2.226562500000000000e+03 7.733598368647106369e+00
2.265625000000000000e+03 7.735474505919159860e+00
2.304687500000000000e+03 7.737061173758220889e+00
2.343750000000000000e+03 7.738358789224886181e+00
2.382812500000000000e+03 7.739367693008545324e+00
2.421875000000000000e+03 7.740088149753106883e+00
2.460937500000000000e+03 7.740520348309767762e+00
2.500000000000000000e+03 7.740664401917241477e+00
2.539062500000000000e+03 7.740520348309767762e+00
2.578125000000000000e+03 7.740088149753106883e+00
2.617187500000000000e+03 7.739367693008545324e+00
2.656250000000000000e+03 7.738358789224886181e+00
2.695312500000000000e+03 7.737061173758220889e+00
2.734375000000000000e+03 7.735474505919159860e+00
2.773437500000000000e+03 7.733598368647106369e+00
2.812500000000000000e+03 7.731432268110990158e+00
2.851562500000000000e+03 7.728975633235772413e+00
2.890625000000000000e+03 7.726227815153903222e+00
2.929687500000000000e+03 7.723188086580765166e+00
2.968750000000000000e+03 7.719855641113034572e+00
3.007812500000000000e+03 7.716229592448723196e+00
3.046875000000000000e+03 7.712308973527538747e+00
3.085937500000000000e+03 7.708092735590081013e+00
3.125000000000000000e+03 7.703579747154210011e+00
3.164062500000000000e+03 7.698768792906808045e+00
3.203125000000000000e+03 7.693658572509002980e+00
3.242187500000000000e+03 7.688247699312736216e+00
3.281250000000000000e+03 7.682534698986460242e+00
3.320312500000000000e+03 7.676518008047529484e+00
3.359375000000000000e+03 7.670195972298724740e+00
3.398437500000000000e+03 7.663566845166172925e+00
3.437500000000000000e+03 7.656628785935733816e+00
3.476562500000000000e+03 7.649379857884783362e+00
3.515625000000000000e+03 7.641818026306099298e+00
3.554687500000000000e+03 7.633941156420420704e+00
3.593750000000000000e+03 7.625747011174015988e+00
3.632812500000000000e+03 7.617233248917433919e+00
3.671875000000000000e+03 7.608397420961407143e+00
3.710937500000000000e+03 7.599236969005677800e+00
3.750000000000000000e+03 7.589749222436325660e+00
3.789062500000000000e+03 7.579931395486957157e+00
3.828125000000000000e+03 7.569780584258941403e+00
3.867187500000000000e+03 7.559293763595660742e+00
3.906250000000000000e+03 7.548467783805544506e+00
3.945312500000000000e+03 7.537299367228484037e+00
3.984375000000000000e+03 7.525785104640009493e+00
4.023437500000000000e+03 7.513921451487473924e+00
4.062500000000000000e+03 7.501704723952277831e+00
4.101562500000000000e+03 7.489131094832083946e+00
4.140625000000000000e+03 7.476196589236775658e+00
4.179687500000000000e+03 7.462897080091893898e+00
4.218750000000000000e+03 7.449228283443151355e+00
4.257812500000000000e+03 7.435185753555655808e+00
4.296875000000000000e+03 7.420764877801480530e+00
4.335937500000000000e+03 7.405960871329308581e+00
4.375000000000000000e+03 7.390768771510044743e+00
4.414062500000000000e+03 7.375183432152559782e+00
4.453125000000000000e+03 7.359199517484059427e+00
4.492187500000000000e+03 7.342811495890099849e+00
4.531250000000000000e+03 7.326013633409862891e+00
4.570312500000000000e+03 7.308799986983168573e+00
4.609375000000000000e+03 7.291164397446716627e+00
4.648437500000000000e+03 7.273100482278318957e+00
4.687500000000000000e+03 7.254601628089514698e+00
4.726562500000000000e+03 7.235660982868841629e+00
4.765625000000000000e+03 7.216271447980460607e+00
4.804687500000000000e+03 7.196425669925616830e+00
4.843750000000000000e+03 7.176116031877907808e+00
4.882812500000000000e+03 7.155334645007410899e+00
4.921875000000000000e+03 7.134073339613679288e+00
4.960937500000000000e+03 7.112323656093468394e+00
5.000000000000000000e+03 7.090076835776091713e+00
5.039062500000000000e+03 7.067323811667614919e+00
5.078125000000000000e+03 7.044055199155002001e+00
5.117187500000000000e+03 7.020261286733064487e+00
5.156250000000000000e+03 6.995932026830983474e+00
5.195312500000000000e+03 6.971057026831632975e+00
5.234375000000000000e+03 6.945625540396480169e+00
5.273437500000000000e+03 6.919626459231894344e+00
5.312500000000000000e+03 6.893048305460022895e+00
5.351562500000000000e+03 6.865879224789705582e+00
5.390625000000000000e+03 6.838106980721130768e+00
5.429687500000000000e+03 6.809718950063127885e+00
5.468750000000000000e+03 6.780702120095496888e+00
5.507812500000000000e+03 6.751043087772051088e+00
5.546875000000000000e+03 6.720728061434909861e+00
5.585937500000000000e+03 6.689742865599244581e+00
5.625000000000000000e+03 6.658072949472525259e+00
5.664062500000000000e+03 6.625703399996564436e+00
5.703125000000000000e+03 6.592618960347643942e+00
5.742187500000000000e+03 6.558804055004170408e+00
5.781250000000000000e+03 6.524242822697432054e+00
5.820312500000000000e+03 6.488919158805111387e+00
5.859375000000000000e+03 6.452816769036076927e+00
5.898437500000000000e+03 6.415919236596709929e+00
5.937500000000000000e+03 6.378210105433051780e+00
5.976562500000000000e+03 6.339672982620205843e+00
6.015625000000000000e+03 6.300291663533266195e+00
6.054687500000000000e+03 6.260050284096780437e+00
6.093750000000000000e+03 6.218933505188285693e+00
6.132812500000000000e+03 6.176926735183416284e+00
6.171875000000000000e+03 6.134016397694148637e+00
6.210937500000000000e+03 6.090190252787374803e+00
6.250000000000000000e+03 6.045437781396667987e+00
6.289062500000000000e+03 5.999750644271844457e+00
6.328125000000000000e+03 5.953123228658625976e+00
6.367187500000000000e+03 5.905553297963560766e+00
6.406250000000000000e+03 5.857042761918735074e+00
6.445312500000000000e+03 5.807598587169398918e+00
6.484375000000000000e+03 5.757233870675416476e+00
6.523437500000000000e+03 5.705969100690236218e+00
6.562500000000000000e+03 5.653833632113369312e+00
6.601562500000000000e+03 5.600867404329637367e+00
6.640625000000000000e+03 5.547122929700425864e+00
6.679687500000000000e+03 5.492667578874259604e+00
6.718750000000000000e+03 5.437586183951884422e+00
6.757812500000000000e+03 5.381983970822751928e+00
6.796875000000000000e+03 5.325989815812981476e+00
6.835937500000000000e+03 5.269759796845367994e+00
6.875000000000000000e+03 5.213480972953104420e+00
6.914062500000000000e+03 5.157375275441503426e+00
6.953125000000000000e+03 5.101703326878700651e+00
6.992187500000000000e+03 5.046767919315866990e+00
7.031250000000000000e+03 4.992916782245034213e+00
7.070312500000000000e+03 4.940544159918244915e+00
7.109375000000000000e+03 4.890090609741074346e+00
7.148437500000000000e+03 4.842040350464277054e+00
7.187500000000000000e+03 4.796915462693463361e+00
7.226562500000000000e+03 4.755266314696460661e+00
7.265625000000000000e+03 4.717657794821034756e+00
7.304687500000000000e+03 4.684651307768729289e+00
7.343750000000000000e+03 4.656783035587977793e+00
7.382812500000000000e+03 4.634539627131476713e+00
7.421875000000000000e+03 4.618333154496216508e+00
7.460937500000000000e+03 4.608477704455119728e+00
7.500000000000000000e+03 4.605170185988091802e+00
7.539062500000000000e+03 4.608477704455119728e+00
7.578125000000000000e+03 4.618333154496216508e+00
7.617187500000000000e+03 4.634539627131476713e+00
7.656250000000000000e+03 4.656783035587977793e+00
7.695312500000000000e+03 4.684651307768729289e+00
7.734375000000000000e+03 4.717657794821034756e+00
7.773437500000000000e+03 4.755266314696462437e+00
7.812500000000000000e+03 4.796915462693460697e+00
7.851562500000000000e+03 4.842040350464277054e+00
7.890625000000000000e+03 4.890090609741074346e+00
7.929687500000000000e+03 4.940544159918244915e+00
7.968750000000000000e+03 4.992916782245034213e+00
8.007812500000000000e+03 5.046767919315865214e+00
8.046875000000000000e+03 5.101703326878699762e+00
8.085937500000000000e+03 5.157375275441502538e+00
8.125000000000000000e+03 5.213480972953103532e+00
8.164062500000000000e+03 5.269759796845367994e+00
8.203125000000000000e+03 5.325989815812979700e+00
8.242187500000000000e+03 5.381983970822751040e+00
8.281250000000000000e+03 5.437586183951883534e+00
8.320312500000000000e+03 5.492667578874259604e+00
8.359375000000000000e+03 5.547122929700424976e+00
8.398437500000000000e+03 5.600867404329636479e+00
8.437500000000000000e+03 5.653833632113368424e+00
8.476562500000000000e+03 5.705969100690235329e+00
8.515625000000000000e+03 5.757233870675415588e+00
8.554687500000000000e+03 5.807598587169398918e+00
8.593750000000000000e+03 5.857042761918736851e+00
8.632812500000000000e+03 5.905553297963561654e+00
8.671875000000000000e+03 5.953123228658625976e+00
8.710937500000000000e+03 5.999750644271844457e+00
8.750000000000000000e+03 6.045437781396667098e+00
8.789062500000000000e+03 6.090190252787373915e+00
8.828125000000000000e+03 6.134016397694146860e+00
8.867187500000000000e+03 6.176926735183414507e+00
8.906250000000000000e+03 6.218933505188285693e+00
8.945312500000000000e+03 6.260050284096780437e+00
8.984375000000000000e+03 6.300291663533266195e+00
9.023437500000000000e+03 6.339672982620205843e+00
9.062500000000000000e+03 6.378210105433051780e+00
9.101562500000000000e+03 6.415919236596709041e+00
9.140625000000000000e+03 6.452816769036076039e+00
9.179687500000000000e+03 6.488919158805111387e+00
9.218750000000000000e+03 6.524242822697431166e+00
9.257812500000000000e+03 6.558804055004169520e+00
9.296875000000000000e+03 6.592618960347643053e+00
9.335937500000000000e+03 6.625703399996564436e+00
9.375000000000000000e+03 6.658072949472525259e+00
9.414062500000000000e+03 6.689742865599244581e+00
9.453125000000000000e+03 6.720728061434910749e+00
9.492187500000000000e+03 6.751043087772051088e+00
9.531250000000000000e+03 6.780702120095496888e+00
9.570312500000000000e+03 6.809718950063126996e+00
9.609375000000000000e+03 6.838106980721129879e+00
9.648437500000000000e+03 6.865879224789704693e+00
9.687500000000000000e+03 6.893048305460022007e+00
9.726562500000000000e+03 6.919626459231893456e+00
9.765625000000000000e+03 6.945625540396480169e+00
9.804687500000000000e+03 6.971057026831632975e+00
9.843750000000000000e+03 6.995932026830983474e+00
9.882812500000000000e+03 7.020261286733065376e+00
9.921875000000000000e+03 7.044055199155001112e+00
9.960937500000000000e+03 7.067323811667614919e+00
1.000000000000000000e+04 7.090076835776091713e+00


==> 2Dn128HODLRcompression.dat <==
2.000000000000000000e+00 4.800000000000000000e+01
1.000000000000000000e+00 5.000000000000000000e+01
5.000000000000000000e-01 5.400000000000000000e+01
2.500000000000000000e-01 5.000000000000000000e+01
1.250000000000000000e-01 5.200000000000000000e+01
6.250000000000000000e-02 5.400000000000000000e+01
3.125000000000000000e-02 5.600000000000000000e+01
1.562500000000000000e-02 5.600000000000000000e+01
7.812500000000000000e-03 5.600000000000000000e+01
3.906250000000000000e-03 5.600000000000000000e+01
1.953125000000000000e-03 5.600000000000000000e+01
9.765625000000000000e-04 5.800000000000000000e+01
4.882812500000000000e-04 5.800000000000000000e+01
2.441406250000000000e-04 6.200000000000000000e+01
1.220703125000000000e-04 6.000000000000000000e+01
6.103515625000000000e-05 6.400000000000000000e+01
3.051757812500000000e-05 6.400000000000000000e+01
1.525878906250000000e-05 6.400000000000000000e+01
7.629394531250000000e-06 6.600000000000000000e+01
3.814697265625000000e-06 6.800000000000000000e+01
1.907348632812500000e-06 7.000000000000000000e+01
9.536743164062500000e-07 7.000000000000000000e+01
4.768371582031250000e-07 7.200000000000000000e+01
2.384185791015625000e-07 7.400000000000000000e+01
1.192092895507812500e-07 7.600000000000000000e+01
5.960464477539062500e-08 7.400000000000000000e+01
2.980232238769531250e-08 8.000000000000000000e+01
1.490116119384765625e-08 8.200000000000000000e+01
7.450580596923828125e-09 8.600000000000000000e+01
3.725290298461914062e-09 8.400000000000000000e+01
1.862645149230957031e-09 8.600000000000000000e+01
9.313225746154785156e-10 8.600000000000000000e+01
4.656612873077392578e-10 8.800000000000000000e+01


==> 2Dn128LRcompression.dat <==
1.000000000000000000e+00 7.000000000000000000e+00
5.000000000000000000e-01 9.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+01
1.250000000000000000e-01 1.300000000000000000e+01
6.250000000000000000e-02 1.400000000000000000e+01
3.125000000000000000e-02 1.500000000000000000e+01
1.562500000000000000e-02 1.700000000000000000e+01
7.812500000000000000e-03 1.800000000000000000e+01
3.906250000000000000e-03 2.000000000000000000e+01
1.953125000000000000e-03 2.200000000000000000e+01
9.765625000000000000e-04 2.600000000000000000e+01
4.882812500000000000e-04 2.500000000000000000e+01
2.441406250000000000e-04 3.000000000000000000e+01
1.220703125000000000e-04 3.400000000000000000e+01
6.103515625000000000e-05 3.400000000000000000e+01
3.051757812500000000e-05 4.500000000000000000e+01
1.525878906250000000e-05 5.600000000000000000e+01
7.629394531250000000e-06 7.400000000000000000e+01
3.814697265625000000e-06 8.000000000000000000e+01
1.907348632812500000e-06 8.800000000000000000e+01
9.536743164062500000e-07 9.200000000000000000e+01
4.768371582031250000e-07 9.700000000000000000e+01
2.384185791015625000e-07 1.010000000000000000e+02
1.192092895507812500e-07 1.030000000000000000e+02
5.960464477539062500e-08 1.040000000000000000e+02
2.980232238769531250e-08 1.050000000000000000e+02
1.490116119384765625e-08 1.040000000000000000e+02
7.450580596923828125e-09 1.050000000000000000e+02
3.725290298461914062e-09 1.050000000000000000e+02
1.862645149230957031e-09 1.050000000000000000e+02
9.313225746154785156e-10 1.050000000000000000e+02
4.656612873077392578e-10 1.050000000000000000e+02
2.328306436538696289e-10 1.050000000000000000e+02


==> 2Dn256HODLRcompression.dat <==
3.000000000000000000e+00 5.500000000000000000e+01
1.500000000000000000e+00 5.700000000000000000e+01
7.500000000000000000e-01 5.900000000000000000e+01
3.750000000000000000e-01 5.900000000000000000e+01
1.875000000000000000e-01 6.500000000000000000e+01
9.375000000000000000e-02 6.300000000000000000e+01
4.687500000000000000e-02 6.700000000000000000e+01
2.343750000000000000e-02 6.500000000000000000e+01
1.171875000000000000e-02 6.700000000000000000e+01
5.859375000000000000e-03 6.900000000000000000e+01
2.929687500000000000e-03 6.700000000000000000e+01
1.464843750000000000e-03 6.700000000000000000e+01
7.324218750000000000e-04 7.300000000000000000e+01
3.662109375000000000e-04 7.300000000000000000e+01
1.831054687500000000e-04 6.900000000000000000e+01
9.155273437500000000e-05 7.500000000000000000e+01
4.577636718750000000e-05 7.900000000000000000e+01
2.288818359375000000e-05 8.100000000000000000e+01
1.144409179687500000e-05 8.300000000000000000e+01
5.722045898437500000e-06 9.100000000000000000e+01
2.861022949218750000e-06 9.300000000000000000e+01
1.430511474609375000e-06 9.100000000000000000e+01
7.152557373046875000e-07 8.900000000000000000e+01
3.576278686523437500e-07 9.300000000000000000e+01
1.788139343261718750e-07 9.900000000000000000e+01
8.940696716308593750e-08 9.900000000000000000e+01
4.470348358154296875e-08 1.010000000000000000e+02
2.235174179077148438e-08 1.050000000000000000e+02
1.117587089538574219e-08 1.090000000000000000e+02
5.587935447692871094e-09 1.070000000000000000e+02
2.793967723846435547e-09 1.090000000000000000e+02
1.396983861923217773e-09 1.110000000000000000e+02
6.984919309616088867e-10 1.110000000000000000e+02


==> 2Dn256LRcompression.dat <==
1.000000000000000000e+00 8.000000000000000000e+00
5.000000000000000000e-01 8.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+01
1.250000000000000000e-01 1.200000000000000000e+01
6.250000000000000000e-02 1.200000000000000000e+01
3.125000000000000000e-02 1.400000000000000000e+01
1.562500000000000000e-02 1.600000000000000000e+01
7.812500000000000000e-03 1.800000000000000000e+01
3.906250000000000000e-03 2.000000000000000000e+01
1.953125000000000000e-03 2.300000000000000000e+01
9.765625000000000000e-04 2.400000000000000000e+01
4.882812500000000000e-04 2.700000000000000000e+01
2.441406250000000000e-04 2.800000000000000000e+01
1.220703125000000000e-04 3.200000000000000000e+01
6.103515625000000000e-05 4.300000000000000000e+01
3.051757812500000000e-05 5.000000000000000000e+01
1.525878906250000000e-05 6.800000000000000000e+01
7.629394531250000000e-06 7.700000000000000000e+01
3.814697265625000000e-06 8.500000000000000000e+01
1.907348632812500000e-06 9.000000000000000000e+01
9.536743164062500000e-07 9.600000000000000000e+01
4.768371582031250000e-07 1.000000000000000000e+02
2.384185791015625000e-07 1.030000000000000000e+02
1.192092895507812500e-07 1.040000000000000000e+02
5.960464477539062500e-08 1.050000000000000000e+02
2.980232238769531250e-08 1.050000000000000000e+02
1.490116119384765625e-08 1.050000000000000000e+02
7.450580596923828125e-09 1.050000000000000000e+02
3.725290298461914062e-09 1.050000000000000000e+02
1.862645149230957031e-09 1.050000000000000000e+02
9.313225746154785156e-10 1.050000000000000000e+02
4.656612873077392578e-10 1.050000000000000000e+02
2.328306436538696289e-10 1.050000000000000000e+02


==> 2Dn512HODLRcompression.dat <==
4.000000000000000000e+00 6.200000000000000000e+01
2.000000000000000000e+00 6.400000000000000000e+01
1.000000000000000000e+00 6.600000000000000000e+01
5.000000000000000000e-01 6.800000000000000000e+01
2.500000000000000000e-01 7.000000000000000000e+01
1.250000000000000000e-01 7.200000000000000000e+01
6.250000000000000000e-02 7.200000000000000000e+01
3.125000000000000000e-02 7.400000000000000000e+01
1.562500000000000000e-02 7.600000000000000000e+01
7.812500000000000000e-03 7.600000000000000000e+01
3.906250000000000000e-03 7.600000000000000000e+01
1.953125000000000000e-03 7.800000000000000000e+01
9.765625000000000000e-04 8.200000000000000000e+01
4.882812500000000000e-04 8.200000000000000000e+01
2.441406250000000000e-04 9.000000000000000000e+01
1.220703125000000000e-04 9.200000000000000000e+01
6.103515625000000000e-05 9.600000000000000000e+01
3.051757812500000000e-05 1.000000000000000000e+02
1.525878906250000000e-05 9.800000000000000000e+01
7.629394531250000000e-06 1.000000000000000000e+02
3.814697265625000000e-06 1.060000000000000000e+02
1.907348632812500000e-06 1.140000000000000000e+02
9.536743164062500000e-07 1.160000000000000000e+02
4.768371582031250000e-07 1.200000000000000000e+02
2.384185791015625000e-07 1.220000000000000000e+02
1.192092895507812500e-07 1.200000000000000000e+02
5.960464477539062500e-08 1.260000000000000000e+02
2.980232238769531250e-08 1.260000000000000000e+02
1.490116119384765625e-08 1.260000000000000000e+02
7.450580596923828125e-09 1.300000000000000000e+02
3.725290298461914062e-09 1.340000000000000000e+02
1.862645149230957031e-09 1.340000000000000000e+02
9.313225746154785156e-10 1.420000000000000000e+02


==> 2Dn512LRcompression.dat <==
1.000000000000000000e+00 8.000000000000000000e+00
5.000000000000000000e-01 9.000000000000000000e+00
2.500000000000000000e-01 1.100000000000000000e+01
1.250000000000000000e-01 1.100000000000000000e+01
6.250000000000000000e-02 1.100000000000000000e+01
3.125000000000000000e-02 1.200000000000000000e+01
1.562500000000000000e-02 1.600000000000000000e+01
7.812500000000000000e-03 1.700000000000000000e+01
3.906250000000000000e-03 1.900000000000000000e+01
1.953125000000000000e-03 2.400000000000000000e+01
9.765625000000000000e-04 2.500000000000000000e+01
4.882812500000000000e-04 2.900000000000000000e+01
2.441406250000000000e-04 2.900000000000000000e+01
1.220703125000000000e-04 3.300000000000000000e+01
6.103515625000000000e-05 4.200000000000000000e+01
3.051757812500000000e-05 5.300000000000000000e+01
1.525878906250000000e-05 7.000000000000000000e+01
7.629394531250000000e-06 8.200000000000000000e+01
3.814697265625000000e-06 8.800000000000000000e+01
1.907348632812500000e-06 9.400000000000000000e+01
9.536743164062500000e-07 9.900000000000000000e+01
4.768371582031250000e-07 1.010000000000000000e+02
2.384185791015625000e-07 1.040000000000000000e+02
1.192092895507812500e-07 1.050000000000000000e+02
5.960464477539062500e-08 1.050000000000000000e+02
2.980232238769531250e-08 1.050000000000000000e+02
1.490116119384765625e-08 1.050000000000000000e+02
7.450580596923828125e-09 1.050000000000000000e+02
3.725290298461914062e-09 1.050000000000000000e+02
1.862645149230957031e-09 1.050000000000000000e+02
9.313225746154785156e-10 1.050000000000000000e+02
4.656612873077392578e-10 1.050000000000000000e+02
2.328306436538696289e-10 1.050000000000000000e+02


==> 2Dnobs100HODLRcompression.dat <==
3.000000000000000000e+00 5.300000000000000000e+01
1.500000000000000000e+00 5.900000000000000000e+01
7.500000000000000000e-01 5.700000000000000000e+01
3.750000000000000000e-01 5.900000000000000000e+01
1.875000000000000000e-01 6.300000000000000000e+01
9.375000000000000000e-02 6.300000000000000000e+01
4.687500000000000000e-02 6.500000000000000000e+01
2.343750000000000000e-02 6.700000000000000000e+01
1.171875000000000000e-02 6.500000000000000000e+01
5.859375000000000000e-03 6.700000000000000000e+01
2.929687500000000000e-03 6.700000000000000000e+01
1.464843750000000000e-03 6.900000000000000000e+01
7.324218750000000000e-04 6.900000000000000000e+01
3.662109375000000000e-04 6.900000000000000000e+01
1.831054687500000000e-04 7.700000000000000000e+01
9.155273437500000000e-05 7.500000000000000000e+01
4.577636718750000000e-05 8.300000000000000000e+01
2.288818359375000000e-05 8.300000000000000000e+01
1.144409179687500000e-05 8.500000000000000000e+01
5.722045898437500000e-06 8.500000000000000000e+01
2.861022949218750000e-06 9.300000000000000000e+01
1.430511474609375000e-06 8.500000000000000000e+01
7.152557373046875000e-07 9.500000000000000000e+01
3.576278686523437500e-07 9.500000000000000000e+01
1.788139343261718750e-07 1.010000000000000000e+02
8.940696716308593750e-08 1.010000000000000000e+02
4.470348358154296875e-08 1.030000000000000000e+02
2.235174179077148438e-08 1.010000000000000000e+02
1.117587089538574219e-08 1.070000000000000000e+02
5.587935447692871094e-09 1.110000000000000000e+02
2.793967723846435547e-09 1.090000000000000000e+02
1.396983861923217773e-09 1.130000000000000000e+02
6.984919309616088867e-10 1.110000000000000000e+02


==> 2Dnobs100LRcompression.dat <==
1.000000000000000000e+00 8.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+01
2.500000000000000000e-01 9.000000000000000000e+00
1.250000000000000000e-01 1.200000000000000000e+01
6.250000000000000000e-02 1.400000000000000000e+01
3.125000000000000000e-02 1.200000000000000000e+01
1.562500000000000000e-02 1.700000000000000000e+01
7.812500000000000000e-03 1.700000000000000000e+01
3.906250000000000000e-03 2.000000000000000000e+01
1.953125000000000000e-03 2.000000000000000000e+01
9.765625000000000000e-04 2.500000000000000000e+01
4.882812500000000000e-04 2.900000000000000000e+01
2.441406250000000000e-04 2.800000000000000000e+01
1.220703125000000000e-04 3.500000000000000000e+01
6.103515625000000000e-05 4.000000000000000000e+01
3.051757812500000000e-05 5.200000000000000000e+01
1.525878906250000000e-05 6.400000000000000000e+01
7.629394531250000000e-06 7.900000000000000000e+01
3.814697265625000000e-06 8.600000000000000000e+01
1.907348632812500000e-06 9.600000000000000000e+01
9.536743164062500000e-07 9.600000000000000000e+01
4.768371582031250000e-07 1.020000000000000000e+02
2.384185791015625000e-07 1.040000000000000000e+02
1.192092895507812500e-07 1.040000000000000000e+02
5.960464477539062500e-08 1.050000000000000000e+02
2.980232238769531250e-08 1.050000000000000000e+02
1.490116119384765625e-08 1.050000000000000000e+02
7.450580596923828125e-09 1.050000000000000000e+02
3.725290298461914062e-09 1.050000000000000000e+02
1.862645149230957031e-09 1.050000000000000000e+02
9.313225746154785156e-10 1.050000000000000000e+02
4.656612873077392578e-10 1.050000000000000000e+02
2.328306436538696289e-10 1.050000000000000000e+02


==> 2Dnobs150HODLRcompression.dat <==
3.000000000000000000e+00 5.500000000000000000e+01
1.500000000000000000e+00 5.700000000000000000e+01
7.500000000000000000e-01 5.500000000000000000e+01
3.750000000000000000e-01 6.300000000000000000e+01
1.875000000000000000e-01 6.500000000000000000e+01
9.375000000000000000e-02 6.300000000000000000e+01
4.687500000000000000e-02 6.500000000000000000e+01
2.343750000000000000e-02 6.500000000000000000e+01
1.171875000000000000e-02 6.700000000000000000e+01
5.859375000000000000e-03 6.500000000000000000e+01
2.929687500000000000e-03 6.700000000000000000e+01
1.464843750000000000e-03 6.900000000000000000e+01
7.324218750000000000e-04 7.100000000000000000e+01
3.662109375000000000e-04 7.300000000000000000e+01
1.831054687500000000e-04 7.300000000000000000e+01
9.155273437500000000e-05 7.500000000000000000e+01
4.577636718750000000e-05 8.100000000000000000e+01
2.288818359375000000e-05 8.100000000000000000e+01
1.144409179687500000e-05 8.300000000000000000e+01
5.722045898437500000e-06 8.700000000000000000e+01
2.861022949218750000e-06 8.700000000000000000e+01
1.430511474609375000e-06 8.700000000000000000e+01
7.152557373046875000e-07 9.100000000000000000e+01
3.576278686523437500e-07 9.700000000000000000e+01
1.788139343261718750e-07 1.010000000000000000e+02
8.940696716308593750e-08 9.900000000000000000e+01
4.470348358154296875e-08 1.030000000000000000e+02
2.235174179077148438e-08 1.030000000000000000e+02
1.117587089538574219e-08 1.050000000000000000e+02
5.587935447692871094e-09 1.110000000000000000e+02
2.793967723846435547e-09 1.110000000000000000e+02
1.396983861923217773e-09 1.110000000000000000e+02
6.984919309616088867e-10 1.150000000000000000e+02


==> 2Dnobs150LRcompression.dat <==
1.000000000000000000e+00 9.000000000000000000e+00
5.000000000000000000e-01 8.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+01
1.250000000000000000e-01 1.200000000000000000e+01
6.250000000000000000e-02 1.100000000000000000e+01
3.125000000000000000e-02 1.300000000000000000e+01
1.562500000000000000e-02 1.600000000000000000e+01
7.812500000000000000e-03 1.700000000000000000e+01
3.906250000000000000e-03 2.200000000000000000e+01
1.953125000000000000e-03 2.300000000000000000e+01
9.765625000000000000e-04 2.500000000000000000e+01
4.882812500000000000e-04 2.600000000000000000e+01
2.441406250000000000e-04 3.100000000000000000e+01
1.220703125000000000e-04 3.300000000000000000e+01
6.103515625000000000e-05 3.500000000000000000e+01
3.051757812500000000e-05 5.400000000000000000e+01
1.525878906250000000e-05 7.200000000000000000e+01
7.629394531250000000e-06 8.700000000000000000e+01
3.814697265625000000e-06 1.030000000000000000e+02
1.907348632812500000e-06 1.070000000000000000e+02
9.536743164062500000e-07 1.290000000000000000e+02
4.768371582031250000e-07 1.340000000000000000e+02
2.384185791015625000e-07 1.440000000000000000e+02
1.192092895507812500e-07 1.480000000000000000e+02
5.960464477539062500e-08 1.510000000000000000e+02
2.980232238769531250e-08 1.530000000000000000e+02
1.490116119384765625e-08 1.550000000000000000e+02
7.450580596923828125e-09 1.550000000000000000e+02
3.725290298461914062e-09 1.550000000000000000e+02
1.862645149230957031e-09 1.550000000000000000e+02
9.313225746154785156e-10 1.550000000000000000e+02
4.656612873077392578e-10 1.550000000000000000e+02
2.328306436538696289e-10 1.550000000000000000e+02


==> 2Dnobs200HODLRcompression.dat <==
3.000000000000000444e+00 5.500000000000000000e+01
1.500000000000000222e+00 5.500000000000000000e+01
7.500000000000001110e-01 5.900000000000000000e+01
3.750000000000000555e-01 5.700000000000000000e+01
1.875000000000000278e-01 6.300000000000000000e+01
9.375000000000001388e-02 6.500000000000000000e+01
4.687500000000000694e-02 6.500000000000000000e+01
2.343750000000000347e-02 6.700000000000000000e+01
1.171875000000000173e-02 6.900000000000000000e+01
5.859375000000000867e-03 6.700000000000000000e+01
2.929687500000000434e-03 6.900000000000000000e+01
1.464843750000000217e-03 6.900000000000000000e+01
7.324218750000001084e-04 6.900000000000000000e+01
3.662109375000000542e-04 7.100000000000000000e+01
1.831054687500000271e-04 7.300000000000000000e+01
9.155273437500001355e-05 7.700000000000000000e+01
4.577636718750000678e-05 8.100000000000000000e+01
2.288818359375000339e-05 8.100000000000000000e+01
1.144409179687500169e-05 8.500000000000000000e+01
5.722045898437500847e-06 8.700000000000000000e+01
2.861022949218750424e-06 8.700000000000000000e+01
1.430511474609375212e-06 9.100000000000000000e+01
7.152557373046876059e-07 9.300000000000000000e+01
3.576278686523438029e-07 9.500000000000000000e+01
1.788139343261719015e-07 9.700000000000000000e+01
8.940696716308595073e-08 1.050000000000000000e+02
4.470348358154297537e-08 1.030000000000000000e+02
2.235174179077148768e-08 1.030000000000000000e+02
1.117587089538574384e-08 1.050000000000000000e+02
5.587935447692871921e-09 1.050000000000000000e+02
2.793967723846435960e-09 1.090000000000000000e+02
1.396983861923217980e-09 1.130000000000000000e+02
6.984919309616089901e-10 1.130000000000000000e+02


==> 2Dnobs200LRcompression.dat <==
1.000000000000000000e+00 8.000000000000000000e+00
5.000000000000000000e-01 1.100000000000000000e+01
2.500000000000000000e-01 1.100000000000000000e+01
1.250000000000000000e-01 1.200000000000000000e+01
6.250000000000000000e-02 1.400000000000000000e+01
3.125000000000000000e-02 1.500000000000000000e+01
1.562500000000000000e-02 1.600000000000000000e+01
7.812500000000000000e-03 1.800000000000000000e+01
3.906250000000000000e-03 2.200000000000000000e+01
1.953125000000000000e-03 2.300000000000000000e+01
9.765625000000000000e-04 2.500000000000000000e+01
4.882812500000000000e-04 2.500000000000000000e+01
2.441406250000000000e-04 2.900000000000000000e+01
1.220703125000000000e-04 3.300000000000000000e+01
6.103515625000000000e-05 3.700000000000000000e+01
3.051757812500000000e-05 4.800000000000000000e+01
1.525878906250000000e-05 6.900000000000000000e+01
7.629394531250000000e-06 8.300000000000000000e+01
3.814697265625000000e-06 1.020000000000000000e+02
1.907348632812500000e-06 1.100000000000000000e+02
9.536743164062500000e-07 1.270000000000000000e+02
4.768371582031250000e-07 1.410000000000000000e+02
2.384185791015625000e-07 1.520000000000000000e+02
1.192092895507812500e-07 1.630000000000000000e+02
5.960464477539062500e-08 1.810000000000000000e+02
2.980232238769531250e-08 1.860000000000000000e+02
1.490116119384765625e-08 1.890000000000000000e+02
7.450580596923828125e-09 1.960000000000000000e+02
3.725290298461914062e-09 2.020000000000000000e+02
1.862645149230957031e-09 2.020000000000000000e+02
9.313225746154785156e-10 2.040000000000000000e+02
4.656612873077392578e-10 2.050000000000000000e+02
2.328306436538696289e-10 2.050000000000000000e+02


==> 2Dnobs50HODLRcompression.dat <==
3.000000000000000000e+00 5.500000000000000000e+01
1.500000000000000000e+00 5.700000000000000000e+01
7.500000000000000000e-01 5.700000000000000000e+01
3.750000000000000000e-01 5.900000000000000000e+01
1.875000000000000000e-01 6.300000000000000000e+01
9.375000000000000000e-02 6.500000000000000000e+01
4.687500000000000000e-02 6.500000000000000000e+01
2.343750000000000000e-02 6.500000000000000000e+01
1.171875000000000000e-02 6.700000000000000000e+01
5.859375000000000000e-03 6.700000000000000000e+01
2.929687500000000000e-03 6.900000000000000000e+01
1.464843750000000000e-03 6.900000000000000000e+01
7.324218750000000000e-04 6.900000000000000000e+01
3.662109375000000000e-04 6.900000000000000000e+01
1.831054687500000000e-04 7.700000000000000000e+01
9.155273437500000000e-05 7.700000000000000000e+01
4.577636718750000000e-05 8.100000000000000000e+01
2.288818359375000000e-05 8.100000000000000000e+01
1.144409179687500000e-05 8.300000000000000000e+01
5.722045898437500000e-06 8.300000000000000000e+01
2.861022949218750000e-06 8.500000000000000000e+01
1.430511474609375000e-06 8.700000000000000000e+01
7.152557373046875000e-07 9.100000000000000000e+01
3.576278686523437500e-07 9.700000000000000000e+01
1.788139343261718750e-07 9.700000000000000000e+01
8.940696716308593750e-08 9.900000000000000000e+01
4.470348358154296875e-08 9.900000000000000000e+01
2.235174179077148438e-08 1.010000000000000000e+02
1.117587089538574219e-08 1.030000000000000000e+02
5.587935447692871094e-09 1.030000000000000000e+02
2.793967723846435547e-09 1.050000000000000000e+02
1.396983861923217773e-09 1.070000000000000000e+02
6.984919309616088867e-10 1.090000000000000000e+02


==> 2Dnobs50LRcompression.dat <==
1.000000000000000000e+00 8.000000000000000000e+00
5.000000000000000000e-01 9.000000000000000000e+00
2.500000000000000000e-01 9.000000000000000000e+00
1.250000000000000000e-01 1.100000000000000000e+01
6.250000000000000000e-02 1.200000000000000000e+01
3.125000000000000000e-02 1.400000000000000000e+01
1.562500000000000000e-02 1.700000000000000000e+01
7.812500000000000000e-03 1.700000000000000000e+01
3.906250000000000000e-03 2.100000000000000000e+01
1.953125000000000000e-03 2.200000000000000000e+01
9.765625000000000000e-04 2.500000000000000000e+01
4.882812500000000000e-04 2.600000000000000000e+01
2.441406250000000000e-04 2.800000000000000000e+01
1.220703125000000000e-04 3.400000000000000000e+01
6.103515625000000000e-05 3.800000000000000000e+01
3.051757812500000000e-05 4.600000000000000000e+01
1.525878906250000000e-05 5.100000000000000000e+01
7.629394531250000000e-06 5.100000000000000000e+01
3.814697265625000000e-06 5.100000000000000000e+01
1.907348632812500000e-06 5.500000000000000000e+01
9.536743164062500000e-07 5.500000000000000000e+01
4.768371582031250000e-07 5.500000000000000000e+01
2.384185791015625000e-07 5.500000000000000000e+01
1.192092895507812500e-07 5.500000000000000000e+01
5.960464477539062500e-08 5.500000000000000000e+01
2.980232238769531250e-08 5.500000000000000000e+01
1.490116119384765625e-08 5.500000000000000000e+01
7.450580596923828125e-09 5.500000000000000000e+01
3.725290298461914062e-09 5.500000000000000000e+01
1.862645149230957031e-09 5.500000000000000000e+01
9.313225746154785156e-10 5.500000000000000000e+01
4.656612873077392578e-10 5.500000000000000000e+01
2.328306436538696289e-10 5.500000000000000000e+01


==> 2DuxObserved.dat <==
5.000000000000000000e+01 1.515368912530889123e+00
1.500000000000000000e+02 1.466003254923728738e+00
2.500000000000000000e+02 1.418343900183218320e+00
3.500000000000000000e+02 1.417834683900962345e+00
4.500000000000000000e+02 1.401282450731785589e+00
5.500000000000000000e+02 1.327308846347236893e+00
6.500000000000000000e+02 1.303374978154759667e+00
7.500000000000000000e+02 1.274689539341072431e+00
8.500000000000000000e+02 1.226000711756513262e+00
9.500000000000000000e+02 1.217906184660968893e+00
1.050000000000000000e+03 1.203937654405484947e+00
1.150000000000000000e+03 1.200221489863545932e+00
1.250000000000000000e+03 1.153336791674159256e+00
1.350000000000000000e+03 1.110181846766773228e+00
1.450000000000000000e+03 1.148808622881708041e+00
1.550000000000000000e+03 1.099483533484152842e+00
1.650000000000000000e+03 1.095411458966072615e+00
1.750000000000000000e+03 1.054929905235656218e+00
1.850000000000000000e+03 1.004144857106060496e+00
1.950000000000000000e+03 1.063193305367245545e+00
2.050000000000000000e+03 1.057512030444496931e+00
2.150000000000000000e+03 1.035739873905004993e+00
2.250000000000000000e+03 1.051124217173840192e+00
2.350000000000000000e+03 1.003113659140199232e+00
2.450000000000000000e+03 1.029320224590922983e+00
2.550000000000000000e+03 1.003874380923953868e+00
2.650000000000000000e+03 1.006991346639029450e+00
2.750000000000000000e+03 1.023555891358670200e+00
2.850000000000000000e+03 1.023919014256422289e+00
2.950000000000000000e+03 1.023430451705055200e+00
3.050000000000000000e+03 1.082037524354692470e+00
3.150000000000000000e+03 1.023670792591421463e+00
3.250000000000000000e+03 1.037724569763109672e+00
3.350000000000000000e+03 1.075737319663675917e+00
3.450000000000000000e+03 1.074905144363934362e+00
3.550000000000000000e+03 1.110435677654603381e+00
3.650000000000000000e+03 1.159450244679405051e+00
3.750000000000000000e+03 1.132380698309873424e+00
3.850000000000000000e+03 1.167335314130838242e+00
3.950000000000000000e+03 1.179276736575461060e+00
4.050000000000000000e+03 1.208218095196654351e+00
4.150000000000000000e+03 1.224178245915449326e+00
4.250000000000000000e+03 1.279243819986979558e+00
4.350000000000000000e+03 1.328389342553208952e+00
4.450000000000000000e+03 1.363904709556475137e+00
4.550000000000000000e+03 1.416594327606587322e+00
4.650000000000000000e+03 1.416883267061173957e+00
4.750000000000000000e+03 1.449816841354451435e+00
4.850000000000000000e+03 1.479768173286256205e+00
4.950000000000000000e+03 1.543963676124286533e+00
5.050000000000000000e+03 1.593365630262224109e+00
5.150000000000000000e+03 1.610198328631451181e+00
5.250000000000000000e+03 1.683492275667561211e+00
5.350000000000000000e+03 1.719500965073835319e+00
5.450000000000000000e+03 1.726915333737270686e+00
5.550000000000000000e+03 1.794690170854429168e+00
5.650000000000000000e+03 1.794329753883671330e+00
5.750000000000000000e+03 1.847483835184200895e+00
5.850000000000000000e+03 1.887832869999183316e+00
5.950000000000000000e+03 1.948522021876140764e+00
6.050000000000000000e+03 1.956985657133862855e+00
6.150000000000000000e+03 1.978880328907874908e+00
6.250000000000000000e+03 2.029566321646223859e+00
6.350000000000000000e+03 2.055555815038722312e+00
6.450000000000000000e+03 2.064056374665311111e+00
6.550000000000000000e+03 2.125269798428718993e+00
6.650000000000000000e+03 2.155847277580663857e+00
6.750000000000000000e+03 2.167618811690868341e+00
6.850000000000000000e+03 2.151455728506169951e+00
6.950000000000000000e+03 2.234504655492559166e+00
7.050000000000000000e+03 2.176150722256867009e+00
7.150000000000000000e+03 2.239412397977261548e+00
7.250000000000000000e+03 2.286081829765578277e+00
7.350000000000000000e+03 2.252888979303532047e+00
7.450000000000000000e+03 2.249390842191273610e+00
7.550000000000000000e+03 2.254717945068562379e+00
7.650000000000000000e+03 2.229969158793705386e+00
7.750000000000000000e+03 2.258692745062788276e+00
7.850000000000000000e+03 2.264409730365031681e+00
7.950000000000000000e+03 2.228321679557227597e+00
8.050000000000000000e+03 2.203236768247409660e+00
8.150000000000000000e+03 2.186741402697141012e+00
8.250000000000000000e+03 2.162572537216425950e+00
8.350000000000000000e+03 2.123560698800077695e+00
8.450000000000000000e+03 2.108343042158598912e+00
8.550000000000000000e+03 2.071652184521262541e+00
8.650000000000000000e+03 2.042325439147514743e+00
8.750000000000000000e+03 2.028110371464825423e+00
8.850000000000000000e+03 1.964705446776891185e+00
8.950000000000000000e+03 1.995515729449510278e+00
9.050000000000000000e+03 1.901846909633244653e+00
9.150000000000000000e+03 1.903065852428642790e+00
9.250000000000000000e+03 1.846991677496566453e+00
9.350000000000000000e+03 1.815319988713423038e+00
9.450000000000000000e+03 1.764300087192351985e+00
9.550000000000000000e+03 1.750409399863348980e+00
9.650000000000000000e+03 1.712711792646998799e+00
9.750000000000000000e+03 1.678239903591479010e+00
9.850000000000000000e+03 1.568561127393527155e+00
9.950000000000000000e+03 1.564405794509029501e+00


==> 2DuxReconstruction.dat <==
5.000000000000000000e+01 1.521091607665739254e+00
1.500000000000000000e+02 1.480302467164309466e+00
2.500000000000000000e+02 1.441136825628102081e+00
3.500000000000000000e+02 1.403870279552323019e+00
4.500000000000000000e+02 1.368629698032758579e+00
5.500000000000000000e+02 1.335454739231173082e+00
6.500000000000000000e+02 1.304341878373044716e+00
7.500000000000000000e+02 1.275229182666763439e+00
8.500000000000000000e+02 1.248017407212600904e+00
9.500000000000000000e+02 1.222579556317167082e+00
1.050000000000000000e+03 1.198748334785087577e+00
1.150000000000000000e+03 1.176349730626614853e+00
1.250000000000000000e+03 1.155242908150197589e+00
1.350000000000000000e+03 1.135371700746000245e+00
1.450000000000000000e+03 1.116771047366247993e+00
1.550000000000000000e+03 1.099554135115895948e+00
1.650000000000000000e+03 1.083892956115789286e+00
1.750000000000000000e+03 1.069935389472054243e+00
1.850000000000000000e+03 1.057769077406721658e+00
1.950000000000000000e+03 1.047398358819581210e+00
2.050000000000000000e+03 1.038726047798038898e+00
2.150000000000000000e+03 1.031630287896186715e+00
2.250000000000000000e+03 1.026006159510194804e+00
2.350000000000000000e+03 1.021801170230065559e+00
2.450000000000000000e+03 1.019049246010413246e+00
2.550000000000000000e+03 1.017831471179764691e+00
2.650000000000000000e+03 1.018255265046439595e+00
2.750000000000000000e+03 1.020409454116252501e+00
2.850000000000000000e+03 1.024347990730029245e+00
2.950000000000000000e+03 1.030108128718811189e+00
3.050000000000000000e+03 1.037703974843412258e+00
3.150000000000000000e+03 1.047129310007003600e+00
3.250000000000000000e+03 1.058395303268833132e+00
3.350000000000000000e+03 1.071489382281574532e+00
3.450000000000000000e+03 1.086390597890302123e+00
3.550000000000000000e+03 1.103115583316898185e+00
3.650000000000000000e+03 1.121717604005926461e+00
3.750000000000000000e+03 1.142316099539533170e+00
3.850000000000000000e+03 1.165110770138630736e+00
3.950000000000000000e+03 1.190290928312375041e+00
4.050000000000000000e+03 1.217963212041301091e+00
4.150000000000000000e+03 1.248092871083893440e+00
4.250000000000000000e+03 1.280482050922123305e+00
4.350000000000000000e+03 1.314794785810333710e+00
4.450000000000000000e+03 1.350643259070719138e+00
4.550000000000000000e+03 1.387676436223723719e+00
4.650000000000000000e+03 1.425617191939689166e+00
4.750000000000000000e+03 1.464270211524665966e+00
4.850000000000000000e+03 1.503475111715966372e+00
4.950000000000000000e+03 1.543070072850315277e+00
5.050000000000000000e+03 1.582872279856566200e+00
5.150000000000000000e+03 1.622688947465502629e+00
5.250000000000000000e+03 1.662342992396506292e+00
5.350000000000000000e+03 1.701686503239558501e+00
5.450000000000000000e+03 1.740629495958011752e+00
5.550000000000000000e+03 1.779126365091325601e+00
5.650000000000000000e+03 1.817143402972312582e+00
5.750000000000000000e+03 1.854643415321958200e+00
5.850000000000000000e+03 1.891553322960596750e+00
5.950000000000000000e+03 1.927750726553024041e+00
6.050000000000000000e+03 1.963060519565197781e+00
6.150000000000000000e+03 1.997268004073535330e+00
6.250000000000000000e+03 2.030126702666960714e+00
6.350000000000000000e+03 2.061377120126133278e+00
6.450000000000000000e+03 2.090768076818855903e+00
6.550000000000000000e+03 2.118067602820580486e+00
6.650000000000000000e+03 2.143072629084145753e+00
6.750000000000000000e+03 2.165614006999404761e+00
6.850000000000000000e+03 2.185557987420031711e+00
6.950000000000000000e+03 2.202799276930138106e+00
7.050000000000000000e+03 2.217257512917752305e+00
7.150000000000000000e+03 2.228872778011901978e+00
7.250000000000000000e+03 2.237600786155197863e+00
7.350000000000000000e+03 2.243410092756073837e+00
7.450000000000000000e+03 2.246280256722732016e+00
7.550000000000000000e+03 2.246199664708782073e+00
7.650000000000000000e+03 2.243164818239811620e+00
7.750000000000000000e+03 2.237180812048646938e+00
7.850000000000000000e+03 2.228262461131230054e+00
7.950000000000000000e+03 2.216437331401890365e+00
8.050000000000000000e+03 2.201750301480317695e+00
8.150000000000000000e+03 2.184269279064290359e+00
8.250000000000000000e+03 2.164090733189155458e+00
8.350000000000000000e+03 2.141346908565280316e+00
8.450000000000000000e+03 2.116206451502339547e+00
8.550000000000000000e+03 2.088872592588570498e+00
8.650000000000000000e+03 2.059569413619216416e+00
8.750000000000000000e+03 2.028523517135819354e+00
8.850000000000000000e+03 1.995941017669535134e+00
8.950000000000000000e+03 1.961988800891284024e+00
9.050000000000000000e+03 1.926778510370839914e+00
9.150000000000000000e+03 1.890375612674300765e+00
9.250000000000000000e+03 1.852802426532826230e+00
9.350000000000000000e+03 1.814064767524605326e+00
9.450000000000000000e+03 1.774181349576313682e+00
9.550000000000000000e+03 1.733216476849301912e+00
9.650000000000000000e+03 1.691312142212639813e+00
9.750000000000000000e+03 1.648719275163439635e+00
9.850000000000000000e+03 1.605814680965427677e+00
9.950000000000000000e+03 1.563095963166291069e+00


==> GISHODLRcompression.dat <==
1.339241342423544022e-04 2.774000000000000000e+03
1.605867898926782538e-04 2.656000000000000000e+03
1.925576538831154253e-04 2.536000000000000000e+03
2.308935255119651882e-04 2.426000000000000000e+03
2.768615998806538765e-04 2.308000000000000000e+03
3.319813551225063442e-04 2.202000000000000000e+03
3.980747788659910139e-04 2.098000000000000000e+03
4.773265941719290824e-04 2.012000000000000000e+03
5.723564757175289477e-04 1.896000000000000000e+03
6.863056433386034282e-04 1.812000000000000000e+03
8.229406952859770995e-04 1.728000000000000000e+03
9.867781134121334213e-04 1.648000000000000000e+03
1.183233555816352043e-03 1.566000000000000000e+03
1.418800871827884851e-03 1.494000000000000000e+03
1.701266756680791916e-03 1.424000000000000000e+03
2.039968141306785793e-03 1.362000000000000000e+03
2.446100825284909953e-03 1.300000000000000000e+03
2.933089554833242553e-03 1.236000000000000000e+03
3.517031778798333872e-03 1.180000000000000000e+03
4.217229751029760373e-03 1.116000000000000000e+03
5.056828567823505420e-03 1.064000000000000000e+03
6.063581230809599910e-03 1.008000000000000000e+03
7.270766024494931812e-03 9.660000000000000000e+02
8.718286532444375486e-03 9.280000000000000000e+02
1.045399065321743481e-02 9.020000000000000000e+02
1.253525221623069154e-02 8.580000000000000000e+02
1.503086747797651758e-02 8.300000000000000000e+02
1.802332918742242593e-02 7.960000000000000000e+02
2.161155338999261669e-02 7.680000000000000000e+02
2.591414910484118178e-02 7.440000000000000000e+02
3.107333895484368919e-02 7.160000000000000000e+02
3.725966034602404275e-02 6.940000000000000000e+02
4.467760259425462149e-02 6.700000000000000000e+02
5.357236633487317407e-02 6.580000000000000000e+02
6.423796864800712658e-02 6.400000000000000000e+02
7.702696181512846962e-02 6.180000000000000000e+02
9.236208696106269767e-02 6.080000000000000000e+02
1.107502477934607515e-01 5.940000000000000000e+02
1.327992663427343678e-01 5.860000000000000000e+02
1.592379745646923805e-01 5.740000000000000000e+02
1.909403059353041998e-01 5.640000000000000000e+02
2.289541833870536447e-01 5.560000000000000000e+02
2.745361584797809673e-01 5.460000000000000000e+02
3.291929468063929387e-01 5.380000000000000000e+02
3.947312325893775342e-01 5.340000000000000000e+02
4.733173887627876164e-01 5.320000000000000000e+02
5.675490865914643024e-01 5.220000000000000000e+02
6.805411618888100866e-01 5.200000000000000000e+02
8.160285761473681232e-01 5.140000000000000000e+02
9.784898759700583204e-01 5.140000000000000000e+02


==> GISLRcompression.dat <==
1.339241342423544157e-05 5.011000000000000000e+03
1.605867898926782673e-05 5.011000000000000000e+03
1.925576538831153846e-05 5.011000000000000000e+03
2.308935255119652085e-05 5.011000000000000000e+03
2.768615998806538698e-05 5.011000000000000000e+03
3.319813551225063442e-05 5.011000000000000000e+03
3.980747788659910139e-05 5.011000000000000000e+03
4.773265941719291095e-05 5.011000000000000000e+03
5.723564757175289070e-05 5.011000000000000000e+03
6.863056433386033469e-05 5.011000000000000000e+03
8.229406952859770453e-05 5.011000000000000000e+03
9.867781134121333399e-05 5.011000000000000000e+03
1.183233555816352070e-04 5.011000000000000000e+03
1.418800871827884851e-04 5.011000000000000000e+03
1.701266756680792024e-04 5.011000000000000000e+03
2.039968141306785793e-04 5.011000000000000000e+03
2.446100825284910170e-04 5.011000000000000000e+03
2.933089554833242878e-04 5.011000000000000000e+03
3.517031778798333981e-04 4.927000000000000000e+03
4.217229751029760373e-04 4.741000000000000000e+03
5.056828567823506071e-04 4.507000000000000000e+03
6.063581230809600127e-04 4.249000000000000000e+03
7.270766024494931812e-04 3.977000000000000000e+03
8.718286532444375486e-04 3.702000000000000000e+03
1.045399065321743481e-03 3.428000000000000000e+03
1.253525221623068980e-03 3.158000000000000000e+03
1.503086747797651541e-03 2.901000000000000000e+03
1.802332918742242463e-03 2.657000000000000000e+03
2.161155338999261495e-03 2.424000000000000000e+03
2.591414910484118005e-03 2.201000000000000000e+03
3.107333895484368832e-03 1.970000000000000000e+03
3.725966034602404102e-03 1.745000000000000000e+03
4.467760259425462323e-03 1.538000000000000000e+03
5.357236633487317753e-03 1.348000000000000000e+03
6.423796864800712658e-03 1.178000000000000000e+03
7.702696181512847483e-03 1.022000000000000000e+03
9.236208696106270807e-03 8.870000000000000000e+02
1.107502477934607654e-02 7.670000000000000000e+02
1.327992663427343678e-02 6.620000000000000000e+02
1.592379745646924083e-02 5.660000000000000000e+02
1.909403059353041721e-02 4.830000000000000000e+02
2.289541833870536308e-02 4.070000000000000000e+02
2.745361584797809812e-02 3.390000000000000000e+02
3.291929468063928971e-02 2.780000000000000000e+02
3.947312325893775897e-02 2.310000000000000000e+02
4.733173887627876303e-02 1.870000000000000000e+02
5.675490865914643163e-02 1.500000000000000000e+02
6.805411618888100589e-02 1.170000000000000000e+02
8.160285761473681787e-02 9.100000000000000000e+01
9.784898759700583204e-02 7.200000000000000000e+01


==> GISSigGlb.dat <==
1.000000000000000000e+00 1.021982980670716579e+01
2.000000000000000000e+00 7.528023274598300674e+00
3.000000000000000000e+00 5.165422856613705704e+00
4.000000000000000000e+00 3.486866400443526803e+00
5.000000000000000000e+00 3.444925782100137557e+00
6.000000000000000000e+00 3.213550139783075466e+00
7.000000000000000000e+00 2.726309834740633153e+00
8.000000000000000000e+00 2.626852576140296325e+00
9.000000000000000000e+00 2.614247297037237683e+00
1.000000000000000000e+01 2.414145557254915531e+00
1.100000000000000000e+01 2.378105731953628066e+00
1.200000000000000000e+01 2.309934067371575583e+00
1.300000000000000000e+01 2.187020834879012998e+00
1.400000000000000000e+01 2.167867171049409070e+00
1.500000000000000000e+01 2.164975265030252061e+00
1.600000000000000000e+01 2.129336133213374005e+00
1.700000000000000000e+01 2.043612305037001864e+00
1.800000000000000000e+01 2.033270734979095273e+00
1.900000000000000000e+01 1.983681643551338469e+00
2.000000000000000000e+01 1.906586404056655137e+00
2.100000000000000000e+01 1.849860011638800206e+00
2.200000000000000000e+01 1.765741857943821325e+00
2.300000000000000000e+01 1.709417702872421563e+00
2.400000000000000000e+01 1.690260950280798813e+00
2.500000000000000000e+01 1.673399657139718055e+00
2.600000000000000000e+01 1.660746023445891950e+00
2.700000000000000000e+01 1.634094246273724682e+00
2.800000000000000000e+01 1.618844902986262602e+00
2.900000000000000000e+01 1.569620896973767943e+00
3.000000000000000000e+01 1.497693616149633256e+00
3.100000000000000000e+01 1.487124271965453381e+00
3.200000000000000000e+01 1.460199516864895575e+00
3.300000000000000000e+01 1.432817261976231604e+00
3.400000000000000000e+01 1.405308864377783351e+00
3.500000000000000000e+01 1.346962653894449025e+00
3.600000000000000000e+01 1.334096191194168446e+00
3.700000000000000000e+01 1.325540440960538024e+00
3.800000000000000000e+01 1.311222424282036947e+00
3.900000000000000000e+01 1.298993944866468908e+00
4.000000000000000000e+01 1.288063289221725860e+00
4.100000000000000000e+01 1.282694692188582675e+00
4.200000000000000000e+01 1.209722350680018543e+00
4.300000000000000000e+01 1.208739116548696702e+00
4.400000000000000000e+01 1.187592451561533258e+00
4.500000000000000000e+01 1.182540673366513140e+00
4.600000000000000000e+01 1.174687941707430960e+00
4.700000000000000000e+01 1.149491538579688887e+00
4.800000000000000000e+01 1.134451613554577909e+00
4.900000000000000000e+01 1.125735138207573538e+00
5.000000000000000000e+01 1.121947157731762568e+00
5.100000000000000000e+01 1.111857854029497661e+00
5.200000000000000000e+01 1.100447810281403704e+00
5.300000000000000000e+01 1.099517544242745615e+00
5.400000000000000000e+01 1.093154397552828838e+00
5.500000000000000000e+01 1.087921662435557435e+00
5.600000000000000000e+01 1.085526056819672958e+00
5.700000000000000000e+01 1.075100812781420778e+00
5.800000000000000000e+01 1.028060758161064348e+00
5.900000000000000000e+01 1.016792240671088976e+00
6.000000000000000000e+01 1.014402008512656161e+00
6.100000000000000000e+01 1.006309852984080599e+00
6.200000000000000000e+01 1.000759165800428452e+00
6.300000000000000000e+01 9.873526926364714074e-01
6.400000000000000000e+01 9.796139224827953296e-01
6.500000000000000000e+01 9.657080157068415049e-01
6.600000000000000000e+01 9.656655760756195361e-01
6.700000000000000000e+01 9.518598202658065111e-01
6.800000000000000000e+01 9.411854166910162967e-01
6.900000000000000000e+01 9.350058485871969305e-01
7.000000000000000000e+01 9.244539460060645641e-01
7.100000000000000000e+01 9.241918138833153940e-01
7.200000000000000000e+01 9.166819777363857114e-01
7.300000000000000000e+01 9.039261354342414956e-01
7.400000000000000000e+01 8.991997121487906863e-01
7.500000000000000000e+01 8.953642926304160587e-01
7.600000000000000000e+01 8.865166735622310723e-01
7.700000000000000000e+01 8.813805088598156701e-01
7.800000000000000000e+01 8.736799032875295357e-01
7.900000000000000000e+01 8.624863339890976865e-01
8.000000000000000000e+01 8.465190153649189142e-01
8.100000000000000000e+01 8.395429386851027687e-01
8.200000000000000000e+01 8.320702056397749624e-01
8.300000000000000000e+01 8.286066399324436560e-01
8.400000000000000000e+01 8.261799322402332280e-01
8.500000000000000000e+01 8.229407243279599493e-01
8.600000000000000000e+01 8.215987212287619856e-01
8.700000000000000000e+01 8.127006717090279331e-01
8.800000000000000000e+01 8.090233588050660396e-01
8.900000000000000000e+01 8.054528239187446204e-01
9.000000000000000000e+01 8.011916608968068232e-01
9.100000000000000000e+01 7.961155788165965586e-01
9.200000000000000000e+01 7.919311495372453047e-01
9.300000000000000000e+01 7.820508344587089322e-01
9.400000000000000000e+01 7.757504648102335754e-01
9.500000000000000000e+01 7.704230912840389633e-01
9.600000000000000000e+01 7.615174865784731795e-01
9.700000000000000000e+01 7.580520360549777292e-01
9.800000000000000000e+01 7.571655606725683496e-01
9.900000000000000000e+01 7.498847567678639248e-01
1.000000000000000000e+02 7.436400429226237563e-01
1.010000000000000000e+02 7.429222202147499621e-01
1.020000000000000000e+02 7.388457676743710456e-01
1.030000000000000000e+02 7.345092078556481052e-01
1.040000000000000000e+02 7.255564155185538766e-01
1.050000000000000000e+02 7.112366395422559107e-01
1.060000000000000000e+02 7.019297762880871705e-01
1.070000000000000000e+02 7.000005065840846363e-01
1.080000000000000000e+02 6.916594833581494184e-01
1.090000000000000000e+02 6.888616597229954008e-01
1.100000000000000000e+02 6.838254360604403281e-01
1.110000000000000000e+02 6.833407573994321194e-01
1.120000000000000000e+02 6.752800774857223853e-01
1.130000000000000000e+02 6.716629613356803752e-01
1.140000000000000000e+02 6.678018630750516271e-01
1.150000000000000000e+02 6.618856082980962841e-01
1.160000000000000000e+02 6.601446361684700781e-01
1.170000000000000000e+02 6.572386289020499817e-01
1.180000000000000000e+02 6.551884801411582693e-01
1.190000000000000000e+02 6.527128804830283348e-01
1.200000000000000000e+02 6.509377795919363274e-01
1.210000000000000000e+02 6.458796354487353897e-01
1.220000000000000000e+02 6.381273666769418096e-01
1.230000000000000000e+02 6.370537749826292728e-01
1.240000000000000000e+02 6.313625983711040890e-01
1.250000000000000000e+02 6.276673659943594608e-01
1.260000000000000000e+02 6.203797967730825258e-01
1.270000000000000000e+02 6.192949172736869068e-01
1.280000000000000000e+02 6.149329907883187563e-01
1.290000000000000000e+02 6.113596628954138801e-01
1.300000000000000000e+02 6.071715751860753407e-01
1.310000000000000000e+02 6.047524551168010909e-01
1.320000000000000000e+02 6.024436743626208068e-01
1.330000000000000000e+02 5.952494855916830030e-01
1.340000000000000000e+02 5.945849678392514104e-01
1.350000000000000000e+02 5.916604153447131420e-01
1.360000000000000000e+02 5.902706025355036745e-01
1.370000000000000000e+02 5.876011295250611610e-01
1.380000000000000000e+02 5.847499012538361907e-01
1.390000000000000000e+02 5.832681141749143094e-01
1.400000000000000000e+02 5.806699015351984849e-01
1.410000000000000000e+02 5.735450296566129147e-01
1.420000000000000000e+02 5.729682142793857125e-01
1.430000000000000000e+02 5.702927585117795184e-01
1.440000000000000000e+02 5.671003896422953661e-01
1.450000000000000000e+02 5.608060982930270777e-01
1.460000000000000000e+02 5.598390544772646749e-01
1.470000000000000000e+02 5.576469281856216709e-01
1.480000000000000000e+02 5.557123511696588913e-01
1.490000000000000000e+02 5.545961274925865769e-01
1.500000000000000000e+02 5.507875883398914985e-01
1.510000000000000000e+02 5.478555322000543404e-01
1.520000000000000000e+02 5.463263319494126025e-01
1.530000000000000000e+02 5.409466149666449786e-01
1.540000000000000000e+02 5.402507762611240549e-01
1.550000000000000000e+02 5.360907709591785641e-01
1.560000000000000000e+02 5.335216158355875482e-01
1.570000000000000000e+02 5.331035517668312185e-01
1.580000000000000000e+02 5.320793544513683360e-01
1.590000000000000000e+02 5.289580828908099219e-01
1.600000000000000000e+02 5.238812389582713225e-01
1.610000000000000000e+02 5.225008825404489077e-01
1.620000000000000000e+02 5.199792082847745078e-01
1.630000000000000000e+02 5.164701491299249492e-01
1.640000000000000000e+02 5.147608174354753041e-01
1.650000000000000000e+02 5.138739877899671793e-01
1.660000000000000000e+02 5.110300403685920090e-01
1.670000000000000000e+02 5.096829155506661380e-01
1.680000000000000000e+02 5.086643294215787980e-01
1.690000000000000000e+02 5.012388486015999511e-01
1.700000000000000000e+02 4.962364868031590159e-01
1.710000000000000000e+02 4.949742971159142857e-01
1.720000000000000000e+02 4.928158767201381574e-01
1.730000000000000000e+02 4.910933805813456066e-01
1.740000000000000000e+02 4.902703587042677724e-01
1.750000000000000000e+02 4.866163830769148491e-01
1.760000000000000000e+02 4.857653874478948808e-01
1.770000000000000000e+02 4.845949428701568085e-01
1.780000000000000000e+02 4.834315730000771083e-01
1.790000000000000000e+02 4.801067739276888569e-01
1.800000000000000000e+02 4.765309472679286618e-01
1.810000000000000000e+02 4.752506810988679220e-01
1.820000000000000000e+02 4.738617060744558240e-01
1.830000000000000000e+02 4.735610167866395326e-01
1.840000000000000000e+02 4.714050913498590289e-01
1.850000000000000000e+02 4.709126174310719337e-01
1.860000000000000000e+02 4.695491338198961029e-01
1.870000000000000000e+02 4.682780375513233562e-01
1.880000000000000000e+02 4.672248382860236249e-01
1.890000000000000000e+02 4.659863074998051302e-01
1.900000000000000000e+02 4.637117269811692477e-01
1.910000000000000000e+02 4.611396828371758794e-01
1.920000000000000000e+02 4.599291324034414097e-01
1.930000000000000000e+02 4.580104725112181807e-01
1.940000000000000000e+02 4.571044859288593831e-01
1.950000000000000000e+02 4.530546883180565643e-01
1.960000000000000000e+02 4.514569233889690891e-01
1.970000000000000000e+02 4.504058771656043181e-01
1.980000000000000000e+02 4.470396290099619696e-01
1.990000000000000000e+02 4.451714348758995521e-01
2.000000000000000000e+02 4.449709210873918908e-01
2.010000000000000000e+02 4.418269485380247330e-01
2.020000000000000000e+02 4.394368081945793647e-01
2.030000000000000000e+02 4.377712240162145441e-01
2.040000000000000000e+02 4.346728951930166063e-01
2.050000000000000000e+02 4.345173450844284635e-01
2.060000000000000000e+02 4.336966629752500024e-01
2.070000000000000000e+02 4.324107734109149392e-01
2.080000000000000000e+02 4.301193651836637266e-01
2.090000000000000000e+02 4.266034825989526991e-01
2.100000000000000000e+02 4.238602351198904605e-01
2.110000000000000000e+02 4.229231327521993378e-01
2.120000000000000000e+02 4.208123158751930215e-01
2.130000000000000000e+02 4.191631219648706552e-01
2.140000000000000000e+02 4.181771966271126129e-01
2.150000000000000000e+02 4.172338709581787652e-01
2.160000000000000000e+02 4.139600295204486913e-01
2.170000000000000000e+02 4.120356277896582431e-01
2.180000000000000000e+02 4.103278676022087401e-01
2.190000000000000000e+02 4.092624515676959174e-01
2.200000000000000000e+02 4.066218990196475147e-01
2.210000000000000000e+02 4.036515346738455134e-01
2.220000000000000000e+02 4.016702775193343733e-01
2.230000000000000000e+02 4.006933478436050522e-01
2.240000000000000000e+02 3.974066379079507216e-01
2.250000000000000000e+02 3.949463814476507073e-01
2.260000000000000000e+02 3.945597466777722717e-01
2.270000000000000000e+02 3.913133090534461900e-01
2.280000000000000000e+02 3.893985529069681761e-01
2.290000000000000000e+02 3.888735199130424758e-01
2.300000000000000000e+02 3.882690627969647146e-01
2.310000000000000000e+02 3.865925279280756355e-01
2.320000000000000000e+02 3.861271557651379527e-01
2.330000000000000000e+02 3.836232083962830552e-01
2.340000000000000000e+02 3.827775128700344198e-01
2.350000000000000000e+02 3.817115844240167588e-01
2.360000000000000000e+02 3.798159646188313809e-01
2.370000000000000000e+02 3.787641285763806986e-01
2.380000000000000000e+02 3.774945638586885699e-01
2.390000000000000000e+02 3.760380457872538607e-01
2.400000000000000000e+02 3.749415383959678882e-01
2.410000000000000000e+02 3.743581581233827449e-01
2.420000000000000000e+02 3.699273838673141079e-01
2.430000000000000000e+02 3.694618354671251881e-01
2.440000000000000000e+02 3.693613541603248396e-01
2.450000000000000000e+02 3.681872816054612141e-01
2.460000000000000000e+02 3.674384235813489830e-01
2.470000000000000000e+02 3.644719065293007265e-01
2.480000000000000000e+02 3.641282207037188079e-01
2.490000000000000000e+02 3.604949740549663884e-01
2.500000000000000000e+02 3.600772956567278027e-01
2.510000000000000000e+02 3.588439859961326528e-01
2.520000000000000000e+02 3.574662500212055782e-01
2.530000000000000000e+02 3.547560447087297897e-01
2.540000000000000000e+02 3.534418405496310700e-01
2.550000000000000000e+02 3.512528689591010722e-01
2.560000000000000000e+02 3.500581897534589260e-01
2.570000000000000000e+02 3.482187614062760006e-01
2.580000000000000000e+02 3.481216664686296869e-01
2.590000000000000000e+02 3.467279911987115049e-01
2.600000000000000000e+02 3.459256974448395860e-01
2.610000000000000000e+02 3.448949560344071741e-01
2.620000000000000000e+02 3.437931060400569172e-01
2.630000000000000000e+02 3.433602128756735872e-01
2.640000000000000000e+02 3.420037674162624275e-01
2.650000000000000000e+02 3.408851221953932420e-01
2.660000000000000000e+02 3.403841249493472776e-01
2.670000000000000000e+02 3.380616755508640825e-01
2.680000000000000000e+02 3.369083349548358530e-01
2.690000000000000000e+02 3.360177419837057644e-01
2.700000000000000000e+02 3.346774838748869940e-01
2.710000000000000000e+02 3.340128179842385969e-01
2.720000000000000000e+02 3.319114511191650352e-01
2.730000000000000000e+02 3.315099407794793174e-01
2.740000000000000000e+02 3.302744892862722881e-01
2.750000000000000000e+02 3.295137464201090549e-01
2.760000000000000000e+02 3.275726499687567905e-01
2.770000000000000000e+02 3.268506882410102676e-01
2.780000000000000000e+02 3.267251555172004940e-01
2.790000000000000000e+02 3.250084090871887543e-01
2.800000000000000000e+02 3.231685724677548777e-01
2.810000000000000000e+02 3.221905571934078893e-01
2.820000000000000000e+02 3.213948597213266978e-01
2.830000000000000000e+02 3.205703585022913749e-01
2.840000000000000000e+02 3.193648851584385273e-01
2.850000000000000000e+02 3.187260941712412032e-01
2.860000000000000000e+02 3.179579075507115715e-01
2.870000000000000000e+02 3.169881904544922246e-01
2.880000000000000000e+02 3.162284177494378845e-01
2.890000000000000000e+02 3.151105049049011675e-01
2.900000000000000000e+02 3.151064110429076526e-01
2.910000000000000000e+02 3.150232953650231593e-01
2.920000000000000000e+02 3.129354808438025159e-01
2.930000000000000000e+02 3.124561835648443919e-01
2.940000000000000000e+02 3.113360298088562739e-01
2.950000000000000000e+02 3.106418066857526972e-01
2.960000000000000000e+02 3.102240241038229374e-01
2.970000000000000000e+02 3.096163439707979026e-01
2.980000000000000000e+02 3.083951174122906980e-01
2.990000000000000000e+02 3.060588023704803318e-01
3.000000000000000000e+02 3.057430903074424000e-01
3.010000000000000000e+02 3.048527596154445574e-01
3.020000000000000000e+02 3.043103551515999872e-01
3.030000000000000000e+02 3.030068215418378341e-01
3.040000000000000000e+02 3.024564443908429046e-01
3.050000000000000000e+02 3.021916087729379918e-01
3.060000000000000000e+02 3.018085854816014435e-01
3.070000000000000000e+02 3.003011271686418793e-01
3.080000000000000000e+02 2.998914746296910683e-01
3.090000000000000000e+02 2.989142614204859383e-01
3.100000000000000000e+02 2.976504116278730905e-01
3.110000000000000000e+02 2.966001078194958618e-01
3.120000000000000000e+02 2.952515829621397692e-01
3.130000000000000000e+02 2.947468359562339657e-01
3.140000000000000000e+02 2.937772510513440016e-01
3.150000000000000000e+02 2.924796843987382267e-01
3.160000000000000000e+02 2.913522699169363017e-01
3.170000000000000000e+02 2.905174034566407881e-01
3.180000000000000000e+02 2.897315480871572313e-01
3.190000000000000000e+02 2.885641957848210093e-01
3.200000000000000000e+02 2.882410204515776231e-01
3.210000000000000000e+02 2.865267898243856748e-01
3.220000000000000000e+02 2.861772195954395692e-01
3.230000000000000000e+02 2.858502484961795709e-01
3.240000000000000000e+02 2.853560270072687532e-01
3.250000000000000000e+02 2.845636470302433940e-01
3.260000000000000000e+02 2.835704583363308773e-01
3.270000000000000000e+02 2.822200343545435142e-01
3.280000000000000000e+02 2.810023162024813947e-01
3.290000000000000000e+02 2.808752095685113082e-01
3.300000000000000000e+02 2.801130938018115413e-01
3.310000000000000000e+02 2.795009508306163792e-01
3.320000000000000000e+02 2.789699204397405596e-01
3.330000000000000000e+02 2.771188789778643025e-01
3.340000000000000000e+02 2.765566995851703735e-01
3.350000000000000000e+02 2.764326088893148126e-01
3.360000000000000000e+02 2.756029292636770212e-01
3.370000000000000000e+02 2.747631337410191832e-01
3.380000000000000000e+02 2.728188730338523271e-01
3.390000000000000000e+02 2.723012643383259102e-01
3.400000000000000000e+02 2.720668446002157403e-01
3.410000000000000000e+02 2.708568448722780686e-01
3.420000000000000000e+02 2.704309679849018488e-01
3.430000000000000000e+02 2.699064338138821295e-01
3.440000000000000000e+02 2.693716150669446252e-01
3.450000000000000000e+02 2.684624270404926127e-01
3.460000000000000000e+02 2.677818310650112998e-01
3.470000000000000000e+02 2.670015048163852378e-01
3.480000000000000000e+02 2.663224315952585908e-01
3.490000000000000000e+02 2.657716754206899679e-01
3.500000000000000000e+02 2.657169068012113500e-01
3.510000000000000000e+02 2.648297517952951097e-01
3.520000000000000000e+02 2.640031541517879332e-01
3.530000000000000000e+02 2.624061192139220955e-01
3.540000000000000000e+02 2.621809945023688138e-01
3.550000000000000000e+02 2.607469405357676906e-01
3.560000000000000000e+02 2.596587930431102365e-01
3.570000000000000000e+02 2.592306453730340299e-01
3.580000000000000000e+02 2.586092955465077448e-01
3.590000000000000000e+02 2.574657271357175814e-01
3.600000000000000000e+02 2.569690827639962705e-01
3.610000000000000000e+02 2.562445171065905192e-01
3.620000000000000000e+02 2.550534196302780554e-01
3.630000000000000000e+02 2.544387563373102790e-01
3.640000000000000000e+02 2.537879280097620205e-01
3.650000000000000000e+02 2.528063735672920198e-01
3.660000000000000000e+02 2.522553287141251488e-01
3.670000000000000000e+02 2.518334402792227200e-01
3.680000000000000000e+02 2.506421714553088154e-01
3.690000000000000000e+02 2.499689206443946876e-01
3.700000000000000000e+02 2.488433768488467757e-01
3.710000000000000000e+02 2.486119765420767014e-01
3.720000000000000000e+02 2.484802467741433485e-01
3.730000000000000000e+02 2.480150991737477550e-01
3.740000000000000000e+02 2.472850541598330676e-01
3.750000000000000000e+02 2.466626035154641794e-01
3.760000000000000000e+02 2.464054835611886596e-01
3.770000000000000000e+02 2.462955285907428016e-01
3.780000000000000000e+02 2.452532132296934841e-01
3.790000000000000000e+02 2.439830104792991006e-01
3.800000000000000000e+02 2.436890685152794667e-01
3.810000000000000000e+02 2.433508781069106119e-01
3.820000000000000000e+02 2.425970930456113339e-01
3.830000000000000000e+02 2.424684509449106240e-01
3.840000000000000000e+02 2.422518639941515783e-01
3.850000000000000000e+02 2.412854052370741187e-01
3.860000000000000000e+02 2.401279540132942869e-01
3.870000000000000000e+02 2.392849837662750223e-01
3.880000000000000000e+02 2.388241714394732651e-01
3.890000000000000000e+02 2.383442535745421698e-01
3.900000000000000000e+02 2.377449130845615821e-01
3.910000000000000000e+02 2.375210601820705036e-01
3.920000000000000000e+02 2.374972772049203373e-01
3.930000000000000000e+02 2.359342284384515764e-01
3.940000000000000000e+02 2.356097250205716476e-01
3.950000000000000000e+02 2.349823363537000276e-01
3.960000000000000000e+02 2.345056167482207354e-01
3.970000000000000000e+02 2.344037113282729234e-01
3.980000000000000000e+02 2.338106586380830354e-01
3.990000000000000000e+02 2.328161650839256080e-01
4.000000000000000000e+02 2.325381314435519819e-01
4.010000000000000000e+02 2.317993559067071385e-01
4.020000000000000000e+02 2.314657503855539200e-01
4.030000000000000000e+02 2.301900415918827492e-01
4.040000000000000000e+02 2.299733995553573107e-01
4.050000000000000000e+02 2.298579444804752792e-01
4.060000000000000000e+02 2.291559544260106385e-01
4.070000000000000000e+02 2.284597179175983928e-01
4.080000000000000000e+02 2.277581065189940301e-01
4.090000000000000000e+02 2.271525379783106702e-01
4.100000000000000000e+02 2.263286825494309207e-01
4.110000000000000000e+02 2.254603087916034754e-01
4.120000000000000000e+02 2.249237812260368174e-01
4.130000000000000000e+02 2.247287192185175309e-01
4.140000000000000000e+02 2.237991438392179788e-01
4.150000000000000000e+02 2.233382490298705947e-01
4.160000000000000000e+02 2.231412752753388629e-01
4.170000000000000000e+02 2.228318833546878153e-01
4.180000000000000000e+02 2.219887024425999111e-01
4.190000000000000000e+02 2.215323273932926773e-01
4.200000000000000000e+02 2.212246777735274172e-01
4.210000000000000000e+02 2.197443389039638595e-01
4.220000000000000000e+02 2.193523594738697735e-01
4.230000000000000000e+02 2.188588918550399831e-01
4.240000000000000000e+02 2.184404261682976744e-01
4.250000000000000000e+02 2.180554016415899854e-01
4.260000000000000000e+02 2.177860896743108732e-01
4.270000000000000000e+02 2.166276424378793530e-01
4.280000000000000000e+02 2.164215602192522681e-01
4.290000000000000000e+02 2.156821366217482883e-01
4.300000000000000000e+02 2.150977245044936037e-01
4.310000000000000000e+02 2.149361648302208772e-01
4.320000000000000000e+02 2.144986482007045503e-01
4.330000000000000000e+02 2.139170630576915089e-01
4.340000000000000000e+02 2.138635874631842071e-01
4.350000000000000000e+02 2.133330368679071387e-01
4.360000000000000000e+02 2.130716894458490052e-01
4.370000000000000000e+02 2.125020059670844341e-01
4.380000000000000000e+02 2.118218903412300291e-01
4.390000000000000000e+02 2.113232136038724340e-01
4.400000000000000000e+02 2.104144746247157416e-01
4.410000000000000000e+02 2.097327869789893384e-01
4.420000000000000000e+02 2.086551107962217044e-01
4.430000000000000000e+02 2.085120274275286123e-01
4.440000000000000000e+02 2.083705049491679506e-01
4.450000000000000000e+02 2.077910789950181969e-01
4.460000000000000000e+02 2.065784030651771630e-01
4.470000000000000000e+02 2.060450873903557634e-01
4.480000000000000000e+02 2.058628828714642867e-01
4.490000000000000000e+02 2.057231399127840421e-01
4.500000000000000000e+02 2.056123443314117893e-01
4.510000000000000000e+02 2.052005483881357006e-01
4.520000000000000000e+02 2.048250164272938101e-01
4.530000000000000000e+02 2.046348340438369773e-01
4.540000000000000000e+02 2.038861490270711674e-01
4.550000000000000000e+02 2.035208242610103690e-01
4.560000000000000000e+02 2.030281165103136609e-01
4.570000000000000000e+02 2.024994695158643110e-01
4.580000000000000000e+02 2.018186822550883941e-01
4.590000000000000000e+02 2.015791132053361967e-01
4.600000000000000000e+02 2.010875741285997331e-01
4.610000000000000000e+02 2.007655357638720162e-01
4.620000000000000000e+02 2.004966794127215624e-01
4.630000000000000000e+02 2.002279310027475223e-01
4.640000000000000000e+02 1.994900892078772525e-01
4.650000000000000000e+02 1.988282903698369020e-01
4.660000000000000000e+02 1.981868602289065251e-01
4.670000000000000000e+02 1.974076520393724943e-01
4.680000000000000000e+02 1.969980004513825766e-01
4.690000000000000000e+02 1.965177580399450896e-01
4.700000000000000000e+02 1.960920015857869902e-01
4.710000000000000000e+02 1.959200942274066937e-01
4.720000000000000000e+02 1.954878250007259510e-01
4.730000000000000000e+02 1.951581100389053192e-01
4.740000000000000000e+02 1.947527224193104645e-01
4.750000000000000000e+02 1.944276697139351584e-01
4.760000000000000000e+02 1.937380508114741884e-01
4.770000000000000000e+02 1.934703290265329945e-01
4.780000000000000000e+02 1.929505960058768843e-01
4.790000000000000000e+02 1.920107404351062697e-01
4.800000000000000000e+02 1.915422916248248897e-01
4.810000000000000000e+02 1.912642090476251999e-01
4.820000000000000000e+02 1.908647562093227501e-01
4.830000000000000000e+02 1.902528033418338094e-01
4.840000000000000000e+02 1.900281297396541891e-01
4.850000000000000000e+02 1.891640485334338817e-01
4.860000000000000000e+02 1.889234022784629929e-01
4.870000000000000000e+02 1.887316393033464657e-01
4.880000000000000000e+02 1.883279243186377905e-01
4.890000000000000000e+02 1.879334315716194304e-01
4.900000000000000000e+02 1.877351893951291761e-01
4.910000000000000000e+02 1.873302682795860430e-01
4.920000000000000000e+02 1.861575811247291046e-01
4.930000000000000000e+02 1.858739355331357757e-01
4.940000000000000000e+02 1.853613297982616426e-01
4.950000000000000000e+02 1.849606679190251846e-01
4.960000000000000000e+02 1.842234697684631828e-01
4.970000000000000000e+02 1.840546610705834640e-01
4.980000000000000000e+02 1.838686587712026477e-01
4.990000000000000000e+02 1.830175556589849484e-01
5.000000000000000000e+02 1.826836787771253801e-01
5.010000000000000000e+02 1.817785118657465615e-01
5.020000000000000000e+02 1.815223447026185766e-01
5.030000000000000000e+02 1.810415503630457557e-01
5.040000000000000000e+02 1.809693587337600218e-01
5.050000000000000000e+02 1.807976888829319895e-01
5.060000000000000000e+02 1.806632672021132313e-01
5.070000000000000000e+02 1.804304049855066927e-01
5.080000000000000000e+02 1.794636863665103055e-01
5.090000000000000000e+02 1.791035521072876502e-01
5.100000000000000000e+02 1.786576505553854333e-01
5.110000000000000000e+02 1.781844025563238398e-01
5.120000000000000000e+02 1.778721757548480109e-01
5.130000000000000000e+02 1.772594439998970983e-01
5.140000000000000000e+02 1.766489077484471593e-01
5.150000000000000000e+02 1.762343657288918952e-01
5.160000000000000000e+02 1.755902491856960179e-01
5.170000000000000000e+02 1.752838367255152852e-01
5.180000000000000000e+02 1.749510512330446632e-01
5.190000000000000000e+02 1.749463507127507478e-01
5.200000000000000000e+02 1.745965307348239515e-01
5.210000000000000000e+02 1.739351497769008048e-01
5.220000000000000000e+02 1.734940523138178980e-01
5.230000000000000000e+02 1.731198932787560429e-01
5.240000000000000000e+02 1.729093551068612289e-01
5.250000000000000000e+02 1.723974515048957989e-01
5.260000000000000000e+02 1.722911982282636922e-01
5.270000000000000000e+02 1.721955807933376881e-01
5.280000000000000000e+02 1.719155549329489663e-01
5.290000000000000000e+02 1.716944612390314540e-01
5.300000000000000000e+02 1.716047577772675248e-01
5.310000000000000000e+02 1.706944334719535938e-01
5.320000000000000000e+02 1.704802007896733806e-01
5.330000000000000000e+02 1.703500307584403239e-01
5.340000000000000000e+02 1.700452428693863260e-01
5.350000000000000000e+02 1.693299121053200573e-01
5.360000000000000000e+02 1.690294040601123537e-01
5.370000000000000000e+02 1.686527510490017923e-01
5.380000000000000000e+02 1.685578274271389565e-01
5.390000000000000000e+02 1.681865374858598772e-01
5.400000000000000000e+02 1.679566667131383306e-01
5.410000000000000000e+02 1.676284032977618799e-01
5.420000000000000000e+02 1.672655471607547017e-01
5.430000000000000000e+02 1.669473375487141587e-01
5.440000000000000000e+02 1.667280166123908114e-01
5.450000000000000000e+02 1.658173530429420117e-01
5.460000000000000000e+02 1.656485224227872977e-01
5.470000000000000000e+02 1.654726231967726391e-01
5.480000000000000000e+02 1.652520771944357980e-01
5.490000000000000000e+02 1.649953493882729549e-01
5.500000000000000000e+02 1.646496737542226252e-01
5.510000000000000000e+02 1.644544785718956292e-01
5.520000000000000000e+02 1.641653939806524409e-01
5.530000000000000000e+02 1.639753231397313993e-01
5.540000000000000000e+02 1.638256224992699073e-01
5.550000000000000000e+02 1.632405601005715301e-01
5.560000000000000000e+02 1.630234026839061101e-01
5.570000000000000000e+02 1.626762049304615598e-01
5.580000000000000000e+02 1.621993287974728415e-01
5.590000000000000000e+02 1.613916258733221754e-01
5.600000000000000000e+02 1.612817560717554333e-01
5.610000000000000000e+02 1.607021829503530730e-01
5.620000000000000000e+02 1.605131592727140066e-01
5.630000000000000000e+02 1.602030843119971737e-01
5.640000000000000000e+02 1.601218890586958710e-01
5.650000000000000000e+02 1.600629288477636025e-01
5.660000000000000000e+02 1.598331150952422564e-01
5.670000000000000000e+02 1.589702308011266829e-01
5.680000000000000000e+02 1.587920898863832420e-01
5.690000000000000000e+02 1.584846793489795846e-01
5.700000000000000000e+02 1.584176649919203095e-01
5.710000000000000000e+02 1.582053044272516973e-01
5.720000000000000000e+02 1.579100333987646654e-01
5.730000000000000000e+02 1.576899523660972580e-01
5.740000000000000000e+02 1.575068188123219248e-01
5.750000000000000000e+02 1.570607553581961358e-01
5.760000000000000000e+02 1.562782270494486314e-01
5.770000000000000000e+02 1.561254087564513671e-01
5.780000000000000000e+02 1.557570701102115873e-01
5.790000000000000000e+02 1.553074722625491233e-01
5.800000000000000000e+02 1.552406829877996386e-01
5.810000000000000000e+02 1.548178260892222324e-01
5.820000000000000000e+02 1.544538306267536909e-01
5.830000000000000000e+02 1.543022279928844831e-01
5.840000000000000000e+02 1.542777117464997350e-01
5.850000000000000000e+02 1.541622425319458811e-01
5.860000000000000000e+02 1.538629275729808676e-01
5.870000000000000000e+02 1.534156264991475560e-01
5.880000000000000000e+02 1.531849683774230975e-01
5.890000000000000000e+02 1.530725808829937751e-01
5.900000000000000000e+02 1.525513673402320303e-01
5.910000000000000000e+02 1.523277329639089184e-01
5.920000000000000000e+02 1.517465175467603289e-01
5.930000000000000000e+02 1.515032416217851063e-01
5.940000000000000000e+02 1.511606807939908370e-01
5.950000000000000000e+02 1.507877154938287723e-01
5.960000000000000000e+02 1.505334554297361738e-01
5.970000000000000000e+02 1.505236072860460517e-01
5.980000000000000000e+02 1.502394029690421462e-01
5.990000000000000000e+02 1.499227110884066017e-01
6.000000000000000000e+02 1.497772042286158456e-01
6.010000000000000000e+02 1.492411101520648431e-01
6.020000000000000000e+02 1.489527219026995919e-01
6.030000000000000000e+02 1.487562940715019266e-01
6.040000000000000000e+02 1.486618932019094785e-01
6.050000000000000000e+02 1.483017979066474090e-01
6.060000000000000000e+02 1.480495916148895919e-01
6.070000000000000000e+02 1.480015007644320535e-01
6.080000000000000000e+02 1.476123909977471449e-01
6.090000000000000000e+02 1.474025275697344595e-01
6.100000000000000000e+02 1.468698587294481883e-01
6.110000000000000000e+02 1.462934065622798763e-01
6.120000000000000000e+02 1.460239040794807652e-01
6.130000000000000000e+02 1.459410734759068740e-01
6.140000000000000000e+02 1.455207112583869478e-01
6.150000000000000000e+02 1.451711797093825640e-01
6.160000000000000000e+02 1.448817488140399234e-01
6.170000000000000000e+02 1.447587382650045162e-01
6.180000000000000000e+02 1.445285324872894184e-01
6.190000000000000000e+02 1.442588727105898749e-01
6.200000000000000000e+02 1.440391337589469745e-01
6.210000000000000000e+02 1.434840629111397425e-01
6.220000000000000000e+02 1.433608516487004103e-01
6.230000000000000000e+02 1.432149264072605788e-01
6.240000000000000000e+02 1.430799061593855948e-01
6.250000000000000000e+02 1.429272672943661393e-01
6.260000000000000000e+02 1.425130305508842121e-01
6.270000000000000000e+02 1.423184057125015112e-01
6.280000000000000000e+02 1.418980010751928755e-01
6.290000000000000000e+02 1.417262236334612402e-01
6.300000000000000000e+02 1.414598004199707493e-01
6.310000000000000000e+02 1.411911081359364106e-01
6.320000000000000000e+02 1.410526579807512559e-01
6.330000000000000000e+02 1.407303104657341153e-01
6.340000000000000000e+02 1.404242410694470367e-01
6.350000000000000000e+02 1.402825415134524578e-01
6.360000000000000000e+02 1.400569670028805336e-01
6.370000000000000000e+02 1.399499432657180520e-01
6.380000000000000000e+02 1.395693828626754784e-01
6.390000000000000000e+02 1.395623405083153135e-01
6.400000000000000000e+02 1.394031215434014537e-01
6.410000000000000000e+02 1.390113528589427272e-01
6.420000000000000000e+02 1.386421462848836661e-01
6.430000000000000000e+02 1.385053062721406381e-01
6.440000000000000000e+02 1.380511799421486330e-01
6.450000000000000000e+02 1.375592597042550880e-01
6.460000000000000000e+02 1.374037701385724675e-01
6.470000000000000000e+02 1.371770556237357774e-01
6.480000000000000000e+02 1.369570684806973027e-01
6.490000000000000000e+02 1.366217578156037060e-01
6.500000000000000000e+02 1.363382476737812765e-01
6.510000000000000000e+02 1.361412859627516292e-01
6.520000000000000000e+02 1.359025826130633441e-01
6.530000000000000000e+02 1.355780758839188749e-01
6.540000000000000000e+02 1.352659343053707608e-01
6.550000000000000000e+02 1.350127777018739761e-01
6.560000000000000000e+02 1.347232532543961303e-01
6.570000000000000000e+02 1.345235345632001811e-01
6.580000000000000000e+02 1.342007111472657832e-01
6.590000000000000000e+02 1.341329860406067220e-01
6.600000000000000000e+02 1.340163847301540367e-01
6.610000000000000000e+02 1.338101557249832541e-01
6.620000000000000000e+02 1.334203133287273080e-01
6.630000000000000000e+02 1.329985772573828995e-01
6.640000000000000000e+02 1.329527183588225525e-01
6.650000000000000000e+02 1.325884590813627972e-01
6.660000000000000000e+02 1.325343293809584655e-01
6.670000000000000000e+02 1.324054981631700989e-01
6.680000000000000000e+02 1.321641142718440742e-01
6.690000000000000000e+02 1.320404452990872612e-01
6.700000000000000000e+02 1.318218728234128168e-01
6.710000000000000000e+02 1.315548339060431393e-01
6.720000000000000000e+02 1.314961127407158481e-01
6.730000000000000000e+02 1.313813686473611630e-01
6.740000000000000000e+02 1.310425516907256227e-01
6.750000000000000000e+02 1.307311353277571531e-01
6.760000000000000000e+02 1.306030739370628024e-01
6.770000000000000000e+02 1.302205682530298558e-01
6.780000000000000000e+02 1.298874383561637036e-01
6.790000000000000000e+02 1.297715719637436149e-01
6.800000000000000000e+02 1.295430286566522926e-01
6.810000000000000000e+02 1.293619815373124871e-01
6.820000000000000000e+02 1.288326550124106185e-01
6.830000000000000000e+02 1.284209810788818351e-01
6.840000000000000000e+02 1.282122318301316677e-01
6.850000000000000000e+02 1.278423349127922604e-01
6.860000000000000000e+02 1.277927394744799994e-01
6.870000000000000000e+02 1.275785978055303804e-01
6.880000000000000000e+02 1.273675214370858788e-01
6.890000000000000000e+02 1.272285385469790475e-01
6.900000000000000000e+02 1.267811421653491089e-01
6.910000000000000000e+02 1.265756171897761684e-01
6.920000000000000000e+02 1.265251315362501128e-01
6.930000000000000000e+02 1.263575330042330525e-01
6.940000000000000000e+02 1.262090082050972284e-01
6.950000000000000000e+02 1.259050400694528005e-01
6.960000000000000000e+02 1.257524151332920781e-01
6.970000000000000000e+02 1.254402781768715058e-01
6.980000000000000000e+02 1.252019999859926569e-01
6.990000000000000000e+02 1.249253720379563809e-01
7.000000000000000000e+02 1.248470630056356806e-01
7.010000000000000000e+02 1.244656693673499986e-01
7.020000000000000000e+02 1.241170936189778112e-01
7.030000000000000000e+02 1.239604334803004887e-01
7.040000000000000000e+02 1.238526863725617627e-01
7.050000000000000000e+02 1.235358682602514246e-01
7.060000000000000000e+02 1.234165501019079403e-01
7.070000000000000000e+02 1.231972835525748378e-01
7.080000000000000000e+02 1.227743523233461864e-01
7.090000000000000000e+02 1.226630581255118285e-01
7.100000000000000000e+02 1.223485165370715583e-01
7.110000000000000000e+02 1.222391595279120058e-01
7.120000000000000000e+02 1.221382243765791881e-01
7.130000000000000000e+02 1.219096241598466857e-01
7.140000000000000000e+02 1.215777740912277749e-01
7.150000000000000000e+02 1.214293575136136949e-01
7.160000000000000000e+02 1.213943632333487482e-01
7.170000000000000000e+02 1.210987279445625286e-01
7.180000000000000000e+02 1.209598938494510778e-01
7.190000000000000000e+02 1.207036704663953797e-01
7.200000000000000000e+02 1.204380048882471854e-01
7.210000000000000000e+02 1.201015718816784289e-01
7.220000000000000000e+02 1.200341156524417918e-01
7.230000000000000000e+02 1.197498999162699973e-01
7.240000000000000000e+02 1.194770179158328727e-01
7.250000000000000000e+02 1.192117226130136459e-01
7.260000000000000000e+02 1.190012138606892644e-01
7.270000000000000000e+02 1.187853134154258639e-01
7.280000000000000000e+02 1.186863601742010332e-01
7.290000000000000000e+02 1.186073661216646702e-01
7.300000000000000000e+02 1.182944407494355143e-01
7.310000000000000000e+02 1.178564697017863844e-01
7.320000000000000000e+02 1.177658734617405140e-01
7.330000000000000000e+02 1.175156585721085778e-01
7.340000000000000000e+02 1.174693212265262715e-01
7.350000000000000000e+02 1.172464840322608864e-01
7.360000000000000000e+02 1.171793276919375765e-01
7.370000000000000000e+02 1.171182735830130356e-01
7.380000000000000000e+02 1.167017522476240798e-01
7.390000000000000000e+02 1.165960778906666578e-01
7.400000000000000000e+02 1.163825007839506681e-01
7.410000000000000000e+02 1.161513981390837474e-01
7.420000000000000000e+02 1.159718423771152335e-01
7.430000000000000000e+02 1.157154539498469192e-01
7.440000000000000000e+02 1.155357635786850301e-01
7.450000000000000000e+02 1.153439691980340936e-01
7.460000000000000000e+02 1.153209384580140690e-01
7.470000000000000000e+02 1.152497123737752233e-01
7.480000000000000000e+02 1.149038203189481494e-01
7.490000000000000000e+02 1.148251577506349680e-01
7.500000000000000000e+02 1.144931535161656938e-01
7.510000000000000000e+02 1.144693844613668410e-01
7.520000000000000000e+02 1.140955438196916832e-01
7.530000000000000000e+02 1.136553848615957513e-01
7.540000000000000000e+02 1.136351472088774628e-01
7.550000000000000000e+02 1.135597566218538024e-01
7.560000000000000000e+02 1.134377965124402227e-01
7.570000000000000000e+02 1.133023159742513331e-01
7.580000000000000000e+02 1.131647794655880890e-01
7.590000000000000000e+02 1.128215284820531100e-01
7.600000000000000000e+02 1.126910824525708538e-01
7.610000000000000000e+02 1.125839296357359354e-01
7.620000000000000000e+02 1.124526988515367892e-01
7.630000000000000000e+02 1.122930630304593419e-01
7.640000000000000000e+02 1.121082108437827934e-01
7.650000000000000000e+02 1.119507972154718672e-01
7.660000000000000000e+02 1.116397161543888211e-01
7.670000000000000000e+02 1.115477481496767453e-01
7.680000000000000000e+02 1.113065856517662378e-01
7.690000000000000000e+02 1.108404672778140476e-01
7.700000000000000000e+02 1.107431643025555829e-01
7.710000000000000000e+02 1.106922675783264115e-01
7.720000000000000000e+02 1.105674125300294408e-01
7.730000000000000000e+02 1.104885143190011965e-01
7.740000000000000000e+02 1.102724861153053654e-01
7.750000000000000000e+02 1.100526513238734710e-01
7.760000000000000000e+02 1.097550142777434373e-01
7.770000000000000000e+02 1.096492965705684192e-01
7.780000000000000000e+02 1.094236295550472665e-01
7.790000000000000000e+02 1.091887785388373361e-01
7.800000000000000000e+02 1.090632712644523383e-01
7.810000000000000000e+02 1.089363931051688661e-01
7.820000000000000000e+02 1.087778970268574313e-01
7.830000000000000000e+02 1.085810292179083675e-01
7.840000000000000000e+02 1.085048880596263671e-01
7.850000000000000000e+02 1.083316672122464214e-01
7.860000000000000000e+02 1.081081726320888836e-01
7.870000000000000000e+02 1.080338007029804648e-01
7.880000000000000000e+02 1.078744521639345283e-01
7.890000000000000000e+02 1.076108882581783555e-01
7.900000000000000000e+02 1.073202048822184812e-01
7.910000000000000000e+02 1.070366450850403633e-01
7.920000000000000000e+02 1.069286717184350505e-01
7.930000000000000000e+02 1.068540702970962736e-01
7.940000000000000000e+02 1.066977944488625568e-01
7.950000000000000000e+02 1.066789687968384137e-01
7.960000000000000000e+02 1.065969981120853255e-01
7.970000000000000000e+02 1.063867541487277385e-01
7.980000000000000000e+02 1.061978093307774929e-01
7.990000000000000000e+02 1.060319787055577778e-01
8.000000000000000000e+02 1.060013919405675548e-01
8.010000000000000000e+02 1.057284995173606301e-01
8.020000000000000000e+02 1.055928891538120279e-01
8.030000000000000000e+02 1.053582304409172998e-01
8.040000000000000000e+02 1.051468871179053327e-01
8.050000000000000000e+02 1.049561079410325920e-01
8.060000000000000000e+02 1.049036874164958194e-01
8.070000000000000000e+02 1.048133790096732465e-01
8.080000000000000000e+02 1.046053903086560238e-01
8.090000000000000000e+02 1.044765159797966803e-01
8.100000000000000000e+02 1.043834651831526267e-01
8.110000000000000000e+02 1.041753202272894252e-01
8.120000000000000000e+02 1.039502828820164926e-01
8.130000000000000000e+02 1.038120102514117349e-01
8.140000000000000000e+02 1.036576200950702770e-01
8.150000000000000000e+02 1.035388041850953261e-01
8.160000000000000000e+02 1.033712443505260536e-01
8.170000000000000000e+02 1.030884719700720653e-01
8.180000000000000000e+02 1.029855646015022941e-01
8.190000000000000000e+02 1.027578266577471866e-01
8.200000000000000000e+02 1.027138362469716543e-01
8.210000000000000000e+02 1.025834404321896570e-01
8.220000000000000000e+02 1.025417509143271705e-01
8.230000000000000000e+02 1.022696346632177011e-01
8.240000000000000000e+02 1.021595635715198819e-01
8.250000000000000000e+02 1.020752899492706478e-01
8.260000000000000000e+02 1.017717825495817463e-01
8.270000000000000000e+02 1.016296364498919524e-01
8.280000000000000000e+02 1.015753955011831910e-01
8.290000000000000000e+02 1.013118418068911647e-01
8.300000000000000000e+02 1.011215755248008608e-01
8.310000000000000000e+02 1.010215351922671284e-01
8.320000000000000000e+02 1.008888992183567673e-01
8.330000000000000000e+02 1.007127993151748502e-01
8.340000000000000000e+02 1.005977640208894491e-01
8.350000000000000000e+02 1.003928258380197419e-01
8.360000000000000000e+02 1.002731578569155957e-01
8.370000000000000000e+02 9.999223906093619718e-02
8.380000000000000000e+02 9.980983450244702848e-02
8.390000000000000000e+02 9.947442615016524603e-02
8.400000000000000000e+02 9.932486725042222186e-02
8.410000000000000000e+02 9.928094781331305019e-02
8.420000000000000000e+02 9.900239899170194813e-02
8.430000000000000000e+02 9.900061577578320171e-02
8.440000000000000000e+02 9.880145580018616369e-02
8.450000000000000000e+02 9.877256725532712611e-02
8.460000000000000000e+02 9.869908939996356600e-02
8.470000000000000000e+02 9.856759319852995138e-02
8.480000000000000000e+02 9.831883338609437306e-02
8.490000000000000000e+02 9.810023524545488649e-02
8.500000000000000000e+02 9.804398928135217572e-02
8.510000000000000000e+02 9.793440858722310405e-02
8.520000000000000000e+02 9.779754744856547499e-02
8.530000000000000000e+02 9.766934001140990806e-02
8.540000000000000000e+02 9.748651327260997312e-02
8.550000000000000000e+02 9.742909220793982694e-02
8.560000000000000000e+02 9.742211096582260865e-02
8.570000000000000000e+02 9.733344972318619392e-02
8.580000000000000000e+02 9.721419184373378264e-02
8.590000000000000000e+02 9.691196198410680085e-02
8.600000000000000000e+02 9.689377186037685663e-02
8.610000000000000000e+02 9.668136909707904236e-02
8.620000000000000000e+02 9.648183562577113126e-02
8.630000000000000000e+02 9.615279981817227706e-02
8.640000000000000000e+02 9.612855717699161917e-02
8.650000000000000000e+02 9.605944185319933992e-02
8.660000000000000000e+02 9.596387483319172851e-02
8.670000000000000000e+02 9.581452429027184636e-02
8.680000000000000000e+02 9.565401491595940109e-02
8.690000000000000000e+02 9.558348339618501222e-02
8.700000000000000000e+02 9.534973355640168069e-02
8.710000000000000000e+02 9.510151523116536221e-02
8.720000000000000000e+02 9.502515170139315404e-02
8.730000000000000000e+02 9.487806033066212286e-02
8.740000000000000000e+02 9.478117689550615010e-02
8.750000000000000000e+02 9.466700881962986092e-02
8.760000000000000000e+02 9.459761339818383019e-02
8.770000000000000000e+02 9.448861065347165245e-02
8.780000000000000000e+02 9.436601764077026666e-02
8.790000000000000000e+02 9.417723238185339574e-02
8.800000000000000000e+02 9.409774734304285349e-02
8.810000000000000000e+02 9.400497569201286818e-02
8.820000000000000000e+02 9.388291557081324124e-02
8.830000000000000000e+02 9.355098697969542465e-02
8.840000000000000000e+02 9.350636721710677002e-02
8.850000000000000000e+02 9.331687983390356267e-02
8.860000000000000000e+02 9.329146937035338871e-02
8.870000000000000000e+02 9.309560353194641646e-02
8.880000000000000000e+02 9.300675618857033589e-02
8.890000000000000000e+02 9.289017911347348389e-02
8.900000000000000000e+02 9.271660790314749379e-02
8.910000000000000000e+02 9.268431797625600876e-02
8.920000000000000000e+02 9.252392254914056091e-02
8.930000000000000000e+02 9.243865933759740083e-02
8.940000000000000000e+02 9.232424815456727329e-02
8.950000000000000000e+02 9.215797333185524187e-02
8.960000000000000000e+02 9.201302046385335942e-02
8.970000000000000000e+02 9.200517767174043460e-02
8.980000000000000000e+02 9.182517881372458113e-02
8.990000000000000000e+02 9.178385509227172945e-02
9.000000000000000000e+02 9.143640100447213148e-02
9.010000000000000000e+02 9.119238153378313172e-02
9.020000000000000000e+02 9.105873416428462985e-02
9.030000000000000000e+02 9.092793617168397347e-02
9.040000000000000000e+02 9.085875113065471076e-02
9.050000000000000000e+02 9.064169155518368715e-02
9.060000000000000000e+02 9.048930577369942996e-02
9.070000000000000000e+02 9.043245048011552822e-02
9.080000000000000000e+02 9.039834089658080329e-02
9.090000000000000000e+02 9.025252745142202382e-02
9.100000000000000000e+02 9.016479340681213261e-02
9.110000000000000000e+02 9.006032987504823673e-02
9.120000000000000000e+02 8.995855418316384133e-02
9.130000000000000000e+02 8.988288285258085042e-02
9.140000000000000000e+02 8.968099825475474296e-02
9.150000000000000000e+02 8.961981118232471843e-02
9.160000000000000000e+02 8.941288396465507660e-02
9.170000000000000000e+02 8.913415455086380612e-02
9.180000000000000000e+02 8.906654007068535994e-02
9.190000000000000000e+02 8.891707046034939832e-02
9.200000000000000000e+02 8.876324610368466206e-02
9.210000000000000000e+02 8.860058833667715239e-02
9.220000000000000000e+02 8.847409303785283563e-02
9.230000000000000000e+02 8.834451555484849894e-02
9.240000000000000000e+02 8.832413227752329565e-02
9.250000000000000000e+02 8.828520821236576777e-02
9.260000000000000000e+02 8.825827700603627868e-02
9.270000000000000000e+02 8.796495037807469664e-02
9.280000000000000000e+02 8.788082327202315081e-02
9.290000000000000000e+02 8.767859889203548363e-02
9.300000000000000000e+02 8.745673463008410420e-02
9.310000000000000000e+02 8.737249844162629786e-02
9.320000000000000000e+02 8.728071380127952472e-02
9.330000000000000000e+02 8.708632410642860866e-02
9.340000000000000000e+02 8.701088230724392247e-02
9.350000000000000000e+02 8.690016542114645248e-02
9.360000000000000000e+02 8.680450007304477134e-02
9.370000000000000000e+02 8.679817683226369318e-02
9.380000000000000000e+02 8.666942372392609506e-02
9.390000000000000000e+02 8.650840293429346017e-02
9.400000000000000000e+02 8.641493528722199446e-02
9.410000000000000000e+02 8.634174532536081914e-02
9.420000000000000000e+02 8.620617219422901933e-02
9.430000000000000000e+02 8.611622227635698512e-02
9.440000000000000000e+02 8.600543124358227265e-02
9.450000000000000000e+02 8.585684777129155842e-02
9.460000000000000000e+02 8.576532036865501529e-02
9.470000000000000000e+02 8.546218845232186889e-02
9.480000000000000000e+02 8.540069931033530959e-02
9.490000000000000000e+02 8.528924348062162653e-02
9.500000000000000000e+02 8.513765814858374747e-02
9.510000000000000000e+02 8.510448852131642650e-02
9.520000000000000000e+02 8.502133366967049022e-02
9.530000000000000000e+02 8.477556219754810163e-02
9.540000000000000000e+02 8.474466195637828103e-02
9.550000000000000000e+02 8.472320762273587158e-02
9.560000000000000000e+02 8.458511584148976914e-02
9.570000000000000000e+02 8.450339891870543851e-02
9.580000000000000000e+02 8.435139152169691956e-02
9.590000000000000000e+02 8.428958130851503527e-02
9.600000000000000000e+02 8.413572709836648900e-02
9.610000000000000000e+02 8.404135329793509246e-02
9.620000000000000000e+02 8.397590360317359892e-02
9.630000000000000000e+02 8.370505569282321590e-02
9.640000000000000000e+02 8.364097044042054230e-02
9.650000000000000000e+02 8.351486274234642959e-02
9.660000000000000000e+02 8.343145589859517208e-02
9.670000000000000000e+02 8.335461950340122828e-02
9.680000000000000000e+02 8.331235396229975942e-02
9.690000000000000000e+02 8.321976370640325749e-02
9.700000000000000000e+02 8.303973625670897640e-02
9.710000000000000000e+02 8.299450918962839041e-02
9.720000000000000000e+02 8.277329027423688257e-02
9.730000000000000000e+02 8.264955763979768555e-02
9.740000000000000000e+02 8.255285710573506686e-02
9.750000000000000000e+02 8.227652185272674168e-02
9.760000000000000000e+02 8.224183459210873681e-02
9.770000000000000000e+02 8.217160338781677453e-02
9.780000000000000000e+02 8.214324568239249336e-02
9.790000000000000000e+02 8.192809715012408511e-02
9.800000000000000000e+02 8.192021608882268935e-02
9.810000000000000000e+02 8.184502532033277600e-02
9.820000000000000000e+02 8.175275483637779728e-02
9.830000000000000000e+02 8.164065403583438407e-02
9.840000000000000000e+02 8.147971078004140333e-02
9.850000000000000000e+02 8.128463976498831456e-02
9.860000000000000000e+02 8.127419041392405785e-02
9.870000000000000000e+02 8.120556141133628003e-02
9.880000000000000000e+02 8.114380976824518699e-02
9.890000000000000000e+02 8.097518843817516632e-02
9.900000000000000000e+02 8.079968561730666021e-02
9.910000000000000000e+02 8.075588968358274333e-02
9.920000000000000000e+02 8.054955983533343411e-02
9.930000000000000000e+02 8.053181305898733655e-02
9.940000000000000000e+02 8.050970819654150457e-02
9.950000000000000000e+02 8.039691917873136029e-02
9.960000000000000000e+02 8.027056203781253452e-02
9.970000000000000000e+02 8.019971613421889023e-02
9.980000000000000000e+02 8.007643275162978913e-02
9.990000000000000000e+02 8.000148184999508749e-02
1.000000000000000000e+03 7.988508126431524692e-02
1.001000000000000000e+03 7.981620994916482914e-02
1.002000000000000000e+03 7.965098136997923739e-02
1.003000000000000000e+03 7.962230303927095298e-02
1.004000000000000000e+03 7.949660678612584241e-02
1.005000000000000000e+03 7.929251432047693116e-02
1.006000000000000000e+03 7.927797926927157568e-02
1.007000000000000000e+03 7.924767650152057807e-02
1.008000000000000000e+03 7.915503023824817241e-02
1.009000000000000000e+03 7.909025472533597056e-02
1.010000000000000000e+03 7.889379130247703431e-02
1.011000000000000000e+03 7.883264192922867508e-02
1.012000000000000000e+03 7.876016486888189061e-02
1.013000000000000000e+03 7.871522795921276350e-02
1.014000000000000000e+03 7.859995047256565504e-02
1.015000000000000000e+03 7.853174168678848932e-02
1.016000000000000000e+03 7.837318397077851218e-02
1.017000000000000000e+03 7.829340185692856835e-02
1.018000000000000000e+03 7.814524879250528411e-02
1.019000000000000000e+03 7.813157969415264470e-02
1.020000000000000000e+03 7.806403491880639645e-02
1.021000000000000000e+03 7.793514034834926607e-02
1.022000000000000000e+03 7.791338748425152838e-02
1.023000000000000000e+03 7.771691840772938786e-02
1.024000000000000000e+03 7.765377320349502177e-02
1.025000000000000000e+03 7.754974285241798826e-02
1.026000000000000000e+03 7.740592587709452244e-02
1.027000000000000000e+03 7.725575556216904283e-02
1.028000000000000000e+03 7.722983780908312945e-02
1.029000000000000000e+03 7.720864060959028996e-02
1.030000000000000000e+03 7.710671414555655967e-02
1.031000000000000000e+03 7.707617124272551912e-02
1.032000000000000000e+03 7.699847802708524591e-02
1.033000000000000000e+03 7.690279817316793276e-02
1.034000000000000000e+03 7.669553534180105492e-02
1.035000000000000000e+03 7.667619612531575979e-02
1.036000000000000000e+03 7.656773459405022408e-02
1.037000000000000000e+03 7.647561004371385140e-02
1.038000000000000000e+03 7.643110680800092871e-02
1.039000000000000000e+03 7.630834451851420397e-02
1.040000000000000000e+03 7.613472399800418067e-02
1.041000000000000000e+03 7.610533903872836181e-02
1.042000000000000000e+03 7.606163143283825590e-02
1.043000000000000000e+03 7.593056399378941834e-02
1.044000000000000000e+03 7.578175260102144872e-02
1.045000000000000000e+03 7.576550862154746158e-02
1.046000000000000000e+03 7.563762220628934829e-02
1.047000000000000000e+03 7.553977905630215872e-02
1.048000000000000000e+03 7.540162207075563894e-02
1.049000000000000000e+03 7.532334090345299549e-02
1.050000000000000000e+03 7.526874830655583271e-02
1.051000000000000000e+03 7.516589379893613698e-02
1.052000000000000000e+03 7.509504995765374502e-02
1.053000000000000000e+03 7.497584078947640285e-02
1.054000000000000000e+03 7.489599359156341729e-02
1.055000000000000000e+03 7.488752362643658067e-02
1.056000000000000000e+03 7.484172042896661270e-02
1.057000000000000000e+03 7.467463811713857813e-02
1.058000000000000000e+03 7.452681278946923782e-02
1.059000000000000000e+03 7.448252649385950219e-02
1.060000000000000000e+03 7.435281005349649031e-02
1.061000000000000000e+03 7.430952079881798789e-02
1.062000000000000000e+03 7.420706860876497002e-02
1.063000000000000000e+03 7.404553519085309288e-02
1.064000000000000000e+03 7.403235578905467684e-02
1.065000000000000000e+03 7.395767964759532298e-02
1.066000000000000000e+03 7.387489681609037129e-02
1.067000000000000000e+03 7.385034289249803319e-02
1.068000000000000000e+03 7.379699923136491535e-02
1.069000000000000000e+03 7.375657733408591543e-02
1.070000000000000000e+03 7.366676810605340964e-02
1.071000000000000000e+03 7.356541592863946599e-02
1.072000000000000000e+03 7.350294217567045207e-02
1.073000000000000000e+03 7.336381999484058170e-02
1.074000000000000000e+03 7.330279510340845239e-02
1.075000000000000000e+03 7.325770797932812384e-02
1.076000000000000000e+03 7.314991323327107997e-02
1.077000000000000000e+03 7.304016571630529697e-02
1.078000000000000000e+03 7.290882267862702770e-02
1.079000000000000000e+03 7.288125695551228578e-02
1.080000000000000000e+03 7.278870089463801429e-02
1.081000000000000000e+03 7.268483118825622147e-02
1.082000000000000000e+03 7.255842105787384255e-02
1.083000000000000000e+03 7.245560358198059603e-02
1.084000000000000000e+03 7.237736478062345435e-02
1.085000000000000000e+03 7.224048772061715529e-02
1.086000000000000000e+03 7.219477483545823360e-02
1.087000000000000000e+03 7.209769192824587447e-02
1.088000000000000000e+03 7.198059552390070892e-02
1.089000000000000000e+03 7.188398195429149262e-02
1.090000000000000000e+03 7.181279066160359270e-02
1.091000000000000000e+03 7.172705944090482233e-02
1.092000000000000000e+03 7.157805280942350357e-02
1.093000000000000000e+03 7.151811420213639858e-02
1.094000000000000000e+03 7.142606579372853814e-02
1.095000000000000000e+03 7.135508323121329821e-02
1.096000000000000000e+03 7.127857940396259417e-02
1.097000000000000000e+03 7.115253939693132190e-02
1.098000000000000000e+03 7.099704991176382374e-02
1.099000000000000000e+03 7.089418774151326486e-02
1.100000000000000000e+03 7.086328328513571972e-02
1.101000000000000000e+03 7.085179120015587528e-02
1.102000000000000000e+03 7.079381220936599439e-02
1.103000000000000000e+03 7.076171006740915315e-02
1.104000000000000000e+03 7.067615148897805899e-02
1.105000000000000000e+03 7.051789612031944543e-02
1.106000000000000000e+03 7.041842562757300028e-02
1.107000000000000000e+03 7.030199577150308965e-02
1.108000000000000000e+03 7.027872400017161347e-02
1.109000000000000000e+03 7.020514819690121255e-02
1.110000000000000000e+03 7.008154351300112384e-02
1.111000000000000000e+03 7.005620318987605677e-02
1.112000000000000000e+03 7.002342412616034684e-02
1.113000000000000000e+03 6.993341082731747982e-02
1.114000000000000000e+03 6.987927891012186976e-02
1.115000000000000000e+03 6.984172867237331550e-02
1.116000000000000000e+03 6.980419250817904153e-02
1.117000000000000000e+03 6.964010664211665869e-02
1.118000000000000000e+03 6.959483562949211888e-02
1.119000000000000000e+03 6.953480346307147619e-02
1.120000000000000000e+03 6.944291843401370623e-02
1.121000000000000000e+03 6.930193912792051436e-02
1.122000000000000000e+03 6.916314874422938019e-02
1.123000000000000000e+03 6.908750787431741647e-02
1.124000000000000000e+03 6.901139113448845341e-02
1.125000000000000000e+03 6.898003715260517255e-02
1.126000000000000000e+03 6.882964176264126654e-02
1.127000000000000000e+03 6.879751614080364952e-02
1.128000000000000000e+03 6.869266166694669440e-02
1.129000000000000000e+03 6.860994945898035713e-02
1.130000000000000000e+03 6.857469927527980180e-02
1.131000000000000000e+03 6.850566682267823782e-02
1.132000000000000000e+03 6.850397210682276916e-02
1.133000000000000000e+03 6.833121407107962952e-02
1.134000000000000000e+03 6.820431384267247599e-02
1.135000000000000000e+03 6.815797210604211676e-02
1.136000000000000000e+03 6.800597735975394409e-02
1.137000000000000000e+03 6.795047118416792931e-02
1.138000000000000000e+03 6.794729825808693002e-02
1.139000000000000000e+03 6.781564685062128894e-02
1.140000000000000000e+03 6.772940300014410053e-02
1.141000000000000000e+03 6.765087556312454620e-02
1.142000000000000000e+03 6.763080123520212594e-02
1.143000000000000000e+03 6.741710836081403480e-02
1.144000000000000000e+03 6.739658912757347242e-02
1.145000000000000000e+03 6.732216571192543852e-02
1.146000000000000000e+03 6.723721187024253587e-02
1.147000000000000000e+03 6.716389208147854895e-02
1.148000000000000000e+03 6.706898265484850796e-02
1.149000000000000000e+03 6.693913083483007953e-02
1.150000000000000000e+03 6.688010353646713091e-02
1.151000000000000000e+03 6.686312291060041157e-02
1.152000000000000000e+03 6.679378874920549602e-02
1.153000000000000000e+03 6.672414435005155631e-02
1.154000000000000000e+03 6.664431184387129004e-02
1.155000000000000000e+03 6.654236072973129801e-02
1.156000000000000000e+03 6.650779991615271558e-02
1.157000000000000000e+03 6.645957955863289468e-02
1.158000000000000000e+03 6.635972060672690187e-02
1.159000000000000000e+03 6.628953114589988815e-02
1.160000000000000000e+03 6.623071764111360116e-02
1.161000000000000000e+03 6.613813637930708589e-02
1.162000000000000000e+03 6.605383849532300844e-02
1.163000000000000000e+03 6.602483441823449317e-02
1.164000000000000000e+03 6.600927425011496319e-02
1.165000000000000000e+03 6.591163134374694588e-02
1.166000000000000000e+03 6.585012053576726199e-02
1.167000000000000000e+03 6.574339695568939823e-02
1.168000000000000000e+03 6.568207239460657765e-02
1.169000000000000000e+03 6.560009800411628622e-02
1.170000000000000000e+03 6.544991525872098648e-02
1.171000000000000000e+03 6.540863807578357891e-02
1.172000000000000000e+03 6.536371112949572459e-02
1.173000000000000000e+03 6.530485672227989702e-02
1.174000000000000000e+03 6.513619351389482448e-02
1.175000000000000000e+03 6.512224167811744846e-02
1.176000000000000000e+03 6.507754381948946398e-02
1.177000000000000000e+03 6.499091544912148632e-02
1.178000000000000000e+03 6.495874525849146264e-02
1.179000000000000000e+03 6.488892324841553927e-02
1.180000000000000000e+03 6.481465891242740862e-02
1.181000000000000000e+03 6.468123630013539183e-02
1.182000000000000000e+03 6.460139464911614227e-02
1.183000000000000000e+03 6.454178144337018030e-02
1.184000000000000000e+03 6.444906169658952411e-02
1.185000000000000000e+03 6.440425162915465462e-02
1.186000000000000000e+03 6.433485949406128612e-02
1.187000000000000000e+03 6.419057140476511214e-02
1.188000000000000000e+03 6.416399907566618099e-02
1.189000000000000000e+03 6.396439248308291581e-02
1.190000000000000000e+03 6.393833251753207325e-02
1.191000000000000000e+03 6.391673079967605253e-02
1.192000000000000000e+03 6.382869152344880503e-02
1.193000000000000000e+03 6.381632104486840984e-02
1.194000000000000000e+03 6.369309720253432672e-02
1.195000000000000000e+03 6.361115117839759303e-02
1.196000000000000000e+03 6.359236438215129517e-02
1.197000000000000000e+03 6.349141022820159463e-02
1.198000000000000000e+03 6.339717770764101423e-02
1.199000000000000000e+03 6.332146663585949686e-02
1.200000000000000000e+03 6.325307949784041150e-02
1.201000000000000000e+03 6.320124406528111749e-02
1.202000000000000000e+03 6.317905389079797596e-02
1.203000000000000000e+03 6.310378482858400306e-02
1.204000000000000000e+03 6.300714271164875591e-02
1.205000000000000000e+03 6.285094149745838743e-02
1.206000000000000000e+03 6.276995196089854567e-02
1.207000000000000000e+03 6.267675627673763294e-02
1.208000000000000000e+03 6.262532260376325877e-02
1.209000000000000000e+03 6.256549057169043249e-02
1.210000000000000000e+03 6.252431476448952474e-02
1.211000000000000000e+03 6.248550241809259359e-02
1.212000000000000000e+03 6.234631557917089811e-02
1.213000000000000000e+03 6.231530926128989178e-02
1.214000000000000000e+03 6.223934305994130445e-02
1.215000000000000000e+03 6.220965810234142107e-02
1.216000000000000000e+03 6.213898190983315611e-02
1.217000000000000000e+03 6.208161524001487575e-02
1.218000000000000000e+03 6.205274210748760316e-02
1.219000000000000000e+03 6.192303898099960763e-02
1.220000000000000000e+03 6.175681615016922338e-02
1.221000000000000000e+03 6.166647067474329696e-02
1.222000000000000000e+03 6.162451615585412545e-02
1.223000000000000000e+03 6.161852364880425481e-02
1.224000000000000000e+03 6.159077029992060526e-02
1.225000000000000000e+03 6.149577908216357497e-02
1.226000000000000000e+03 6.141470113895024924e-02
1.227000000000000000e+03 6.135976167875021453e-02
1.228000000000000000e+03 6.125768205863404287e-02
1.229000000000000000e+03 6.121008079636556382e-02
1.230000000000000000e+03 6.111380414086426544e-02
1.231000000000000000e+03 6.102946479526841911e-02
1.232000000000000000e+03 6.102265209389226563e-02
1.233000000000000000e+03 6.096044415545201489e-02
1.234000000000000000e+03 6.089316434339442363e-02
1.235000000000000000e+03 6.082759386862369999e-02
1.236000000000000000e+03 6.080576021028871042e-02
1.237000000000000000e+03 6.080299769088669259e-02
1.238000000000000000e+03 6.066447382738354710e-02
1.239000000000000000e+03 6.056138457924415547e-02
1.240000000000000000e+03 6.052369741301052292e-02
1.241000000000000000e+03 6.044677902518560270e-02
1.242000000000000000e+03 6.036699636838865207e-02
1.243000000000000000e+03 6.031123081260963276e-02
1.244000000000000000e+03 6.030801894461248341e-02
1.245000000000000000e+03 6.026619811874250887e-02
1.246000000000000000e+03 6.024587340567040539e-02
1.247000000000000000e+03 6.019772460331712649e-02
1.248000000000000000e+03 6.013863822978289531e-02
1.249000000000000000e+03 6.002800044598854273e-02
1.250000000000000000e+03 5.989624005035684012e-02
1.251000000000000000e+03 5.982607363236427250e-02
1.252000000000000000e+03 5.981156120827193362e-02
1.253000000000000000e+03 5.969553614832021071e-02
1.254000000000000000e+03 5.968249963599626257e-02
1.255000000000000000e+03 5.962497511268255446e-02
1.256000000000000000e+03 5.953117236186397654e-02
1.257000000000000000e+03 5.949246957039160122e-02
1.258000000000000000e+03 5.945988170704797487e-02
1.259000000000000000e+03 5.941586989515684758e-02
1.260000000000000000e+03 5.930539087138990417e-02
1.261000000000000000e+03 5.929406852350617430e-02
1.262000000000000000e+03 5.922925981594533151e-02
1.263000000000000000e+03 5.919413366845079072e-02
1.264000000000000000e+03 5.908469448748469854e-02
1.265000000000000000e+03 5.905884181086326623e-02
1.266000000000000000e+03 5.890808972391652076e-02
1.267000000000000000e+03 5.884107193690952392e-02
1.268000000000000000e+03 5.879964110053732818e-02
1.269000000000000000e+03 5.872238542812500961e-02
1.270000000000000000e+03 5.864244763647497721e-02
1.271000000000000000e+03 5.859054476376863302e-02
1.272000000000000000e+03 5.851460379162905928e-02
1.273000000000000000e+03 5.844727390601820588e-02
1.274000000000000000e+03 5.840268679097256055e-02
1.275000000000000000e+03 5.839727493063128633e-02
1.276000000000000000e+03 5.826336583773354671e-02
1.277000000000000000e+03 5.821460664386020334e-02
1.278000000000000000e+03 5.811184484928684502e-02
1.279000000000000000e+03 5.809937082917316503e-02
1.280000000000000000e+03 5.804113270631541810e-02
1.281000000000000000e+03 5.793006190299614111e-02
1.282000000000000000e+03 5.790621170155604847e-02
1.283000000000000000e+03 5.787741990006929627e-02
1.284000000000000000e+03 5.771933587682651079e-02
1.285000000000000000e+03 5.765714274653272603e-02
1.286000000000000000e+03 5.762357284182669653e-02
1.287000000000000000e+03 5.756988705299145165e-02
1.288000000000000000e+03 5.752820835903895563e-02
1.289000000000000000e+03 5.745713732697687454e-02
1.290000000000000000e+03 5.744279518976970478e-02
1.291000000000000000e+03 5.738047729477380177e-02
1.292000000000000000e+03 5.736435099652235220e-02
1.293000000000000000e+03 5.732271477471838350e-02
1.294000000000000000e+03 5.720445777539226451e-02
1.295000000000000000e+03 5.712809269319921862e-02
1.296000000000000000e+03 5.711041327962376735e-02
1.297000000000000000e+03 5.707361183364235285e-02
1.298000000000000000e+03 5.699383128392505188e-02
1.299000000000000000e+03 5.697708786521073210e-02
1.300000000000000000e+03 5.693387541763446358e-02
1.301000000000000000e+03 5.680679308649041331e-02
1.302000000000000000e+03 5.679586707458476186e-02
1.303000000000000000e+03 5.679017670080277469e-02
1.304000000000000000e+03 5.670860613972660003e-02
1.305000000000000000e+03 5.658987744549171667e-02
1.306000000000000000e+03 5.658174393299576777e-02
1.307000000000000000e+03 5.653534409219415635e-02
1.308000000000000000e+03 5.644931230782081200e-02
1.309000000000000000e+03 5.641707541875261994e-02
1.310000000000000000e+03 5.631419152327970384e-02
1.311000000000000000e+03 5.625452166347422872e-02
1.312000000000000000e+03 5.624686856611250951e-02
1.313000000000000000e+03 5.613166051947794666e-02
1.314000000000000000e+03 5.609890195744375585e-02
1.315000000000000000e+03 5.604427530696785842e-02
1.316000000000000000e+03 5.597478193094295590e-02
1.317000000000000000e+03 5.596412356744302763e-02
1.318000000000000000e+03 5.582711735742052622e-02
1.319000000000000000e+03 5.578455874747264426e-02
1.320000000000000000e+03 5.576223858943613748e-02
1.321000000000000000e+03 5.571073931979648314e-02
1.322000000000000000e+03 5.564892236934716740e-02
1.323000000000000000e+03 5.557310538448872322e-02
1.324000000000000000e+03 5.555888620763164976e-02
1.325000000000000000e+03 5.555372017393277184e-02
1.326000000000000000e+03 5.545998990639829096e-02
1.327000000000000000e+03 5.542872055723090108e-02
1.328000000000000000e+03 5.539650850371059115e-02
1.329000000000000000e+03 5.529291672045329176e-02
1.330000000000000000e+03 5.516671529590692208e-02
1.331000000000000000e+03 5.515442159911181086e-02
1.332000000000000000e+03 5.514309455904137930e-02
1.333000000000000000e+03 5.511106952163345035e-02
1.334000000000000000e+03 5.503598472476063652e-02
1.335000000000000000e+03 5.490976154021532524e-02
1.336000000000000000e+03 5.485456012338785214e-02
1.337000000000000000e+03 5.478639296567461292e-02
1.338000000000000000e+03 5.477742615942277765e-02
1.339000000000000000e+03 5.472157068796515422e-02
1.340000000000000000e+03 5.467090463932976901e-02
1.341000000000000000e+03 5.456492093272542060e-02
1.342000000000000000e+03 5.456238587340197371e-02
1.343000000000000000e+03 5.451066853320207101e-02
1.344000000000000000e+03 5.443729697069230739e-02
1.345000000000000000e+03 5.436561795827844767e-02
1.346000000000000000e+03 5.432450059461124692e-02
1.347000000000000000e+03 5.425732612581869035e-02
1.348000000000000000e+03 5.421030659752985870e-02
1.349000000000000000e+03 5.418395942605621490e-02
1.350000000000000000e+03 5.406584000328507056e-02
1.351000000000000000e+03 5.402679361982765105e-02
1.352000000000000000e+03 5.398437392234212151e-02
1.353000000000000000e+03 5.395493159613099637e-02
1.354000000000000000e+03 5.389623109181490568e-02
1.355000000000000000e+03 5.386243161516396372e-02
1.356000000000000000e+03 5.381040429597457736e-02
1.357000000000000000e+03 5.377460341979230923e-02
1.358000000000000000e+03 5.366742094751882075e-02
1.359000000000000000e+03 5.363976687528488468e-02
1.360000000000000000e+03 5.361136431785521600e-02
1.361000000000000000e+03 5.355318522055359243e-02
1.362000000000000000e+03 5.349661490254849910e-02
1.363000000000000000e+03 5.345295824077570673e-02
1.364000000000000000e+03 5.338419493061512949e-02
1.365000000000000000e+03 5.332604962752271471e-02
1.366000000000000000e+03 5.328003697786486831e-02
1.367000000000000000e+03 5.321294251834134820e-02
1.368000000000000000e+03 5.315375836887644562e-02
1.369000000000000000e+03 5.311632662591678905e-02
1.370000000000000000e+03 5.310530946730812607e-02
1.371000000000000000e+03 5.308174733333207579e-02
1.372000000000000000e+03 5.297834696857350173e-02
1.373000000000000000e+03 5.294668503817871047e-02
1.374000000000000000e+03 5.284404894948820097e-02
1.375000000000000000e+03 5.281862518255778932e-02
1.376000000000000000e+03 5.275437652802397737e-02
1.377000000000000000e+03 5.269232224326397124e-02
1.378000000000000000e+03 5.266504236788639021e-02
1.379000000000000000e+03 5.254228145561931629e-02
1.380000000000000000e+03 5.250483039250872924e-02
1.381000000000000000e+03 5.246933568156413041e-02
1.382000000000000000e+03 5.237826316089875395e-02
1.383000000000000000e+03 5.235804607786264525e-02
1.384000000000000000e+03 5.233460018795589586e-02
1.385000000000000000e+03 5.233294464015861291e-02
1.386000000000000000e+03 5.222137074400143991e-02
1.387000000000000000e+03 5.214224079579343057e-02
1.388000000000000000e+03 5.207671448218995774e-02
1.389000000000000000e+03 5.206990533309921454e-02
1.390000000000000000e+03 5.204325579352305636e-02
1.391000000000000000e+03 5.201305506740905304e-02
1.392000000000000000e+03 5.194896942086906638e-02
1.393000000000000000e+03 5.188883896937106915e-02
1.394000000000000000e+03 5.187356530553251938e-02
1.395000000000000000e+03 5.184501901247376421e-02
1.396000000000000000e+03 5.180178397330952728e-02
1.397000000000000000e+03 5.171765988055423979e-02
1.398000000000000000e+03 5.166437742052237131e-02
1.399000000000000000e+03 5.161680616044483916e-02
1.400000000000000000e+03 5.159941806599118580e-02
1.401000000000000000e+03 5.155742388720837427e-02
1.402000000000000000e+03 5.148288135782205094e-02
1.403000000000000000e+03 5.145456041595081881e-02
1.404000000000000000e+03 5.142449340037964084e-02
1.405000000000000000e+03 5.133969253954124429e-02
1.406000000000000000e+03 5.122835964158516803e-02
1.407000000000000000e+03 5.121036143960536885e-02
1.408000000000000000e+03 5.112229290296222556e-02
1.409000000000000000e+03 5.108261017091714901e-02
1.410000000000000000e+03 5.103120185830962302e-02
1.411000000000000000e+03 5.096420759856815780e-02
1.412000000000000000e+03 5.091514184095893153e-02
1.413000000000000000e+03 5.084608978692273240e-02
1.414000000000000000e+03 5.079788144549791939e-02
1.415000000000000000e+03 5.073088790819869215e-02
1.416000000000000000e+03 5.070709445490819561e-02
1.417000000000000000e+03 5.069756224563156527e-02
1.418000000000000000e+03 5.065853722829529587e-02
1.419000000000000000e+03 5.058013114684780515e-02
1.420000000000000000e+03 5.052250277835942244e-02
1.421000000000000000e+03 5.046377113884972093e-02
1.422000000000000000e+03 5.043982772453338426e-02
1.423000000000000000e+03 5.039047779017653828e-02
1.424000000000000000e+03 5.032152108443320448e-02
1.425000000000000000e+03 5.030441392714781607e-02
1.426000000000000000e+03 5.022538817144844153e-02
1.427000000000000000e+03 5.018103614400946239e-02
1.428000000000000000e+03 5.010821506850399870e-02
1.429000000000000000e+03 5.008056747005104614e-02
1.430000000000000000e+03 5.001873543878228995e-02
1.431000000000000000e+03 4.997114140293600765e-02
1.432000000000000000e+03 4.990152141302654776e-02
1.433000000000000000e+03 4.985631213035818243e-02
1.434000000000000000e+03 4.984335257867058416e-02
1.435000000000000000e+03 4.979603937048541346e-02
1.436000000000000000e+03 4.979297789176478917e-02
1.437000000000000000e+03 4.972976927719244961e-02
1.438000000000000000e+03 4.968964223049019552e-02
1.439000000000000000e+03 4.966480259651987611e-02
1.440000000000000000e+03 4.959482563761418578e-02
1.441000000000000000e+03 4.958610476450246024e-02
1.442000000000000000e+03 4.949738149182409536e-02
1.443000000000000000e+03 4.944790483479433868e-02
1.444000000000000000e+03 4.943847353442566012e-02
1.445000000000000000e+03 4.939030955684308583e-02
1.446000000000000000e+03 4.931521166136469680e-02
1.447000000000000000e+03 4.927119870828532144e-02
1.448000000000000000e+03 4.920699875671751683e-02
1.449000000000000000e+03 4.912177870566533655e-02
1.450000000000000000e+03 4.908358538834985130e-02
1.451000000000000000e+03 4.901835441033130375e-02
1.452000000000000000e+03 4.897541694677872565e-02
1.453000000000000000e+03 4.893272736438650933e-02
1.454000000000000000e+03 4.891205754743963019e-02
1.455000000000000000e+03 4.885429650099488985e-02
1.456000000000000000e+03 4.882215396597065077e-02
1.457000000000000000e+03 4.879690516621262159e-02
1.458000000000000000e+03 4.873427228649568343e-02
1.459000000000000000e+03 4.872796184200635372e-02
1.460000000000000000e+03 4.865752233669938531e-02
1.461000000000000000e+03 4.864581910263977849e-02
1.462000000000000000e+03 4.860221969605652004e-02
1.463000000000000000e+03 4.856688933339781133e-02
1.464000000000000000e+03 4.848754437177570098e-02
1.465000000000000000e+03 4.839878678479759416e-02
1.466000000000000000e+03 4.839587415012282928e-02
1.467000000000000000e+03 4.838269732343075669e-02
1.468000000000000000e+03 4.830127153036931076e-02
1.469000000000000000e+03 4.823320169663503076e-02
1.470000000000000000e+03 4.820855467583823328e-02
1.471000000000000000e+03 4.814908380558791806e-02
1.472000000000000000e+03 4.812146340732800093e-02
1.473000000000000000e+03 4.807035458805784811e-02
1.474000000000000000e+03 4.804141419543285496e-02
1.475000000000000000e+03 4.798863503919804235e-02
1.476000000000000000e+03 4.796077801225427650e-02
1.477000000000000000e+03 4.795496813800232544e-02
1.478000000000000000e+03 4.790263576656442202e-02
1.479000000000000000e+03 4.783806769914109719e-02
1.480000000000000000e+03 4.779592384211708844e-02
1.481000000000000000e+03 4.772071580154133019e-02
1.482000000000000000e+03 4.769231679216251463e-02
1.483000000000000000e+03 4.763282088055443425e-02
1.484000000000000000e+03 4.758814282198073342e-02
1.485000000000000000e+03 4.755069227569867774e-02
1.486000000000000000e+03 4.745325471060724692e-02
1.487000000000000000e+03 4.741811813937404918e-02
1.488000000000000000e+03 4.737589325533170942e-02
1.489000000000000000e+03 4.733224076460244845e-02
1.490000000000000000e+03 4.730451092810325497e-02
1.491000000000000000e+03 4.722129223963458106e-02
1.492000000000000000e+03 4.720849291142392018e-02
1.493000000000000000e+03 4.715567084999180286e-02
1.494000000000000000e+03 4.714586276698105177e-02
1.495000000000000000e+03 4.712281205222541847e-02
1.496000000000000000e+03 4.705226162953880104e-02
1.497000000000000000e+03 4.703785316815149026e-02
1.498000000000000000e+03 4.697998710443590520e-02
1.499000000000000000e+03 4.697179341927024826e-02
1.500000000000000000e+03 4.690073855887518656e-02
1.501000000000000000e+03 4.685710253193905300e-02
1.502000000000000000e+03 4.681912868987075926e-02
1.503000000000000000e+03 4.676011266307759234e-02
1.504000000000000000e+03 4.670399291936589564e-02
1.505000000000000000e+03 4.668132747129929289e-02
1.506000000000000000e+03 4.667091435011596484e-02
1.507000000000000000e+03 4.660545506791629461e-02
1.508000000000000000e+03 4.652417453210871273e-02
1.509000000000000000e+03 4.651146718102405070e-02
1.510000000000000000e+03 4.645956724019525974e-02
1.511000000000000000e+03 4.640400085977056110e-02
1.512000000000000000e+03 4.639193579266061296e-02
1.513000000000000000e+03 4.635048357330630309e-02
1.514000000000000000e+03 4.633920334922228546e-02
1.515000000000000000e+03 4.626454200647427822e-02
1.516000000000000000e+03 4.620666461567715655e-02
1.517000000000000000e+03 4.619134465503158676e-02
1.518000000000000000e+03 4.613788020694174069e-02
1.519000000000000000e+03 4.609646040862437621e-02
1.520000000000000000e+03 4.605618850089958360e-02
1.521000000000000000e+03 4.601892982430880186e-02
1.522000000000000000e+03 4.598394565963050823e-02
1.523000000000000000e+03 4.591682795304467130e-02
1.524000000000000000e+03 4.584979970134068356e-02
1.525000000000000000e+03 4.580784151895048867e-02
1.526000000000000000e+03 4.574808532161926677e-02
1.527000000000000000e+03 4.574418603608008255e-02
1.528000000000000000e+03 4.568996342903383634e-02
1.529000000000000000e+03 4.561644724368237036e-02
1.530000000000000000e+03 4.559974872739208651e-02
1.531000000000000000e+03 4.557592582050765118e-02
1.532000000000000000e+03 4.553038522453696502e-02
1.533000000000000000e+03 4.551017762924285809e-02
1.534000000000000000e+03 4.546747542609766435e-02
1.535000000000000000e+03 4.541903114393474467e-02
1.536000000000000000e+03 4.536884361989661218e-02
1.537000000000000000e+03 4.534791469908476536e-02
1.538000000000000000e+03 4.528881596762818207e-02
1.539000000000000000e+03 4.526153283382464143e-02
1.540000000000000000e+03 4.521116540602190120e-02
1.541000000000000000e+03 4.515068857160604160e-02
1.542000000000000000e+03 4.512161696021037977e-02
1.543000000000000000e+03 4.509755091007863065e-02
1.544000000000000000e+03 4.506523211694431902e-02
1.545000000000000000e+03 4.502792975008906851e-02
1.546000000000000000e+03 4.498870963017760627e-02
1.547000000000000000e+03 4.493388851603963285e-02
1.548000000000000000e+03 4.491686386750735893e-02
1.549000000000000000e+03 4.483229698619282250e-02
1.550000000000000000e+03 4.481674970538857689e-02
1.551000000000000000e+03 4.480390134640810373e-02
1.552000000000000000e+03 4.475105336883401785e-02
1.553000000000000000e+03 4.473329072663417838e-02
1.554000000000000000e+03 4.466037997169218510e-02
1.555000000000000000e+03 4.465141907440619423e-02
1.556000000000000000e+03 4.462034880320817770e-02
1.557000000000000000e+03 4.458260088345358113e-02
1.558000000000000000e+03 4.449933041817791951e-02
1.559000000000000000e+03 4.441233864596821207e-02
1.560000000000000000e+03 4.435687288290976471e-02
1.561000000000000000e+03 4.432618204156208580e-02
1.562000000000000000e+03 4.425928349960565195e-02
1.563000000000000000e+03 4.420086254063204656e-02
1.564000000000000000e+03 4.418353234454065054e-02
1.565000000000000000e+03 4.417301253085947899e-02
1.566000000000000000e+03 4.411855277189253438e-02
1.567000000000000000e+03 4.408613630908866238e-02
1.568000000000000000e+03 4.404955394010168224e-02
1.569000000000000000e+03 4.403195233819864191e-02
1.570000000000000000e+03 4.402827691465968640e-02
1.571000000000000000e+03 4.396455866725945683e-02
1.572000000000000000e+03 4.391121460184619490e-02
1.573000000000000000e+03 4.388515116672447175e-02
1.574000000000000000e+03 4.383452059420009372e-02
1.575000000000000000e+03 4.381012017214853949e-02
1.576000000000000000e+03 4.374788971359628437e-02
1.577000000000000000e+03 4.373484680094518601e-02
1.578000000000000000e+03 4.371876253784724026e-02
1.579000000000000000e+03 4.370128951720495675e-02
1.580000000000000000e+03 4.367735884771897087e-02
1.581000000000000000e+03 4.360267235297370786e-02
1.582000000000000000e+03 4.358575063283116197e-02
1.583000000000000000e+03 4.353122083796854419e-02
1.584000000000000000e+03 4.346779609349407658e-02
1.585000000000000000e+03 4.340221194848972036e-02
1.586000000000000000e+03 4.338482330935673065e-02
1.587000000000000000e+03 4.333315999940896834e-02
1.588000000000000000e+03 4.327108735227302994e-02
1.589000000000000000e+03 4.324150076314976776e-02
1.590000000000000000e+03 4.319139751489120549e-02
1.591000000000000000e+03 4.316958327951619240e-02
1.592000000000000000e+03 4.314016268947394595e-02
1.593000000000000000e+03 4.312156578072184887e-02
1.594000000000000000e+03 4.303008449799856916e-02
1.595000000000000000e+03 4.300206720228561680e-02
1.596000000000000000e+03 4.294138354674843783e-02
1.597000000000000000e+03 4.288805000981815024e-02
1.598000000000000000e+03 4.284209198600964080e-02
1.599000000000000000e+03 4.282962218263833276e-02
1.600000000000000000e+03 4.282026171611835741e-02
1.601000000000000000e+03 4.277150656992199235e-02
1.602000000000000000e+03 4.271831367761620007e-02
1.603000000000000000e+03 4.271175859331773073e-02
1.604000000000000000e+03 4.266459592014516800e-02
1.605000000000000000e+03 4.262546215191264504e-02
1.606000000000000000e+03 4.259548903815126714e-02
1.607000000000000000e+03 4.257243669870116459e-02
1.608000000000000000e+03 4.252971887544499535e-02
1.609000000000000000e+03 4.249530629122690722e-02
1.610000000000000000e+03 4.249016907787174502e-02
1.611000000000000000e+03 4.239221085321615706e-02
1.612000000000000000e+03 4.236172973203980452e-02
1.613000000000000000e+03 4.228186635499395218e-02
1.614000000000000000e+03 4.227165658835087270e-02
1.615000000000000000e+03 4.224063680015355954e-02
1.616000000000000000e+03 4.218215142560766823e-02
1.617000000000000000e+03 4.213324986360064001e-02
1.618000000000000000e+03 4.210171004108053533e-02
1.619000000000000000e+03 4.204364055860192878e-02
1.620000000000000000e+03 4.203318327714851421e-02
1.621000000000000000e+03 4.197094976083698414e-02
1.622000000000000000e+03 4.189056357894858224e-02
1.623000000000000000e+03 4.186479609525794315e-02
1.624000000000000000e+03 4.186257612616955254e-02
1.625000000000000000e+03 4.183300100673165850e-02
1.626000000000000000e+03 4.178542146730634954e-02
1.627000000000000000e+03 4.178253466651816322e-02
1.628000000000000000e+03 4.174127708197296338e-02
1.629000000000000000e+03 4.170244839306654766e-02
1.630000000000000000e+03 4.168087857891245029e-02
1.631000000000000000e+03 4.167622872044171589e-02
1.632000000000000000e+03 4.165502936976245296e-02
1.633000000000000000e+03 4.164248337020554080e-02
1.634000000000000000e+03 4.160754987941211319e-02
1.635000000000000000e+03 4.155900283149854130e-02
1.636000000000000000e+03 4.153078250483303868e-02
1.637000000000000000e+03 4.149295061894262004e-02
1.638000000000000000e+03 4.138546286315477468e-02
1.639000000000000000e+03 4.135913848561852818e-02
1.640000000000000000e+03 4.131528241558884290e-02
1.641000000000000000e+03 4.130917218936649982e-02
1.642000000000000000e+03 4.129192648599536164e-02
1.643000000000000000e+03 4.125167034509543557e-02
1.644000000000000000e+03 4.114499803011981149e-02
1.645000000000000000e+03 4.113276894987157734e-02
1.646000000000000000e+03 4.111982779778767388e-02
1.647000000000000000e+03 4.105297484072295555e-02
1.648000000000000000e+03 4.103104711971305996e-02
1.649000000000000000e+03 4.100125312239018965e-02
1.650000000000000000e+03 4.095665468464468328e-02
1.651000000000000000e+03 4.091134080046741200e-02
1.652000000000000000e+03 4.089692765542387448e-02
1.653000000000000000e+03 4.085492472498965244e-02
1.654000000000000000e+03 4.082334890603486061e-02
1.655000000000000000e+03 4.079894998089989705e-02
1.656000000000000000e+03 4.073925303223457223e-02
1.657000000000000000e+03 4.070816256350634488e-02
1.658000000000000000e+03 4.069377369551018669e-02
1.659000000000000000e+03 4.063806859461366328e-02
1.660000000000000000e+03 4.060649794856487083e-02
1.661000000000000000e+03 4.056873041252482409e-02
1.662000000000000000e+03 4.053610917773228794e-02
1.663000000000000000e+03 4.048847545816964405e-02
1.664000000000000000e+03 4.048553515306018563e-02
1.665000000000000000e+03 4.044739126247081512e-02
1.666000000000000000e+03 4.043632236037859179e-02
1.667000000000000000e+03 4.038689000313092775e-02
1.668000000000000000e+03 4.036236650152236899e-02
1.669000000000000000e+03 4.035231119727332449e-02
1.670000000000000000e+03 4.030614093714188911e-02
1.671000000000000000e+03 4.027288402502136877e-02
1.672000000000000000e+03 4.020648357632482239e-02
1.673000000000000000e+03 4.016346067398153530e-02
1.674000000000000000e+03 4.014647531213387521e-02
1.675000000000000000e+03 4.013443183040053819e-02
1.676000000000000000e+03 4.008778471160096002e-02
1.677000000000000000e+03 4.006693413147802141e-02
1.678000000000000000e+03 4.000772687726242977e-02
1.679000000000000000e+03 3.998950643883393552e-02
1.680000000000000000e+03 3.996182707671011580e-02
1.681000000000000000e+03 3.990712685394558201e-02
1.682000000000000000e+03 3.988549701844450873e-02
1.683000000000000000e+03 3.981900608143281589e-02
1.684000000000000000e+03 3.977823624654002604e-02
1.685000000000000000e+03 3.973051474136284067e-02
1.686000000000000000e+03 3.972643819233322854e-02
1.687000000000000000e+03 3.970440278989999933e-02
1.688000000000000000e+03 3.969448131308914857e-02
1.689000000000000000e+03 3.961626129720194345e-02
1.690000000000000000e+03 3.957205327801398970e-02
1.691000000000000000e+03 3.956064859536285311e-02
1.692000000000000000e+03 3.953225743837771727e-02
1.693000000000000000e+03 3.950761948864715128e-02
1.694000000000000000e+03 3.945242396134281820e-02
1.695000000000000000e+03 3.941486109251646219e-02
1.696000000000000000e+03 3.938647287009735404e-02
1.697000000000000000e+03 3.934173810593141057e-02
1.698000000000000000e+03 3.933055873615500658e-02
1.699000000000000000e+03 3.932017755393268921e-02
1.700000000000000000e+03 3.928480549931227112e-02
1.701000000000000000e+03 3.926926306138894818e-02
1.702000000000000000e+03 3.919839357703316235e-02
1.703000000000000000e+03 3.918537558878605609e-02
1.704000000000000000e+03 3.916785487066191951e-02
1.705000000000000000e+03 3.915275070364253318e-02
1.706000000000000000e+03 3.913326830073499824e-02
1.707000000000000000e+03 3.908267782176906568e-02
1.708000000000000000e+03 3.902588426800854965e-02
1.709000000000000000e+03 3.898352173115852970e-02
1.710000000000000000e+03 3.897461626799396395e-02
1.711000000000000000e+03 3.888803795261137203e-02
1.712000000000000000e+03 3.886531760954024806e-02
1.713000000000000000e+03 3.885728676286875211e-02
1.714000000000000000e+03 3.881803308182753265e-02
1.715000000000000000e+03 3.880706052055312577e-02
1.716000000000000000e+03 3.876041115360493589e-02
1.717000000000000000e+03 3.872262610759016205e-02
1.718000000000000000e+03 3.869835768848766538e-02
1.719000000000000000e+03 3.866478719824013865e-02
1.720000000000000000e+03 3.862229291208179455e-02
1.721000000000000000e+03 3.858867566217301370e-02
1.722000000000000000e+03 3.855740834630240477e-02
1.723000000000000000e+03 3.850409058693328446e-02
1.724000000000000000e+03 3.846304994494176288e-02
1.725000000000000000e+03 3.843562343836992579e-02
1.726000000000000000e+03 3.840715498291529667e-02
1.727000000000000000e+03 3.838871616309177254e-02
1.728000000000000000e+03 3.834489827550632834e-02
1.729000000000000000e+03 3.832251957124243463e-02
1.730000000000000000e+03 3.827769718782648295e-02
1.731000000000000000e+03 3.825386310778332299e-02
1.732000000000000000e+03 3.824826610487595119e-02
1.733000000000000000e+03 3.822058332629422323e-02
1.734000000000000000e+03 3.814024139877532360e-02
1.735000000000000000e+03 3.810321149917082068e-02
1.736000000000000000e+03 3.806606783825304541e-02
1.737000000000000000e+03 3.804062239995787548e-02
1.738000000000000000e+03 3.803238139990118560e-02
1.739000000000000000e+03 3.802088497760303110e-02
1.740000000000000000e+03 3.800104182820560755e-02
1.741000000000000000e+03 3.798546653067282758e-02
1.742000000000000000e+03 3.795747212662960168e-02
1.743000000000000000e+03 3.790164443583274312e-02
1.744000000000000000e+03 3.786039390016662787e-02
1.745000000000000000e+03 3.780724267534640165e-02
1.746000000000000000e+03 3.778723021156588785e-02
1.747000000000000000e+03 3.777969504042779508e-02
1.748000000000000000e+03 3.772195399975479535e-02
1.749000000000000000e+03 3.770418838809676265e-02
1.750000000000000000e+03 3.766321447887981122e-02
1.751000000000000000e+03 3.760305203220417475e-02
1.752000000000000000e+03 3.756492372711655453e-02
1.753000000000000000e+03 3.754275819440642398e-02
1.754000000000000000e+03 3.751873125581287743e-02
1.755000000000000000e+03 3.751679211201513348e-02
1.756000000000000000e+03 3.749623047426280803e-02
1.757000000000000000e+03 3.743512727200218326e-02
1.758000000000000000e+03 3.742753611176209694e-02
1.759000000000000000e+03 3.742394291481163093e-02
1.760000000000000000e+03 3.739791624473548515e-02
1.761000000000000000e+03 3.735396316750817791e-02
1.762000000000000000e+03 3.733098314613935570e-02
1.763000000000000000e+03 3.726626341161125289e-02
1.764000000000000000e+03 3.723582560151336013e-02
1.765000000000000000e+03 3.720070221505967362e-02
1.766000000000000000e+03 3.719388285157561314e-02
1.767000000000000000e+03 3.715208045552349098e-02
1.768000000000000000e+03 3.709583263643462941e-02
1.769000000000000000e+03 3.706568658316097831e-02
1.770000000000000000e+03 3.702820553827574496e-02
1.771000000000000000e+03 3.701467148346865993e-02
1.772000000000000000e+03 3.696785968100665953e-02
1.773000000000000000e+03 3.695775554166543658e-02
1.774000000000000000e+03 3.686275144653865243e-02
1.775000000000000000e+03 3.680675283909330686e-02
1.776000000000000000e+03 3.680369587252930313e-02
1.777000000000000000e+03 3.679440560993642306e-02
1.778000000000000000e+03 3.678720801360674947e-02
1.779000000000000000e+03 3.675925832571150936e-02
1.780000000000000000e+03 3.673814969179967777e-02
1.781000000000000000e+03 3.672240820383331633e-02
1.782000000000000000e+03 3.665460169112876032e-02
1.783000000000000000e+03 3.664052156165360091e-02
1.784000000000000000e+03 3.660837977632888651e-02
1.785000000000000000e+03 3.657559737728369176e-02
1.786000000000000000e+03 3.655453246644603527e-02
1.787000000000000000e+03 3.654134178851586867e-02
1.788000000000000000e+03 3.649481316052566315e-02
1.789000000000000000e+03 3.646773590805623549e-02
1.790000000000000000e+03 3.645049696059419336e-02
1.791000000000000000e+03 3.642794310400727237e-02
1.792000000000000000e+03 3.637336312312119957e-02
1.793000000000000000e+03 3.635951630284429276e-02
1.794000000000000000e+03 3.633373998867710231e-02
1.795000000000000000e+03 3.630554436919821576e-02
1.796000000000000000e+03 3.628263377861623562e-02
1.797000000000000000e+03 3.620795293758304056e-02
1.798000000000000000e+03 3.617792290230169294e-02
1.799000000000000000e+03 3.616142767045309875e-02
1.800000000000000000e+03 3.611515986831761310e-02
1.801000000000000000e+03 3.609837197573079887e-02
1.802000000000000000e+03 3.609133686545433484e-02
1.803000000000000000e+03 3.607555717292892233e-02
1.804000000000000000e+03 3.605691889475233503e-02
1.805000000000000000e+03 3.602303311408060899e-02
1.806000000000000000e+03 3.598744847776485373e-02
1.807000000000000000e+03 3.592714583429366948e-02
1.808000000000000000e+03 3.590645915864820736e-02
1.809000000000000000e+03 3.589439266009495505e-02
1.810000000000000000e+03 3.583660874041739303e-02
1.811000000000000000e+03 3.583108402252585534e-02
1.812000000000000000e+03 3.581056463699321124e-02
1.813000000000000000e+03 3.577405879000493394e-02
1.814000000000000000e+03 3.577215704319855472e-02
1.815000000000000000e+03 3.571676510172028945e-02
1.816000000000000000e+03 3.568680062998590835e-02
1.817000000000000000e+03 3.563946456927018225e-02
1.818000000000000000e+03 3.557720493525148853e-02
1.819000000000000000e+03 3.555429365045889578e-02
1.820000000000000000e+03 3.552376016809054987e-02
1.821000000000000000e+03 3.547493705310624662e-02
1.822000000000000000e+03 3.544958382209017350e-02
1.823000000000000000e+03 3.539588839695925054e-02
1.824000000000000000e+03 3.538230898849347578e-02
1.825000000000000000e+03 3.535132908092614851e-02
1.826000000000000000e+03 3.533268390305862455e-02
1.827000000000000000e+03 3.532490409924095298e-02
1.828000000000000000e+03 3.528711102796518173e-02
1.829000000000000000e+03 3.528045130684240305e-02
1.830000000000000000e+03 3.526825116183595482e-02
1.831000000000000000e+03 3.520428468759321389e-02
1.832000000000000000e+03 3.518022086154771327e-02
1.833000000000000000e+03 3.516642060461544483e-02
1.834000000000000000e+03 3.511517330990586438e-02
1.835000000000000000e+03 3.510153627629341438e-02
1.836000000000000000e+03 3.507041430484955646e-02
1.837000000000000000e+03 3.504857089089769007e-02
1.838000000000000000e+03 3.500719281807312261e-02
1.839000000000000000e+03 3.499813231306315303e-02
1.840000000000000000e+03 3.496617114342831512e-02
1.841000000000000000e+03 3.493170088036829518e-02
1.842000000000000000e+03 3.489895860350791107e-02
1.843000000000000000e+03 3.488568738108972778e-02
1.844000000000000000e+03 3.487403715568761220e-02
1.845000000000000000e+03 3.484558673452971961e-02
1.846000000000000000e+03 3.479998696517450085e-02
1.847000000000000000e+03 3.478094993184802780e-02
1.848000000000000000e+03 3.470722691968557150e-02
1.849000000000000000e+03 3.469224915138539866e-02
1.850000000000000000e+03 3.468968368711017325e-02
1.851000000000000000e+03 3.464799153532328174e-02
1.852000000000000000e+03 3.464666957778227141e-02
1.853000000000000000e+03 3.463237719653614044e-02
1.854000000000000000e+03 3.455584836019997413e-02
1.855000000000000000e+03 3.452595952279625263e-02
1.856000000000000000e+03 3.450460206829620430e-02
1.857000000000000000e+03 3.450448618689699876e-02
1.858000000000000000e+03 3.447217185179585891e-02
1.859000000000000000e+03 3.445215594048974678e-02
1.860000000000000000e+03 3.439489734407120969e-02
1.861000000000000000e+03 3.438970940120192332e-02
1.862000000000000000e+03 3.437849607613821523e-02
1.863000000000000000e+03 3.436158353967297407e-02
1.864000000000000000e+03 3.430489942801981385e-02
1.865000000000000000e+03 3.429048929017109587e-02
1.866000000000000000e+03 3.422905130171905591e-02
1.867000000000000000e+03 3.421035654263249876e-02
1.868000000000000000e+03 3.417999104532646465e-02
1.869000000000000000e+03 3.415397935044980904e-02
1.870000000000000000e+03 3.414870797376354239e-02
1.871000000000000000e+03 3.410145327871841325e-02
1.872000000000000000e+03 3.408406160481031177e-02
1.873000000000000000e+03 3.406866744459878527e-02
1.874000000000000000e+03 3.402309010909169984e-02
1.875000000000000000e+03 3.400164833631726807e-02
1.876000000000000000e+03 3.396962421797053433e-02
1.877000000000000000e+03 3.395704473193590645e-02
1.878000000000000000e+03 3.394588246936106057e-02
1.879000000000000000e+03 3.389898141560510753e-02
1.880000000000000000e+03 3.387473937903774657e-02
1.881000000000000000e+03 3.384323103257818460e-02
1.882000000000000000e+03 3.380684697115998033e-02
1.883000000000000000e+03 3.377662091816924922e-02
1.884000000000000000e+03 3.375639445860868088e-02
1.885000000000000000e+03 3.373442364739565741e-02
1.886000000000000000e+03 3.371996489254053264e-02
1.887000000000000000e+03 3.367220184893763429e-02
1.888000000000000000e+03 3.364924069943313334e-02
1.889000000000000000e+03 3.362649507811817096e-02
1.890000000000000000e+03 3.358237876889671319e-02
1.891000000000000000e+03 3.356352309562517927e-02
1.892000000000000000e+03 3.353564307012684570e-02
1.893000000000000000e+03 3.350237286505695217e-02
1.894000000000000000e+03 3.347017495219407196e-02
1.895000000000000000e+03 3.343554449902213371e-02
1.896000000000000000e+03 3.342554421078483551e-02
1.897000000000000000e+03 3.339544206649242009e-02
1.898000000000000000e+03 3.338823460147866823e-02
1.899000000000000000e+03 3.333823503077860267e-02
1.900000000000000000e+03 3.329928628138892344e-02
1.901000000000000000e+03 3.324225993633420778e-02
1.902000000000000000e+03 3.322564888145830564e-02
1.903000000000000000e+03 3.319431501534374912e-02
1.904000000000000000e+03 3.319291660653959225e-02
1.905000000000000000e+03 3.317227837079830127e-02
1.906000000000000000e+03 3.313040390566947963e-02
1.907000000000000000e+03 3.310349714748971744e-02
1.908000000000000000e+03 3.308585605533954921e-02
1.909000000000000000e+03 3.306252913707403984e-02
1.910000000000000000e+03 3.303766539260553914e-02
1.911000000000000000e+03 3.301105101741733105e-02
1.912000000000000000e+03 3.299574116515143624e-02
1.913000000000000000e+03 3.296811825929998885e-02
1.914000000000000000e+03 3.294076807656075301e-02
1.915000000000000000e+03 3.290691208015966707e-02
1.916000000000000000e+03 3.286895405354781780e-02
1.917000000000000000e+03 3.286802961969113868e-02
1.918000000000000000e+03 3.282874809614523548e-02
1.919000000000000000e+03 3.277845553846710225e-02
1.920000000000000000e+03 3.277236582189991393e-02
1.921000000000000000e+03 3.275975252862747822e-02
1.922000000000000000e+03 3.272561991026490952e-02
1.923000000000000000e+03 3.268308790962212718e-02
1.924000000000000000e+03 3.265738289217379187e-02
1.925000000000000000e+03 3.261472537063080102e-02
1.926000000000000000e+03 3.259606636942533747e-02
1.927000000000000000e+03 3.256403708184930912e-02
1.928000000000000000e+03 3.254047400179695820e-02
1.929000000000000000e+03 3.252968256531855312e-02
1.930000000000000000e+03 3.250969707300085249e-02
1.931000000000000000e+03 3.246583638166741087e-02
1.932000000000000000e+03 3.245265477579527963e-02
1.933000000000000000e+03 3.242737327060492974e-02
1.934000000000000000e+03 3.236728742811344900e-02
1.935000000000000000e+03 3.233559972160437307e-02
1.936000000000000000e+03 3.232737500760403393e-02
1.937000000000000000e+03 3.231853525846452996e-02
1.938000000000000000e+03 3.226636414649265705e-02
1.939000000000000000e+03 3.225022639206648334e-02
1.940000000000000000e+03 3.224433090622175202e-02
1.941000000000000000e+03 3.221033366446716256e-02
1.942000000000000000e+03 3.220440547096933837e-02
1.943000000000000000e+03 3.215582215350207274e-02
1.944000000000000000e+03 3.210420820068674019e-02
1.945000000000000000e+03 3.210024529630944173e-02
1.946000000000000000e+03 3.207689877919966959e-02
1.947000000000000000e+03 3.207056367985541140e-02
1.948000000000000000e+03 3.204454615003227147e-02
1.949000000000000000e+03 3.200778173087358291e-02
1.950000000000000000e+03 3.197369633819561324e-02
1.951000000000000000e+03 3.195894932638363578e-02
1.952000000000000000e+03 3.194967538720407119e-02
1.953000000000000000e+03 3.191644838684961488e-02
1.954000000000000000e+03 3.191208573119122538e-02
1.955000000000000000e+03 3.186066050907530867e-02
1.956000000000000000e+03 3.182481027400028972e-02
1.957000000000000000e+03 3.180362096341213252e-02
1.958000000000000000e+03 3.179748217238703711e-02
1.959000000000000000e+03 3.176340757073001925e-02
1.960000000000000000e+03 3.176254830989127392e-02
1.961000000000000000e+03 3.174070834170251293e-02
1.962000000000000000e+03 3.171727515933402131e-02
1.963000000000000000e+03 3.170792496934940474e-02
1.964000000000000000e+03 3.167708728346797092e-02
1.965000000000000000e+03 3.162917979778873817e-02
1.966000000000000000e+03 3.161957907992684474e-02
1.967000000000000000e+03 3.161788655344171389e-02
1.968000000000000000e+03 3.158094235609731903e-02
1.969000000000000000e+03 3.154234524588105104e-02
1.970000000000000000e+03 3.152725528400808497e-02
1.971000000000000000e+03 3.149919690171969905e-02
1.972000000000000000e+03 3.148811574721501610e-02
1.973000000000000000e+03 3.144496088563480257e-02
1.974000000000000000e+03 3.143171496065865628e-02
1.975000000000000000e+03 3.139314318174171725e-02
1.976000000000000000e+03 3.138282330707366230e-02
1.977000000000000000e+03 3.135237404680947526e-02
1.978000000000000000e+03 3.129849986362726044e-02
1.979000000000000000e+03 3.128288760065010138e-02
1.980000000000000000e+03 3.125476972140649873e-02
1.981000000000000000e+03 3.123382023563752580e-02
1.982000000000000000e+03 3.122464531211383357e-02
1.983000000000000000e+03 3.121092171363482742e-02
1.984000000000000000e+03 3.115540664838745838e-02
1.985000000000000000e+03 3.113958636835378879e-02
1.986000000000000000e+03 3.110656889289491189e-02
1.987000000000000000e+03 3.109260983946197932e-02
1.988000000000000000e+03 3.107268476328590295e-02
1.989000000000000000e+03 3.107228070683289850e-02
1.990000000000000000e+03 3.103560735111518185e-02
1.991000000000000000e+03 3.102744563173432182e-02
1.992000000000000000e+03 3.095676966702323035e-02
1.993000000000000000e+03 3.094634299751771941e-02
1.994000000000000000e+03 3.092718488956480022e-02
1.995000000000000000e+03 3.091020353746585722e-02
1.996000000000000000e+03 3.090711001859794416e-02
1.997000000000000000e+03 3.089548162955260344e-02
1.998000000000000000e+03 3.086094977660595873e-02
1.999000000000000000e+03 3.081730924456407492e-02
2.000000000000000000e+03 3.079406246170154904e-02
2.001000000000000000e+03 3.075265528928921091e-02
2.002000000000000000e+03 3.074666832806347005e-02
2.003000000000000000e+03 3.069023732082958381e-02
2.004000000000000000e+03 3.066351057267355934e-02
2.005000000000000000e+03 3.064404216841992365e-02
2.006000000000000000e+03 3.062791354859962720e-02
2.007000000000000000e+03 3.059343030652510176e-02
2.008000000000000000e+03 3.058058081706121686e-02
2.009000000000000000e+03 3.055754854452517877e-02
2.010000000000000000e+03 3.053499644191299059e-02
2.011000000000000000e+03 3.050378489067084517e-02
2.012000000000000000e+03 3.048701880717565038e-02
2.013000000000000000e+03 3.046892251679014091e-02
2.014000000000000000e+03 3.045067367770869921e-02
2.015000000000000000e+03 3.042886045856312352e-02
2.016000000000000000e+03 3.039664319212607296e-02
2.017000000000000000e+03 3.037127358035594457e-02
2.018000000000000000e+03 3.035055284649096699e-02
2.019000000000000000e+03 3.031698519124785551e-02
2.020000000000000000e+03 3.031095274676816331e-02
2.021000000000000000e+03 3.028923569185749953e-02
2.022000000000000000e+03 3.027739288194640499e-02
2.023000000000000000e+03 3.020689138303197727e-02
2.024000000000000000e+03 3.019155778879868343e-02
2.025000000000000000e+03 3.015618463049346901e-02
2.026000000000000000e+03 3.013511812278023630e-02
2.027000000000000000e+03 3.011390891914578899e-02
2.028000000000000000e+03 3.008921295358302564e-02
2.029000000000000000e+03 3.005041301744191054e-02
2.030000000000000000e+03 3.004853008107681578e-02
2.031000000000000000e+03 3.003386846786551545e-02
2.032000000000000000e+03 3.000787229500908454e-02
2.033000000000000000e+03 2.998476719893726147e-02
2.034000000000000000e+03 2.994534867818616705e-02
2.035000000000000000e+03 2.993322478535040063e-02
2.036000000000000000e+03 2.990162513646484402e-02
2.037000000000000000e+03 2.988419609362249693e-02
2.038000000000000000e+03 2.988131412809269180e-02
2.039000000000000000e+03 2.986792581470881780e-02
2.040000000000000000e+03 2.983585568628304915e-02
2.041000000000000000e+03 2.980608927618797269e-02
2.042000000000000000e+03 2.980002067948826078e-02
2.043000000000000000e+03 2.977492083293665354e-02
2.044000000000000000e+03 2.974558154581568442e-02
2.045000000000000000e+03 2.972326404522107959e-02
2.046000000000000000e+03 2.967890253645090806e-02
2.047000000000000000e+03 2.964180430259200430e-02
2.048000000000000000e+03 2.961929502221980967e-02
2.049000000000000000e+03 2.961415786182045387e-02
2.050000000000000000e+03 2.960790827070691397e-02
2.051000000000000000e+03 2.957584724951912297e-02
2.052000000000000000e+03 2.954770963353565288e-02
2.053000000000000000e+03 2.951759058252371656e-02
2.054000000000000000e+03 2.949752614104650741e-02
2.055000000000000000e+03 2.947302793061942067e-02
2.056000000000000000e+03 2.945227894752872749e-02
2.057000000000000000e+03 2.942044500849166216e-02
2.058000000000000000e+03 2.940263476567053433e-02
2.059000000000000000e+03 2.938399152051566349e-02
2.060000000000000000e+03 2.936913058509265859e-02
2.061000000000000000e+03 2.932174672705710472e-02
2.062000000000000000e+03 2.930086503319686078e-02
2.063000000000000000e+03 2.929585581793943405e-02
2.064000000000000000e+03 2.926770517254757495e-02
2.065000000000000000e+03 2.925286190782490359e-02
2.066000000000000000e+03 2.922948563114645057e-02
2.067000000000000000e+03 2.921828156947568408e-02
2.068000000000000000e+03 2.919466043168146563e-02
2.069000000000000000e+03 2.916089465453829480e-02
2.070000000000000000e+03 2.915504079055485087e-02
2.071000000000000000e+03 2.913328915269418687e-02
2.072000000000000000e+03 2.911475383109510609e-02
2.073000000000000000e+03 2.909047987916656142e-02
2.074000000000000000e+03 2.905174135812045935e-02
2.075000000000000000e+03 2.902577728698555251e-02
2.076000000000000000e+03 2.902349324243634621e-02
2.077000000000000000e+03 2.902216929758132113e-02
2.078000000000000000e+03 2.899830269528674842e-02
2.079000000000000000e+03 2.895050947001371472e-02
2.080000000000000000e+03 2.892915785261187048e-02
2.081000000000000000e+03 2.891289201055468119e-02
2.082000000000000000e+03 2.888118367156392377e-02
2.083000000000000000e+03 2.883384509731740444e-02
2.084000000000000000e+03 2.881556096472124434e-02
2.085000000000000000e+03 2.879097035162373613e-02
2.086000000000000000e+03 2.877418394862011133e-02
2.087000000000000000e+03 2.874209221860497127e-02
2.088000000000000000e+03 2.871291496781326613e-02
2.089000000000000000e+03 2.866906870764744306e-02
2.090000000000000000e+03 2.865274118275757537e-02
2.091000000000000000e+03 2.863532314196451725e-02
2.092000000000000000e+03 2.862509180946975693e-02
2.093000000000000000e+03 2.861328597693977085e-02
2.094000000000000000e+03 2.858085776378543885e-02
2.095000000000000000e+03 2.854986710897058216e-02
2.096000000000000000e+03 2.853719751211192257e-02
2.097000000000000000e+03 2.852079683805720800e-02
2.098000000000000000e+03 2.850298270873148632e-02
2.099000000000000000e+03 2.847293119425078553e-02
2.100000000000000000e+03 2.845555543499576207e-02
2.101000000000000000e+03 2.844241333061582264e-02
2.102000000000000000e+03 2.842831318563000115e-02
2.103000000000000000e+03 2.840922160007655628e-02
2.104000000000000000e+03 2.837518944234380600e-02
2.105000000000000000e+03 2.833351591511673942e-02
2.106000000000000000e+03 2.831883083817702748e-02
2.107000000000000000e+03 2.829659313602097409e-02
2.108000000000000000e+03 2.826337035466244818e-02
2.109000000000000000e+03 2.825219271142621197e-02
2.110000000000000000e+03 2.823794697457914643e-02
2.111000000000000000e+03 2.820930594841616207e-02
2.112000000000000000e+03 2.817923798837010038e-02
2.113000000000000000e+03 2.815986848007050181e-02
2.114000000000000000e+03 2.814795192613243555e-02
2.115000000000000000e+03 2.812597710799562278e-02
2.116000000000000000e+03 2.811049007037202604e-02
2.117000000000000000e+03 2.809042013878708388e-02
2.118000000000000000e+03 2.808267541628174657e-02
2.119000000000000000e+03 2.804660476906845057e-02
2.120000000000000000e+03 2.800891147960907906e-02
2.121000000000000000e+03 2.797631470218736940e-02
2.122000000000000000e+03 2.796080675777208938e-02
2.123000000000000000e+03 2.795454606725707516e-02
2.124000000000000000e+03 2.794074057158354302e-02
2.125000000000000000e+03 2.792174100296556175e-02
2.126000000000000000e+03 2.790645919233129477e-02
2.127000000000000000e+03 2.788691045513259220e-02
2.128000000000000000e+03 2.786835994361166330e-02
2.129000000000000000e+03 2.783795319330136658e-02
2.130000000000000000e+03 2.781478080392792498e-02
2.131000000000000000e+03 2.779130541468858434e-02
2.132000000000000000e+03 2.775890626206251391e-02
2.133000000000000000e+03 2.775040035045966968e-02
2.134000000000000000e+03 2.774113636862707635e-02
2.135000000000000000e+03 2.772627202705507318e-02
2.136000000000000000e+03 2.771531929372002614e-02
2.137000000000000000e+03 2.768880883010889360e-02
2.138000000000000000e+03 2.765765282784381912e-02
2.139000000000000000e+03 2.765112861530717725e-02
2.140000000000000000e+03 2.764094067062733764e-02
2.141000000000000000e+03 2.763440639956704636e-02
2.142000000000000000e+03 2.760396462405916018e-02
2.143000000000000000e+03 2.755873258244922325e-02
2.144000000000000000e+03 2.753817882537292275e-02
2.145000000000000000e+03 2.750367890231201692e-02
2.146000000000000000e+03 2.746025956304971177e-02
2.147000000000000000e+03 2.743171073017595940e-02
2.148000000000000000e+03 2.742083316759012790e-02
2.149000000000000000e+03 2.738973511473266967e-02
2.150000000000000000e+03 2.735126997969598850e-02
2.151000000000000000e+03 2.732702940298974495e-02
2.152000000000000000e+03 2.731330186094976104e-02
2.153000000000000000e+03 2.729177781508415959e-02
2.154000000000000000e+03 2.727789614386270239e-02
2.155000000000000000e+03 2.727734972825890392e-02
2.156000000000000000e+03 2.724628638198665909e-02
2.157000000000000000e+03 2.722485817114819392e-02
2.158000000000000000e+03 2.721592405551372107e-02
2.159000000000000000e+03 2.719868138792556206e-02
2.160000000000000000e+03 2.719351410451598464e-02
2.161000000000000000e+03 2.717684103408381929e-02
2.162000000000000000e+03 2.717149291831095353e-02
2.163000000000000000e+03 2.713871352163092776e-02
2.164000000000000000e+03 2.711298418055949067e-02
2.165000000000000000e+03 2.710249185242604580e-02
2.166000000000000000e+03 2.706068065524724550e-02
2.167000000000000000e+03 2.704628307202819326e-02
2.168000000000000000e+03 2.702625135558001448e-02
2.169000000000000000e+03 2.700564467704710120e-02
2.170000000000000000e+03 2.699466539291901432e-02
2.171000000000000000e+03 2.696412437969255074e-02
2.172000000000000000e+03 2.693748158461937645e-02
2.173000000000000000e+03 2.689855422930019155e-02
2.174000000000000000e+03 2.687853148652712826e-02
2.175000000000000000e+03 2.686468135679670813e-02
2.176000000000000000e+03 2.685792541975160624e-02
2.177000000000000000e+03 2.684320814573521938e-02
2.178000000000000000e+03 2.682360944651891385e-02
2.179000000000000000e+03 2.679458089128890913e-02
2.180000000000000000e+03 2.675111076740288585e-02
2.181000000000000000e+03 2.674419270364947546e-02
2.182000000000000000e+03 2.673040068120592291e-02
2.183000000000000000e+03 2.670041672800326643e-02
2.184000000000000000e+03 2.668028379691097379e-02
2.185000000000000000e+03 2.666180445399851315e-02
2.186000000000000000e+03 2.664049487479522305e-02
2.187000000000000000e+03 2.660726620468923179e-02
2.188000000000000000e+03 2.659623748378661320e-02
2.189000000000000000e+03 2.656882700419815196e-02
2.190000000000000000e+03 2.656419801061489852e-02
2.191000000000000000e+03 2.652408830871564108e-02
2.192000000000000000e+03 2.648253694700268557e-02
2.193000000000000000e+03 2.647688587812026956e-02
2.194000000000000000e+03 2.646082758203422911e-02
2.195000000000000000e+03 2.644841134007505645e-02
2.196000000000000000e+03 2.643564660403489516e-02
2.197000000000000000e+03 2.641633138382341178e-02
2.198000000000000000e+03 2.640523625579899517e-02
2.199000000000000000e+03 2.636801749770720585e-02
2.200000000000000000e+03 2.634715839322616243e-02
2.201000000000000000e+03 2.631535309372484005e-02
2.202000000000000000e+03 2.627947157980081369e-02
2.203000000000000000e+03 2.627810163084307732e-02
2.204000000000000000e+03 2.624794581739538571e-02
2.205000000000000000e+03 2.621698758035265545e-02
2.206000000000000000e+03 2.621399591295940634e-02
2.207000000000000000e+03 2.619163785375249257e-02
2.208000000000000000e+03 2.618513617633447255e-02
2.209000000000000000e+03 2.616173940445826185e-02
2.210000000000000000e+03 2.615114431060660757e-02
2.211000000000000000e+03 2.612013614960053201e-02
2.212000000000000000e+03 2.607970735076600016e-02
2.213000000000000000e+03 2.606146824236871967e-02
2.214000000000000000e+03 2.602848232398708578e-02
2.215000000000000000e+03 2.601649715995515630e-02
2.216000000000000000e+03 2.599302407962949049e-02
2.217000000000000000e+03 2.596081858727696326e-02
2.218000000000000000e+03 2.595804199674327586e-02
2.219000000000000000e+03 2.594449509290438355e-02
2.220000000000000000e+03 2.591307562418597443e-02
2.221000000000000000e+03 2.590604505046010045e-02
2.222000000000000000e+03 2.587887837789824147e-02
2.223000000000000000e+03 2.583293025920646926e-02
2.224000000000000000e+03 2.581622497471384656e-02
2.225000000000000000e+03 2.578687294590531129e-02
2.226000000000000000e+03 2.575647783601087148e-02
2.227000000000000000e+03 2.572078914468689873e-02
2.228000000000000000e+03 2.570077925385209211e-02
2.229000000000000000e+03 2.569422441505155377e-02
2.230000000000000000e+03 2.567475282119168964e-02
2.231000000000000000e+03 2.565763916808403225e-02
2.232000000000000000e+03 2.565240318488443833e-02
2.233000000000000000e+03 2.563938891309942847e-02
2.234000000000000000e+03 2.561303947550513938e-02
2.235000000000000000e+03 2.558200807140404917e-02
2.236000000000000000e+03 2.554665761125280918e-02
2.237000000000000000e+03 2.553647337888785562e-02
2.238000000000000000e+03 2.552105197980795992e-02
2.239000000000000000e+03 2.548561061980211817e-02
2.240000000000000000e+03 2.547889544616168539e-02
2.241000000000000000e+03 2.545365362479493423e-02
2.242000000000000000e+03 2.544647456349641984e-02
2.243000000000000000e+03 2.542566027735943673e-02
2.244000000000000000e+03 2.540173106476395493e-02
2.245000000000000000e+03 2.538170193927632989e-02
2.246000000000000000e+03 2.536808212691927730e-02
2.247000000000000000e+03 2.534411455837879551e-02
2.248000000000000000e+03 2.530875696521940610e-02
2.249000000000000000e+03 2.528885305392956223e-02
2.250000000000000000e+03 2.528422262773416876e-02
2.251000000000000000e+03 2.525220217845093248e-02
2.252000000000000000e+03 2.523164004791204895e-02
2.253000000000000000e+03 2.521106922553069743e-02
2.254000000000000000e+03 2.520516630701641683e-02
2.255000000000000000e+03 2.517770516374681980e-02
2.256000000000000000e+03 2.514254718400728283e-02
2.257000000000000000e+03 2.511927853983019973e-02
2.258000000000000000e+03 2.510751948727829586e-02
2.259000000000000000e+03 2.509095353349375529e-02
2.260000000000000000e+03 2.507145797919366204e-02
2.261000000000000000e+03 2.505752528127567005e-02
2.262000000000000000e+03 2.505292941367850620e-02
2.263000000000000000e+03 2.501513156782883551e-02
2.264000000000000000e+03 2.500846016667685953e-02
2.265000000000000000e+03 2.495115659648378809e-02
2.266000000000000000e+03 2.492683764837269958e-02
2.267000000000000000e+03 2.490532963154498333e-02
2.268000000000000000e+03 2.489907662722087509e-02
2.269000000000000000e+03 2.487226385844072685e-02
2.270000000000000000e+03 2.485736789105965142e-02
2.271000000000000000e+03 2.482856814631883777e-02
2.272000000000000000e+03 2.478918609792846173e-02
2.273000000000000000e+03 2.477647192915521934e-02
2.274000000000000000e+03 2.475312339447067675e-02
2.275000000000000000e+03 2.474108227281440059e-02
2.276000000000000000e+03 2.471283590693482482e-02
2.277000000000000000e+03 2.470418656784001410e-02
2.278000000000000000e+03 2.468408734999847504e-02
2.279000000000000000e+03 2.466634718082703209e-02
2.280000000000000000e+03 2.462232436671691477e-02
2.281000000000000000e+03 2.461283849539868882e-02
2.282000000000000000e+03 2.460117013301673164e-02
2.283000000000000000e+03 2.456969467653179889e-02
2.284000000000000000e+03 2.454139730973916092e-02
2.285000000000000000e+03 2.453155224257240821e-02
2.286000000000000000e+03 2.451361528104779863e-02
2.287000000000000000e+03 2.448673486864959628e-02
2.288000000000000000e+03 2.447278044506466174e-02
2.289000000000000000e+03 2.446273147474983811e-02
2.290000000000000000e+03 2.442817627175880926e-02
2.291000000000000000e+03 2.442334773673004999e-02
2.292000000000000000e+03 2.440039491215305334e-02
2.293000000000000000e+03 2.436542316145446502e-02
2.294000000000000000e+03 2.435143142116297232e-02
2.295000000000000000e+03 2.433506858309252008e-02
2.296000000000000000e+03 2.431517109836943760e-02
2.297000000000000000e+03 2.430308012081643793e-02
2.298000000000000000e+03 2.428502709440475207e-02
2.299000000000000000e+03 2.426885870867432488e-02
2.300000000000000000e+03 2.425464171717150313e-02
2.301000000000000000e+03 2.421335637872266272e-02
2.302000000000000000e+03 2.420424868864638063e-02
2.303000000000000000e+03 2.419939257264966392e-02
2.304000000000000000e+03 2.417215619886789804e-02
2.305000000000000000e+03 2.414319768340711381e-02
2.306000000000000000e+03 2.411540780541338719e-02
2.307000000000000000e+03 2.409596968200261244e-02
2.308000000000000000e+03 2.408206471293133574e-02
2.309000000000000000e+03 2.407031196656885669e-02
2.310000000000000000e+03 2.406221416581543274e-02
2.311000000000000000e+03 2.403324625367269513e-02
2.312000000000000000e+03 2.400592459314258853e-02
2.313000000000000000e+03 2.399265416520543134e-02
2.314000000000000000e+03 2.396461668187611568e-02
2.315000000000000000e+03 2.395837104528549671e-02
2.316000000000000000e+03 2.391718494337060491e-02
2.317000000000000000e+03 2.389772010862791993e-02
2.318000000000000000e+03 2.389038468499458598e-02
2.319000000000000000e+03 2.386574990226066062e-02
2.320000000000000000e+03 2.385669403437661387e-02
2.321000000000000000e+03 2.383540829129110125e-02
2.322000000000000000e+03 2.379218497648838762e-02
2.323000000000000000e+03 2.378978485773040885e-02
2.324000000000000000e+03 2.377819680146307443e-02
2.325000000000000000e+03 2.374398256896986456e-02
2.326000000000000000e+03 2.373135168832461034e-02
2.327000000000000000e+03 2.370607942940207089e-02
2.328000000000000000e+03 2.365702683031860667e-02
2.329000000000000000e+03 2.364869875283108144e-02
2.330000000000000000e+03 2.363359338889710684e-02
2.331000000000000000e+03 2.362432165273558107e-02
2.332000000000000000e+03 2.361268307277283526e-02
2.333000000000000000e+03 2.359340137785980937e-02
2.334000000000000000e+03 2.358327018141933781e-02
2.335000000000000000e+03 2.357365230625565675e-02
2.336000000000000000e+03 2.353214851478894337e-02
2.337000000000000000e+03 2.352153064990712347e-02
2.338000000000000000e+03 2.349558798469142742e-02
2.339000000000000000e+03 2.348408726925902551e-02
2.340000000000000000e+03 2.345974479665112813e-02
2.341000000000000000e+03 2.343177393377727374e-02
2.342000000000000000e+03 2.342336168737678068e-02
2.343000000000000000e+03 2.341513795018937416e-02
2.344000000000000000e+03 2.340057313850385165e-02
2.345000000000000000e+03 2.335568579839612455e-02
2.346000000000000000e+03 2.333104447710918072e-02
2.347000000000000000e+03 2.331268060990453195e-02
2.348000000000000000e+03 2.329680664335581977e-02
2.349000000000000000e+03 2.326250997221967348e-02
2.350000000000000000e+03 2.325651282833043551e-02
2.351000000000000000e+03 2.324235882311534440e-02
2.352000000000000000e+03 2.320902738693599726e-02
2.353000000000000000e+03 2.319984510259448518e-02
2.354000000000000000e+03 2.317726902206129411e-02
2.355000000000000000e+03 2.314306145985943128e-02
2.356000000000000000e+03 2.311351709718079475e-02
2.357000000000000000e+03 2.311186679013951459e-02
2.358000000000000000e+03 2.309818991273390049e-02
2.359000000000000000e+03 2.309493553124191551e-02
2.360000000000000000e+03 2.307470313335837145e-02
2.361000000000000000e+03 2.305231510383939572e-02
2.362000000000000000e+03 2.304826415877199094e-02
2.363000000000000000e+03 2.302213184344319152e-02
2.364000000000000000e+03 2.299408446617112745e-02
2.365000000000000000e+03 2.297507072676325743e-02
2.366000000000000000e+03 2.296649141191195106e-02
2.367000000000000000e+03 2.295273394747879281e-02
2.368000000000000000e+03 2.292909705704962095e-02
2.369000000000000000e+03 2.290819697165510233e-02
2.370000000000000000e+03 2.288751271882906099e-02
2.371000000000000000e+03 2.286252777767602828e-02
2.372000000000000000e+03 2.284708934260784585e-02
2.373000000000000000e+03 2.284016259255115464e-02
2.374000000000000000e+03 2.282955018500310712e-02
2.375000000000000000e+03 2.281467052228656339e-02
2.376000000000000000e+03 2.276519292456788413e-02
2.377000000000000000e+03 2.274914005470177886e-02
2.378000000000000000e+03 2.274278059074273314e-02
2.379000000000000000e+03 2.271987950802237602e-02
2.380000000000000000e+03 2.270240389992998070e-02
2.381000000000000000e+03 2.269623917601894594e-02
2.382000000000000000e+03 2.267706355010665892e-02
2.383000000000000000e+03 2.264701827954160654e-02
2.384000000000000000e+03 2.262837177323098747e-02
2.385000000000000000e+03 2.261987863137557286e-02
2.386000000000000000e+03 2.260318779042834805e-02
2.387000000000000000e+03 2.258286239939284734e-02
2.388000000000000000e+03 2.256674575393336282e-02
2.389000000000000000e+03 2.253831219002594421e-02
2.390000000000000000e+03 2.252866554448459957e-02
2.391000000000000000e+03 2.250532314233605335e-02
2.392000000000000000e+03 2.249295693964553991e-02
2.393000000000000000e+03 2.245503604823317206e-02
2.394000000000000000e+03 2.242537930227832960e-02
2.395000000000000000e+03 2.240776170894592106e-02
2.396000000000000000e+03 2.239408295415960815e-02
2.397000000000000000e+03 2.238229317321170295e-02
2.398000000000000000e+03 2.237189197348595990e-02
2.399000000000000000e+03 2.234863320790978977e-02
2.400000000000000000e+03 2.234410173498745794e-02
2.401000000000000000e+03 2.232847676560814967e-02
2.402000000000000000e+03 2.230632871863393388e-02
2.403000000000000000e+03 2.229657021546569556e-02
2.404000000000000000e+03 2.227259811629815275e-02
2.405000000000000000e+03 2.225840579585390555e-02
2.406000000000000000e+03 2.223892030535128822e-02
2.407000000000000000e+03 2.222364982769895261e-02
2.408000000000000000e+03 2.218845951585648318e-02
2.409000000000000000e+03 2.218506881989425542e-02
2.410000000000000000e+03 2.217011032329852319e-02
2.411000000000000000e+03 2.215132681492978581e-02
2.412000000000000000e+03 2.211788001629456588e-02
2.413000000000000000e+03 2.209607203226449448e-02
2.414000000000000000e+03 2.208952986770600785e-02
2.415000000000000000e+03 2.207729188927797306e-02
2.416000000000000000e+03 2.204445605677914435e-02
2.417000000000000000e+03 2.203188839272235064e-02
2.418000000000000000e+03 2.202451632061723855e-02
2.419000000000000000e+03 2.201315731915832671e-02
2.420000000000000000e+03 2.198829881094312502e-02
2.421000000000000000e+03 2.198246615506281587e-02
2.422000000000000000e+03 2.196540875100595064e-02
2.423000000000000000e+03 2.194200805365973880e-02
2.424000000000000000e+03 2.192804082733915139e-02
2.425000000000000000e+03 2.190071879614788330e-02
2.426000000000000000e+03 2.188971432187936106e-02
2.427000000000000000e+03 2.186712531197268494e-02
2.428000000000000000e+03 2.184402056494686578e-02
2.429000000000000000e+03 2.182618811317253021e-02
2.430000000000000000e+03 2.182102353939460379e-02
2.431000000000000000e+03 2.178902796841972189e-02
2.432000000000000000e+03 2.177947357195783584e-02
2.433000000000000000e+03 2.176056689894985754e-02
2.434000000000000000e+03 2.174438493009925658e-02
2.435000000000000000e+03 2.171886381484881487e-02
2.436000000000000000e+03 2.171244185933023443e-02
2.437000000000000000e+03 2.169683687105350769e-02
2.438000000000000000e+03 2.168709151333738858e-02
2.439000000000000000e+03 2.167261339827758482e-02
2.440000000000000000e+03 2.163707547318742541e-02
2.441000000000000000e+03 2.162598000783386154e-02
2.442000000000000000e+03 2.161816377502181336e-02
2.443000000000000000e+03 2.160515107105267021e-02
2.444000000000000000e+03 2.158345992678329522e-02
2.445000000000000000e+03 2.157563117439186343e-02
2.446000000000000000e+03 2.154742783998763594e-02
2.447000000000000000e+03 2.153610411027447741e-02
2.448000000000000000e+03 2.150838748333233283e-02
2.449000000000000000e+03 2.147812827139926675e-02
2.450000000000000000e+03 2.146678535081715175e-02
2.451000000000000000e+03 2.145840324427363693e-02
2.452000000000000000e+03 2.144290716017645954e-02
2.453000000000000000e+03 2.142765100377605134e-02
2.454000000000000000e+03 2.141448567382224152e-02
2.455000000000000000e+03 2.140197997072000938e-02
2.456000000000000000e+03 2.136906960728611471e-02
2.457000000000000000e+03 2.133458051018418886e-02
2.458000000000000000e+03 2.132270321712036870e-02
2.459000000000000000e+03 2.131631988015362036e-02
2.460000000000000000e+03 2.130315317434574099e-02
2.461000000000000000e+03 2.127712499498415205e-02
2.462000000000000000e+03 2.126301322491646814e-02
2.463000000000000000e+03 2.123857396397643010e-02
2.464000000000000000e+03 2.123360826687317390e-02
2.465000000000000000e+03 2.121239469561377045e-02
2.466000000000000000e+03 2.119741253202633499e-02
2.467000000000000000e+03 2.118831931152493492e-02
2.468000000000000000e+03 2.117733384440850450e-02
2.469000000000000000e+03 2.114263460932059788e-02
2.470000000000000000e+03 2.114047665186907093e-02
2.471000000000000000e+03 2.111914451545842536e-02
2.472000000000000000e+03 2.107912265761188036e-02
2.473000000000000000e+03 2.106879849470247659e-02
2.474000000000000000e+03 2.104655085644910328e-02
2.475000000000000000e+03 2.103983631173682312e-02
2.476000000000000000e+03 2.102870375656183677e-02
2.477000000000000000e+03 2.101782523316223297e-02
2.478000000000000000e+03 2.100732734030535259e-02
2.479000000000000000e+03 2.097835592252194140e-02
2.480000000000000000e+03 2.097537472816839166e-02
2.481000000000000000e+03 2.096390646795353446e-02
2.482000000000000000e+03 2.094088846206739254e-02
2.483000000000000000e+03 2.090724203707584883e-02
2.484000000000000000e+03 2.088498865014091002e-02
2.485000000000000000e+03 2.087607355511608351e-02
2.486000000000000000e+03 2.084796055315902424e-02
2.487000000000000000e+03 2.083672319389157090e-02
2.488000000000000000e+03 2.082490272707182566e-02
2.489000000000000000e+03 2.080761195869678531e-02
2.490000000000000000e+03 2.080094156658371038e-02
2.491000000000000000e+03 2.076730124741392458e-02
2.492000000000000000e+03 2.075509221574707922e-02
2.493000000000000000e+03 2.074704470291528074e-02
2.494000000000000000e+03 2.073028311631262485e-02
2.495000000000000000e+03 2.069497413767253796e-02
2.496000000000000000e+03 2.067684169394857011e-02
2.497000000000000000e+03 2.066900043159961703e-02
2.498000000000000000e+03 2.066353623141336388e-02
2.499000000000000000e+03 2.064532709629930338e-02
2.500000000000000000e+03 2.062815669463351209e-02
2.501000000000000000e+03 2.060377471410185235e-02
2.502000000000000000e+03 2.058270933199594574e-02
2.503000000000000000e+03 2.056097309131628414e-02
2.504000000000000000e+03 2.055366703343127280e-02
2.505000000000000000e+03 2.054721330818502084e-02
2.506000000000000000e+03 2.052869155141429092e-02
2.507000000000000000e+03 2.050445171976861963e-02
2.508000000000000000e+03 2.049120849719970536e-02
2.509000000000000000e+03 2.047219636958692510e-02
2.510000000000000000e+03 2.046071616513295277e-02
2.511000000000000000e+03 2.043836108356813022e-02
2.512000000000000000e+03 2.042016400832935563e-02
2.513000000000000000e+03 2.040774128724947775e-02
2.514000000000000000e+03 2.038887059612289748e-02
2.515000000000000000e+03 2.038204653417198531e-02
2.516000000000000000e+03 2.035099303668187060e-02
2.517000000000000000e+03 2.034333580359414667e-02
2.518000000000000000e+03 2.032955595235098542e-02
2.519000000000000000e+03 2.032100960051278285e-02
2.520000000000000000e+03 2.031355163304868205e-02
2.521000000000000000e+03 2.028023486033469006e-02
2.522000000000000000e+03 2.027729568450614694e-02
2.523000000000000000e+03 2.025962276021873315e-02
2.524000000000000000e+03 2.025059365990028101e-02
2.525000000000000000e+03 2.022513752361769848e-02
2.526000000000000000e+03 2.019835162844312026e-02
2.527000000000000000e+03 2.018626637634926210e-02
2.528000000000000000e+03 2.017689075763751116e-02
2.529000000000000000e+03 2.016901845105863178e-02
2.530000000000000000e+03 2.013657704648072130e-02
2.531000000000000000e+03 2.012201059645790657e-02
2.532000000000000000e+03 2.010251656269336495e-02
2.533000000000000000e+03 2.008186938290769732e-02
2.534000000000000000e+03 2.007088840082736983e-02
2.535000000000000000e+03 2.006048709963583962e-02
2.536000000000000000e+03 2.004952379471428361e-02
2.537000000000000000e+03 2.003561901642425189e-02
2.538000000000000000e+03 2.002943297552286020e-02
2.539000000000000000e+03 2.000703138725163505e-02
2.540000000000000000e+03 1.998338528544985407e-02
2.541000000000000000e+03 1.997448746741065095e-02
2.542000000000000000e+03 1.995875102153550629e-02
2.543000000000000000e+03 1.994974648654377139e-02
2.544000000000000000e+03 1.993575596183451773e-02
2.545000000000000000e+03 1.992288283491631951e-02
2.546000000000000000e+03 1.991036833196215342e-02
2.547000000000000000e+03 1.990438362095747066e-02
2.548000000000000000e+03 1.986766062881890546e-02
2.549000000000000000e+03 1.985875979320258708e-02
2.550000000000000000e+03 1.984691744541075900e-02
2.551000000000000000e+03 1.982490328059640164e-02
2.552000000000000000e+03 1.980322020921138071e-02
2.553000000000000000e+03 1.977985125192896487e-02
2.554000000000000000e+03 1.977147411791215642e-02
2.555000000000000000e+03 1.976027140185242920e-02
2.556000000000000000e+03 1.973860772954179679e-02
2.557000000000000000e+03 1.973311198631314684e-02
2.558000000000000000e+03 1.972120786666911596e-02
2.559000000000000000e+03 1.970628374728705667e-02
2.560000000000000000e+03 1.968382351166337446e-02
2.561000000000000000e+03 1.967492098849499618e-02
2.562000000000000000e+03 1.965988239433229257e-02
2.563000000000000000e+03 1.963768776811211647e-02
2.564000000000000000e+03 1.961294862714637113e-02
2.565000000000000000e+03 1.960007529280209312e-02
2.566000000000000000e+03 1.958269085181835178e-02
2.567000000000000000e+03 1.958040387620001849e-02
2.568000000000000000e+03 1.954564937563145130e-02
2.569000000000000000e+03 1.953913801509491246e-02
2.570000000000000000e+03 1.952451525486070122e-02
2.571000000000000000e+03 1.951953004401656144e-02
2.572000000000000000e+03 1.949885307117631833e-02
2.573000000000000000e+03 1.948073932685226439e-02
2.574000000000000000e+03 1.947388983563340392e-02
2.575000000000000000e+03 1.944364547429832182e-02
2.576000000000000000e+03 1.942859581633312252e-02
2.577000000000000000e+03 1.942068946322621226e-02
2.578000000000000000e+03 1.940920671268242872e-02
2.579000000000000000e+03 1.939878689187430824e-02
2.580000000000000000e+03 1.937065847586431563e-02
2.581000000000000000e+03 1.936974869080074907e-02
2.582000000000000000e+03 1.934930832407838475e-02
2.583000000000000000e+03 1.934077997731934589e-02
2.584000000000000000e+03 1.931838625568623596e-02
2.585000000000000000e+03 1.929919507857218511e-02
2.586000000000000000e+03 1.928721303944345641e-02
2.587000000000000000e+03 1.928064171720945616e-02
2.588000000000000000e+03 1.925504847845274300e-02
2.589000000000000000e+03 1.923993862396126270e-02
2.590000000000000000e+03 1.923206512681823951e-02
2.591000000000000000e+03 1.920633099168281982e-02
2.592000000000000000e+03 1.919207109360952790e-02
2.593000000000000000e+03 1.918585376551377314e-02
2.594000000000000000e+03 1.917417757617134733e-02
2.595000000000000000e+03 1.915020027876516637e-02
2.596000000000000000e+03 1.914014103204522699e-02
2.597000000000000000e+03 1.911887410128221276e-02
2.598000000000000000e+03 1.910919815226753277e-02
2.599000000000000000e+03 1.910494106084422231e-02
2.600000000000000000e+03 1.907186380006820753e-02
2.601000000000000000e+03 1.906893254970301946e-02
2.602000000000000000e+03 1.905237741525920431e-02
2.603000000000000000e+03 1.904239373214484249e-02
2.604000000000000000e+03 1.902696892860509040e-02
2.605000000000000000e+03 1.900112037289816008e-02
2.606000000000000000e+03 1.899638475564315032e-02
2.607000000000000000e+03 1.897685930886822483e-02
2.608000000000000000e+03 1.897470891657386874e-02
2.609000000000000000e+03 1.896242576618258416e-02
2.610000000000000000e+03 1.894379509106293782e-02
2.611000000000000000e+03 1.893575619568451177e-02
2.612000000000000000e+03 1.891494713760573376e-02
2.613000000000000000e+03 1.889473019653486324e-02
2.614000000000000000e+03 1.887675623651437901e-02
2.615000000000000000e+03 1.886594028911944138e-02
2.616000000000000000e+03 1.884264118770682603e-02
2.617000000000000000e+03 1.883437549862529425e-02
2.618000000000000000e+03 1.881896083825743485e-02
2.619000000000000000e+03 1.880875232250371967e-02
2.620000000000000000e+03 1.879985896505844550e-02
2.621000000000000000e+03 1.877978828471567677e-02
2.622000000000000000e+03 1.876815637276525728e-02
2.623000000000000000e+03 1.875195218748857209e-02
2.624000000000000000e+03 1.873226800974747350e-02
2.625000000000000000e+03 1.872266642906481732e-02
2.626000000000000000e+03 1.868520825640255373e-02
2.627000000000000000e+03 1.867955839811019994e-02
2.628000000000000000e+03 1.866969110342189125e-02
2.629000000000000000e+03 1.865779262681344433e-02
2.630000000000000000e+03 1.864952198101792538e-02
2.631000000000000000e+03 1.862066004340332329e-02
2.632000000000000000e+03 1.861424911770051191e-02
2.633000000000000000e+03 1.858811715201909992e-02
2.634000000000000000e+03 1.856747170273430336e-02
2.635000000000000000e+03 1.856534503558190594e-02
2.636000000000000000e+03 1.854557790743996057e-02
2.637000000000000000e+03 1.853638761464078064e-02
2.638000000000000000e+03 1.852786293851563584e-02
2.639000000000000000e+03 1.851638379770602708e-02
2.640000000000000000e+03 1.850193839637310697e-02
2.641000000000000000e+03 1.849053249956635753e-02
2.642000000000000000e+03 1.847417016731947234e-02
2.643000000000000000e+03 1.847135993381967406e-02
2.644000000000000000e+03 1.845824462668277377e-02
2.645000000000000000e+03 1.843270580099096861e-02
2.646000000000000000e+03 1.843005127031401361e-02
2.647000000000000000e+03 1.842195287161286013e-02
2.648000000000000000e+03 1.839828344322725143e-02
2.649000000000000000e+03 1.837379143223675029e-02
2.650000000000000000e+03 1.835483448512218591e-02
2.651000000000000000e+03 1.833868236312388711e-02
2.652000000000000000e+03 1.832668458766089151e-02
2.653000000000000000e+03 1.830575585692416005e-02
2.654000000000000000e+03 1.829500246649446923e-02
2.655000000000000000e+03 1.829192394623496698e-02
2.656000000000000000e+03 1.826302135406135049e-02
2.657000000000000000e+03 1.825770646088720889e-02
2.658000000000000000e+03 1.825087033034469841e-02
2.659000000000000000e+03 1.824588685623820816e-02
2.660000000000000000e+03 1.821902917892274931e-02
2.661000000000000000e+03 1.821395743536764061e-02
2.662000000000000000e+03 1.820152206916431092e-02
2.663000000000000000e+03 1.819308530669751928e-02
2.664000000000000000e+03 1.817742690583596527e-02
2.665000000000000000e+03 1.817298664265375868e-02
2.666000000000000000e+03 1.816858634857212995e-02
2.667000000000000000e+03 1.814656692200717833e-02
2.668000000000000000e+03 1.812243819322004179e-02
2.669000000000000000e+03 1.810900471557159996e-02
2.670000000000000000e+03 1.808888289418437295e-02
2.671000000000000000e+03 1.807377342357585973e-02
2.672000000000000000e+03 1.806165516754994205e-02
2.673000000000000000e+03 1.805159346804659226e-02
2.674000000000000000e+03 1.803549325299296652e-02
2.675000000000000000e+03 1.802048650654267115e-02
2.676000000000000000e+03 1.801372413360944127e-02
2.677000000000000000e+03 1.799661114171561410e-02
2.678000000000000000e+03 1.797878087279729600e-02
2.679000000000000000e+03 1.796246173652253295e-02
2.680000000000000000e+03 1.794061347781272450e-02
2.681000000000000000e+03 1.793502350566153480e-02
2.682000000000000000e+03 1.792211837281629944e-02
2.683000000000000000e+03 1.790443340813435008e-02
2.684000000000000000e+03 1.789706687517095968e-02
2.685000000000000000e+03 1.788369082179610756e-02
2.686000000000000000e+03 1.786793321175363103e-02
2.687000000000000000e+03 1.786165295354527963e-02
2.688000000000000000e+03 1.785338115900693759e-02
2.689000000000000000e+03 1.783994830259638328e-02
2.690000000000000000e+03 1.782380614343223590e-02
2.691000000000000000e+03 1.780769872740109103e-02
2.692000000000000000e+03 1.780633615227645780e-02
2.693000000000000000e+03 1.779483818287085073e-02
2.694000000000000000e+03 1.776382540044488950e-02
2.695000000000000000e+03 1.774292793131041629e-02
2.696000000000000000e+03 1.773792294548428433e-02
2.697000000000000000e+03 1.773084343317530773e-02
2.698000000000000000e+03 1.771857067802285607e-02
2.699000000000000000e+03 1.769956320865348834e-02
2.700000000000000000e+03 1.766696713488688508e-02
2.701000000000000000e+03 1.765246631027388852e-02
2.702000000000000000e+03 1.764198240069612261e-02
2.703000000000000000e+03 1.764028573214962425e-02
2.704000000000000000e+03 1.762920355550143953e-02
2.705000000000000000e+03 1.761867550241230998e-02
2.706000000000000000e+03 1.760646398699778833e-02
2.707000000000000000e+03 1.759798189456935127e-02
2.708000000000000000e+03 1.758311143792608625e-02
2.709000000000000000e+03 1.756823409901022218e-02
2.710000000000000000e+03 1.755384791108789699e-02
2.711000000000000000e+03 1.754689390164389587e-02
2.712000000000000000e+03 1.752297533907883065e-02
2.713000000000000000e+03 1.751069671862100913e-02
2.714000000000000000e+03 1.749582384032516424e-02
2.715000000000000000e+03 1.747801683954569932e-02
2.716000000000000000e+03 1.746878297163812627e-02
2.717000000000000000e+03 1.745881941380309638e-02
2.718000000000000000e+03 1.744226499346890683e-02
2.719000000000000000e+03 1.742921257824759859e-02
2.720000000000000000e+03 1.741060547463135419e-02
2.721000000000000000e+03 1.740174028506790566e-02
2.722000000000000000e+03 1.739390687884568784e-02
2.723000000000000000e+03 1.738979017439570146e-02
2.724000000000000000e+03 1.737642606681854066e-02
2.725000000000000000e+03 1.736247540889543015e-02
2.726000000000000000e+03 1.735739022563402220e-02
2.727000000000000000e+03 1.733541978093770808e-02
2.728000000000000000e+03 1.731262026451064681e-02
2.729000000000000000e+03 1.729404489476186330e-02
2.730000000000000000e+03 1.728430319388521777e-02
2.731000000000000000e+03 1.727247070742891216e-02
2.732000000000000000e+03 1.726073599600447955e-02
2.733000000000000000e+03 1.725365622780267172e-02
2.734000000000000000e+03 1.723552618437717426e-02
2.735000000000000000e+03 1.722971832020763969e-02
2.736000000000000000e+03 1.721280980773644623e-02
2.737000000000000000e+03 1.720178243767691087e-02
2.738000000000000000e+03 1.719897556052397275e-02
2.739000000000000000e+03 1.716468334957418213e-02
2.740000000000000000e+03 1.715553755673061148e-02
2.741000000000000000e+03 1.714578307935307397e-02
2.742000000000000000e+03 1.713455731439630925e-02
2.743000000000000000e+03 1.711809543688886520e-02
2.744000000000000000e+03 1.710544724902782546e-02
2.745000000000000000e+03 1.708439768681577903e-02
2.746000000000000000e+03 1.707818454389550128e-02
2.747000000000000000e+03 1.706979257979655482e-02
2.748000000000000000e+03 1.705090073318260221e-02
2.749000000000000000e+03 1.704835091096558453e-02
2.750000000000000000e+03 1.702396583304848984e-02
2.751000000000000000e+03 1.700862779370138772e-02
2.752000000000000000e+03 1.700361416933497336e-02
2.753000000000000000e+03 1.698641664190853398e-02
2.754000000000000000e+03 1.697373812224000494e-02
2.755000000000000000e+03 1.696745007729502999e-02
2.756000000000000000e+03 1.695597750060499898e-02
2.757000000000000000e+03 1.693637157217082675e-02
2.758000000000000000e+03 1.693339685875462630e-02
2.759000000000000000e+03 1.692532473252870290e-02
2.760000000000000000e+03 1.691499150319527439e-02
2.761000000000000000e+03 1.690494153689626328e-02
2.762000000000000000e+03 1.689585879044096933e-02
2.763000000000000000e+03 1.688108065547343911e-02
2.764000000000000000e+03 1.687009728036768103e-02
2.765000000000000000e+03 1.685606158072519567e-02
2.766000000000000000e+03 1.684921136389096533e-02
2.767000000000000000e+03 1.683270361099323958e-02
2.768000000000000000e+03 1.682581826538226411e-02
2.769000000000000000e+03 1.680987760619912993e-02
2.770000000000000000e+03 1.678914000029520931e-02
2.771000000000000000e+03 1.678269793599812543e-02
2.772000000000000000e+03 1.676613855242718720e-02
2.773000000000000000e+03 1.675182221977655761e-02
2.774000000000000000e+03 1.673427645769521785e-02
2.775000000000000000e+03 1.671507463697457715e-02
2.776000000000000000e+03 1.670657829989222881e-02
2.777000000000000000e+03 1.669440272739228584e-02
2.778000000000000000e+03 1.667951336370322377e-02
2.779000000000000000e+03 1.666390163606537231e-02
2.780000000000000000e+03 1.665798679600186821e-02
2.781000000000000000e+03 1.664000365763948844e-02
2.782000000000000000e+03 1.663695736091231475e-02
2.783000000000000000e+03 1.661273327816912074e-02
2.784000000000000000e+03 1.659039151429507475e-02
2.785000000000000000e+03 1.658017114544584406e-02
2.786000000000000000e+03 1.656033126703853123e-02
2.787000000000000000e+03 1.654875859806203067e-02
2.788000000000000000e+03 1.654529947240336585e-02
2.789000000000000000e+03 1.653246036312036593e-02
2.790000000000000000e+03 1.651780432852536368e-02
2.791000000000000000e+03 1.650110201710323563e-02
2.792000000000000000e+03 1.649467519786240385e-02
2.793000000000000000e+03 1.648558323723900432e-02
2.794000000000000000e+03 1.647591564819351692e-02
2.795000000000000000e+03 1.646919528445667594e-02
2.796000000000000000e+03 1.646830227246190090e-02
2.797000000000000000e+03 1.645058628523470359e-02
2.798000000000000000e+03 1.644799835526215143e-02
2.799000000000000000e+03 1.643336336428111513e-02
2.800000000000000000e+03 1.642503903509343055e-02
2.801000000000000000e+03 1.640099421195385238e-02
2.802000000000000000e+03 1.639212175586898801e-02
2.803000000000000000e+03 1.637987665382506161e-02
2.804000000000000000e+03 1.637387949578360258e-02
2.805000000000000000e+03 1.636742666805190982e-02
2.806000000000000000e+03 1.635526348942534930e-02
2.807000000000000000e+03 1.634588940557909695e-02
2.808000000000000000e+03 1.633547251776820697e-02
2.809000000000000000e+03 1.632327233597619803e-02
2.810000000000000000e+03 1.630459966590794632e-02
2.811000000000000000e+03 1.629574058653222510e-02
2.812000000000000000e+03 1.626746417896651059e-02
2.813000000000000000e+03 1.626595200513219347e-02
2.814000000000000000e+03 1.624212949403965045e-02
2.815000000000000000e+03 1.624040811189664951e-02
2.816000000000000000e+03 1.622916003145292996e-02
2.817000000000000000e+03 1.621590459394745345e-02
2.818000000000000000e+03 1.621258012135093005e-02
2.819000000000000000e+03 1.619232032654224773e-02
2.820000000000000000e+03 1.618101236228845080e-02
2.821000000000000000e+03 1.615817904982923964e-02
2.822000000000000000e+03 1.615399984886233334e-02
2.823000000000000000e+03 1.614073766161132004e-02
2.824000000000000000e+03 1.613072306858081423e-02
2.825000000000000000e+03 1.611531215147353133e-02
2.826000000000000000e+03 1.610797157862816145e-02
2.827000000000000000e+03 1.609609779433664178e-02
2.828000000000000000e+03 1.608593093641058278e-02
2.829000000000000000e+03 1.606346269205450109e-02
2.830000000000000000e+03 1.604316600692743885e-02
2.831000000000000000e+03 1.603220755088116678e-02
2.832000000000000000e+03 1.602767147587098179e-02
2.833000000000000000e+03 1.601472635433648720e-02
2.834000000000000000e+03 1.600310796708858188e-02
2.835000000000000000e+03 1.598454103637137608e-02
2.836000000000000000e+03 1.598058963873634497e-02
2.837000000000000000e+03 1.597021920385243571e-02
2.838000000000000000e+03 1.595533087588931961e-02
2.839000000000000000e+03 1.594038623811125724e-02
2.840000000000000000e+03 1.592978275870386706e-02
2.841000000000000000e+03 1.591680688672826582e-02
2.842000000000000000e+03 1.590404727461219858e-02
2.843000000000000000e+03 1.590195815662250392e-02
2.844000000000000000e+03 1.589580458704051985e-02
2.845000000000000000e+03 1.589188170060669425e-02
2.846000000000000000e+03 1.587631020433625043e-02
2.847000000000000000e+03 1.586102997354003896e-02
2.848000000000000000e+03 1.585833428450921651e-02
2.849000000000000000e+03 1.584820717860585537e-02
2.850000000000000000e+03 1.582396023601524704e-02
2.851000000000000000e+03 1.581380910635963102e-02
2.852000000000000000e+03 1.579634005936210103e-02
2.853000000000000000e+03 1.579353368691469722e-02
2.854000000000000000e+03 1.578158197903360357e-02
2.855000000000000000e+03 1.576937803905157851e-02
2.856000000000000000e+03 1.576068862589575376e-02
2.857000000000000000e+03 1.575061480319741095e-02
2.858000000000000000e+03 1.572322618593768526e-02
2.859000000000000000e+03 1.571235172970829666e-02
2.860000000000000000e+03 1.570314298074952652e-02
2.861000000000000000e+03 1.569883683663685428e-02
2.862000000000000000e+03 1.569191908231511168e-02
2.863000000000000000e+03 1.567977900688763068e-02
2.864000000000000000e+03 1.566411153423138275e-02
2.865000000000000000e+03 1.564044217422593322e-02
2.866000000000000000e+03 1.563460822781116699e-02
2.867000000000000000e+03 1.563085111010431225e-02
2.868000000000000000e+03 1.561296645958912613e-02
2.869000000000000000e+03 1.560100949584521286e-02
2.870000000000000000e+03 1.559222816133279052e-02
2.871000000000000000e+03 1.558268079904092350e-02
2.872000000000000000e+03 1.555941310873748713e-02
2.873000000000000000e+03 1.555358039195580550e-02
2.874000000000000000e+03 1.554389099364715011e-02
2.875000000000000000e+03 1.553947521335094333e-02
2.876000000000000000e+03 1.553500934012043422e-02
2.877000000000000000e+03 1.552461048244784501e-02
2.878000000000000000e+03 1.550670562952168562e-02
2.879000000000000000e+03 1.550537149873057290e-02
2.880000000000000000e+03 1.547825997789150504e-02
2.881000000000000000e+03 1.547528512287266005e-02
2.882000000000000000e+03 1.546624541046251987e-02
2.883000000000000000e+03 1.545919241337345533e-02
2.884000000000000000e+03 1.543822821906361449e-02
2.885000000000000000e+03 1.542973333012033488e-02
2.886000000000000000e+03 1.541885386434990561e-02
2.887000000000000000e+03 1.541023071666602212e-02
2.888000000000000000e+03 1.540231232681181159e-02
2.889000000000000000e+03 1.539012857768589683e-02
2.890000000000000000e+03 1.537094884423062524e-02
2.891000000000000000e+03 1.536419460979740817e-02
2.892000000000000000e+03 1.535752531620863948e-02
2.893000000000000000e+03 1.533680551059748813e-02
2.894000000000000000e+03 1.532701084023397817e-02
2.895000000000000000e+03 1.532631022127456909e-02
2.896000000000000000e+03 1.531034703251619132e-02
2.897000000000000000e+03 1.530193107077038213e-02
2.898000000000000000e+03 1.529498321149176318e-02
2.899000000000000000e+03 1.529189221412841256e-02
2.900000000000000000e+03 1.526991772388626260e-02
2.901000000000000000e+03 1.526237247900986624e-02
2.902000000000000000e+03 1.524944535373977395e-02
2.903000000000000000e+03 1.523883189764007641e-02
2.904000000000000000e+03 1.522107662578215705e-02
2.905000000000000000e+03 1.520683509200816165e-02
2.906000000000000000e+03 1.519951335097164194e-02
2.907000000000000000e+03 1.519020999074149544e-02
2.908000000000000000e+03 1.517472122536808396e-02
2.909000000000000000e+03 1.516553652278250855e-02
2.910000000000000000e+03 1.515748132257143353e-02
2.911000000000000000e+03 1.514138758716478822e-02
2.912000000000000000e+03 1.512846377285460668e-02
2.913000000000000000e+03 1.512277231924938174e-02
2.914000000000000000e+03 1.511285694526835754e-02
2.915000000000000000e+03 1.510119079964553253e-02
2.916000000000000000e+03 1.509061558320411341e-02
2.917000000000000000e+03 1.507621059891393715e-02
2.918000000000000000e+03 1.506558116267529487e-02
2.919000000000000000e+03 1.505088750940353041e-02
2.920000000000000000e+03 1.504867367221968469e-02
2.921000000000000000e+03 1.503512560430833242e-02
2.922000000000000000e+03 1.502118668490917512e-02
2.923000000000000000e+03 1.501095330129464077e-02
2.924000000000000000e+03 1.500672336702772725e-02
2.925000000000000000e+03 1.498992364638501891e-02
2.926000000000000000e+03 1.498031892903523704e-02
2.927000000000000000e+03 1.497797526123893948e-02
2.928000000000000000e+03 1.496039936938193919e-02
2.929000000000000000e+03 1.495035039778190231e-02
2.930000000000000000e+03 1.493305872855983651e-02
2.931000000000000000e+03 1.492484104282863766e-02
2.932000000000000000e+03 1.490463691206720016e-02
2.933000000000000000e+03 1.488969781739989118e-02
2.934000000000000000e+03 1.488033048633128491e-02
2.935000000000000000e+03 1.485963368538777835e-02
2.936000000000000000e+03 1.485331074254604873e-02
2.937000000000000000e+03 1.484946708947241546e-02
2.938000000000000000e+03 1.484430494425777007e-02
2.939000000000000000e+03 1.482882326486803168e-02
2.940000000000000000e+03 1.482683338119433411e-02
2.941000000000000000e+03 1.481115818884882335e-02
2.942000000000000000e+03 1.480303320266176080e-02
2.943000000000000000e+03 1.479217405569685159e-02
2.944000000000000000e+03 1.477958497547494227e-02
2.945000000000000000e+03 1.476427304442965403e-02
2.946000000000000000e+03 1.475811831822810248e-02
2.947000000000000000e+03 1.475221199298918859e-02
2.948000000000000000e+03 1.474124881167486467e-02
2.949000000000000000e+03 1.473285370875049467e-02
2.950000000000000000e+03 1.471962492356665084e-02
2.951000000000000000e+03 1.471206855727898860e-02
2.952000000000000000e+03 1.469321157904650635e-02
2.953000000000000000e+03 1.468778142692682247e-02
2.954000000000000000e+03 1.466707388575272906e-02
2.955000000000000000e+03 1.466490401388607402e-02
2.956000000000000000e+03 1.465858098879294080e-02
2.957000000000000000e+03 1.464891621856746415e-02
2.958000000000000000e+03 1.464263757209916146e-02
2.959000000000000000e+03 1.462305241353026829e-02
2.960000000000000000e+03 1.461982850545610717e-02
2.961000000000000000e+03 1.459797715493168883e-02
2.962000000000000000e+03 1.458552795098490458e-02
2.963000000000000000e+03 1.457294180081599756e-02
2.964000000000000000e+03 1.457088263524639569e-02
2.965000000000000000e+03 1.456213134263322807e-02
2.966000000000000000e+03 1.455252719520167687e-02
2.967000000000000000e+03 1.454016577934593921e-02
2.968000000000000000e+03 1.452276718865650081e-02
2.969000000000000000e+03 1.451687055593045908e-02
2.970000000000000000e+03 1.451320326755797981e-02
2.971000000000000000e+03 1.449840384114424625e-02
2.972000000000000000e+03 1.449051292561734025e-02
2.973000000000000000e+03 1.448263550906078723e-02
2.974000000000000000e+03 1.447090570052003006e-02
2.975000000000000000e+03 1.446447428869162936e-02
2.976000000000000000e+03 1.446012212667658996e-02
2.977000000000000000e+03 1.444940615229324890e-02
2.978000000000000000e+03 1.443956749137722574e-02
2.979000000000000000e+03 1.443305325291807488e-02
2.980000000000000000e+03 1.441905655400589972e-02
2.981000000000000000e+03 1.440012152191339455e-02
2.982000000000000000e+03 1.438930708469400056e-02
2.983000000000000000e+03 1.437149492662897522e-02
2.984000000000000000e+03 1.436793960946137691e-02
2.985000000000000000e+03 1.435040891857911408e-02
2.986000000000000000e+03 1.434612006329157897e-02
2.987000000000000000e+03 1.433951755316329943e-02
2.988000000000000000e+03 1.433466157280188606e-02
2.989000000000000000e+03 1.432244749722014904e-02
2.990000000000000000e+03 1.431538072754491228e-02
2.991000000000000000e+03 1.430369364778967187e-02
2.992000000000000000e+03 1.428463399683308106e-02
2.993000000000000000e+03 1.427641823369232149e-02
2.994000000000000000e+03 1.426758358968546400e-02
2.995000000000000000e+03 1.425720835202482113e-02
2.996000000000000000e+03 1.424877555519348145e-02
2.997000000000000000e+03 1.423525807274996988e-02
2.998000000000000000e+03 1.423072491443515795e-02
2.999000000000000000e+03 1.422043603470508032e-02
3.000000000000000000e+03 1.420832434852341633e-02
3.001000000000000000e+03 1.420712069888321188e-02
3.002000000000000000e+03 1.417895220551660361e-02
3.003000000000000000e+03 1.417027081946041836e-02
3.004000000000000000e+03 1.416255511212572392e-02
3.005000000000000000e+03 1.415156393294440991e-02
3.006000000000000000e+03 1.413763602150744196e-02
3.007000000000000000e+03 1.413055780610291898e-02
3.008000000000000000e+03 1.412830046180555375e-02
3.009000000000000000e+03 1.411119338459694388e-02
3.010000000000000000e+03 1.409971830670120156e-02
3.011000000000000000e+03 1.409097650274411702e-02
3.012000000000000000e+03 1.408766872699435645e-02
3.013000000000000000e+03 1.406999460208586961e-02
3.014000000000000000e+03 1.405895961499500739e-02
3.015000000000000000e+03 1.405175251904867105e-02
3.016000000000000000e+03 1.404896546112608356e-02
3.017000000000000000e+03 1.403927302749539974e-02
3.018000000000000000e+03 1.402681406292965831e-02
3.019000000000000000e+03 1.402234433538317344e-02
3.020000000000000000e+03 1.401038441681076718e-02
3.021000000000000000e+03 1.400449241216816451e-02
3.022000000000000000e+03 1.398491495183485679e-02
3.023000000000000000e+03 1.397356636476993104e-02
3.024000000000000000e+03 1.396361595461370272e-02
3.025000000000000000e+03 1.395578305959706104e-02
3.026000000000000000e+03 1.395172498642026707e-02
3.027000000000000000e+03 1.394301565849829193e-02
3.028000000000000000e+03 1.392526902591495995e-02
3.029000000000000000e+03 1.392250900751415034e-02
3.030000000000000000e+03 1.391382136203279767e-02
3.031000000000000000e+03 1.390879940258496830e-02
3.032000000000000000e+03 1.389857912323601979e-02
3.033000000000000000e+03 1.388996334229615839e-02
3.034000000000000000e+03 1.387443023097298736e-02
3.035000000000000000e+03 1.386838284726532936e-02
3.036000000000000000e+03 1.386209897621469567e-02
3.037000000000000000e+03 1.384739176860818981e-02
3.038000000000000000e+03 1.384034446224117337e-02
3.039000000000000000e+03 1.382800857530346733e-02
3.040000000000000000e+03 1.381228804223275271e-02
3.041000000000000000e+03 1.380503893339986819e-02
3.042000000000000000e+03 1.379809107314716211e-02
3.043000000000000000e+03 1.378438455052600174e-02
3.044000000000000000e+03 1.378287491279665301e-02
3.045000000000000000e+03 1.376766716466589630e-02
3.046000000000000000e+03 1.375416878096179761e-02
3.047000000000000000e+03 1.375177992604859067e-02
3.048000000000000000e+03 1.374018572602634866e-02
3.049000000000000000e+03 1.372387192003690463e-02
3.050000000000000000e+03 1.371952017903989296e-02
3.051000000000000000e+03 1.370948819444522092e-02
3.052000000000000000e+03 1.370425120423078742e-02
3.053000000000000000e+03 1.370200300370620627e-02
3.054000000000000000e+03 1.369487344101022290e-02
3.055000000000000000e+03 1.367668698901457550e-02
3.056000000000000000e+03 1.366315762896401324e-02
3.057000000000000000e+03 1.365818814002279016e-02
3.058000000000000000e+03 1.364446834538352374e-02
3.059000000000000000e+03 1.363112087282934877e-02
3.060000000000000000e+03 1.362779220478551635e-02
3.061000000000000000e+03 1.361959540385407862e-02
3.062000000000000000e+03 1.360743293694817793e-02
3.063000000000000000e+03 1.359275273011560127e-02
3.064000000000000000e+03 1.359013864379739547e-02
3.065000000000000000e+03 1.357875911726398425e-02
3.066000000000000000e+03 1.357416119609117407e-02
3.067000000000000000e+03 1.355997530036399772e-02
3.068000000000000000e+03 1.355219068402047783e-02
3.069000000000000000e+03 1.354311528848235052e-02
3.070000000000000000e+03 1.353737886994436750e-02
3.071000000000000000e+03 1.352875626770548394e-02
3.072000000000000000e+03 1.351469538979504885e-02
3.073000000000000000e+03 1.350862760620020683e-02
3.074000000000000000e+03 1.349911404629261166e-02
3.075000000000000000e+03 1.349459916903448381e-02
3.076000000000000000e+03 1.348371605887239283e-02
3.077000000000000000e+03 1.347776813071800348e-02
3.078000000000000000e+03 1.346244335028667222e-02
3.079000000000000000e+03 1.345783531524424176e-02
3.080000000000000000e+03 1.344990576401398560e-02
3.081000000000000000e+03 1.342532678453773644e-02
3.082000000000000000e+03 1.341742030776603770e-02
3.083000000000000000e+03 1.340826541028364988e-02
3.084000000000000000e+03 1.340279424244325036e-02
3.085000000000000000e+03 1.339050421043358127e-02
3.086000000000000000e+03 1.338477563467525486e-02
3.087000000000000000e+03 1.337678862402731650e-02
3.088000000000000000e+03 1.337145015992535942e-02
3.089000000000000000e+03 1.336268288582420118e-02
3.090000000000000000e+03 1.335688843346935321e-02
3.091000000000000000e+03 1.334492182405456855e-02
3.092000000000000000e+03 1.333302839970153947e-02
3.093000000000000000e+03 1.332677996531054718e-02
3.094000000000000000e+03 1.331323977139856930e-02
3.095000000000000000e+03 1.329972841684335175e-02
3.096000000000000000e+03 1.329499600261905071e-02
3.097000000000000000e+03 1.328999815958616972e-02
3.098000000000000000e+03 1.328381189846299451e-02
3.099000000000000000e+03 1.328083940303662232e-02
3.100000000000000000e+03 1.326125317733327195e-02
3.101000000000000000e+03 1.324938626957283989e-02
3.102000000000000000e+03 1.324503707433492133e-02
3.103000000000000000e+03 1.324302119380542722e-02
3.104000000000000000e+03 1.323114860356230417e-02
3.105000000000000000e+03 1.321386416681523748e-02
3.106000000000000000e+03 1.319504185239986881e-02
3.107000000000000000e+03 1.319360524108786382e-02
3.108000000000000000e+03 1.318702389107962412e-02
3.109000000000000000e+03 1.317766318996394133e-02
3.110000000000000000e+03 1.316988356512307015e-02
3.111000000000000000e+03 1.315616503569528098e-02
3.112000000000000000e+03 1.313549367624505283e-02
3.113000000000000000e+03 1.312789862134067058e-02
3.114000000000000000e+03 1.312351079548100541e-02
3.115000000000000000e+03 1.311181239799103816e-02
3.116000000000000000e+03 1.310757355693506661e-02
3.117000000000000000e+03 1.309447818414621184e-02
3.118000000000000000e+03 1.308908883187390876e-02
3.119000000000000000e+03 1.307690167981523724e-02
3.120000000000000000e+03 1.306403243070855709e-02
3.121000000000000000e+03 1.305665252961075475e-02
3.122000000000000000e+03 1.304389306021502999e-02
3.123000000000000000e+03 1.303482114631489969e-02
3.124000000000000000e+03 1.303178764797536908e-02
3.125000000000000000e+03 1.302915458929417881e-02
3.126000000000000000e+03 1.302009054474014688e-02
3.127000000000000000e+03 1.301615367163327062e-02
3.128000000000000000e+03 1.299818909714497116e-02
3.129000000000000000e+03 1.299596324495236148e-02
3.130000000000000000e+03 1.299113548219765768e-02
3.131000000000000000e+03 1.298068950156798865e-02
3.132000000000000000e+03 1.296453521028249900e-02
3.133000000000000000e+03 1.296007912114147814e-02
3.134000000000000000e+03 1.295805596630967421e-02
3.135000000000000000e+03 1.295086680158534162e-02
3.136000000000000000e+03 1.293022319886215875e-02
3.137000000000000000e+03 1.292444605777626210e-02
3.138000000000000000e+03 1.290349060414965748e-02
3.139000000000000000e+03 1.289893652916837552e-02
3.140000000000000000e+03 1.289422671712840002e-02
3.141000000000000000e+03 1.287691598551579143e-02
3.142000000000000000e+03 1.287416573639830683e-02
3.143000000000000000e+03 1.286249872841488916e-02
3.144000000000000000e+03 1.285520518980388938e-02
3.145000000000000000e+03 1.285118917537928472e-02
3.146000000000000000e+03 1.284663739237641711e-02
3.147000000000000000e+03 1.283193757321473942e-02
3.148000000000000000e+03 1.282076930713629825e-02
3.149000000000000000e+03 1.280944374202351056e-02
3.150000000000000000e+03 1.280804437136971383e-02
3.151000000000000000e+03 1.279222847720397176e-02
3.152000000000000000e+03 1.278349144603486802e-02
3.153000000000000000e+03 1.276739625565780946e-02
3.154000000000000000e+03 1.276540187181813765e-02
3.155000000000000000e+03 1.275999783822903168e-02
3.156000000000000000e+03 1.275774776003230603e-02
3.157000000000000000e+03 1.274463058600527193e-02
3.158000000000000000e+03 1.274211008018364018e-02
3.159000000000000000e+03 1.273224920261392668e-02
3.160000000000000000e+03 1.271994718889945565e-02
3.161000000000000000e+03 1.271395124147654473e-02
3.162000000000000000e+03 1.270638084189348524e-02
3.163000000000000000e+03 1.268755351117953172e-02
3.164000000000000000e+03 1.267888487185170332e-02
3.165000000000000000e+03 1.267314066390950664e-02
3.166000000000000000e+03 1.267061559803319554e-02
3.167000000000000000e+03 1.265341359665743924e-02
3.168000000000000000e+03 1.264763680964038628e-02
3.169000000000000000e+03 1.263238152628073582e-02
3.170000000000000000e+03 1.263014392456651355e-02
3.171000000000000000e+03 1.262280420160503611e-02
3.172000000000000000e+03 1.261887084779464603e-02
3.173000000000000000e+03 1.261599272030198594e-02
3.174000000000000000e+03 1.259824269105769279e-02
3.175000000000000000e+03 1.258527561136565595e-02
3.176000000000000000e+03 1.257697105596671493e-02
3.177000000000000000e+03 1.256621929584912992e-02
3.178000000000000000e+03 1.255725941739127723e-02
3.179000000000000000e+03 1.255468371954517742e-02
3.180000000000000000e+03 1.254510507818051325e-02
3.181000000000000000e+03 1.254142901640436548e-02
3.182000000000000000e+03 1.252747817192993024e-02
3.183000000000000000e+03 1.252479404210397711e-02
3.184000000000000000e+03 1.251268296730419227e-02
3.185000000000000000e+03 1.249584756689326587e-02
3.186000000000000000e+03 1.249262417954433158e-02
3.187000000000000000e+03 1.248181587189487254e-02
3.188000000000000000e+03 1.247630517458915220e-02
3.189000000000000000e+03 1.247327215980931388e-02
3.190000000000000000e+03 1.245958953198729458e-02
3.191000000000000000e+03 1.244631363004072497e-02
3.192000000000000000e+03 1.244014488418445676e-02
3.193000000000000000e+03 1.242376819116751754e-02
3.194000000000000000e+03 1.241735851962582661e-02
3.195000000000000000e+03 1.240945089365379748e-02
3.196000000000000000e+03 1.240416766541596952e-02
3.197000000000000000e+03 1.239334321617813900e-02
3.198000000000000000e+03 1.238650872621261008e-02
3.199000000000000000e+03 1.238316457652685956e-02
3.200000000000000000e+03 1.237789647643682510e-02
3.201000000000000000e+03 1.236693108155600095e-02
3.202000000000000000e+03 1.236042285973431264e-02
3.203000000000000000e+03 1.235398144646843686e-02
3.204000000000000000e+03 1.234607723584895192e-02
3.205000000000000000e+03 1.233332948536183457e-02
3.206000000000000000e+03 1.232507754963365135e-02
3.207000000000000000e+03 1.231634035098514574e-02
3.208000000000000000e+03 1.230513819093704067e-02
3.209000000000000000e+03 1.229486401993902002e-02
3.210000000000000000e+03 1.229300335892157502e-02
3.211000000000000000e+03 1.228361306791174619e-02
3.212000000000000000e+03 1.227035459809254839e-02
3.213000000000000000e+03 1.225882191234115362e-02
3.214000000000000000e+03 1.225582760000139618e-02
3.215000000000000000e+03 1.224317345602728493e-02
3.216000000000000000e+03 1.223883265945417340e-02
3.217000000000000000e+03 1.223644200760807925e-02
3.218000000000000000e+03 1.222421059354372556e-02
3.219000000000000000e+03 1.221027558696150157e-02
3.220000000000000000e+03 1.220681569470572457e-02
3.221000000000000000e+03 1.219748293313749170e-02
3.222000000000000000e+03 1.219601034996963332e-02
3.223000000000000000e+03 1.218913064165949058e-02
3.224000000000000000e+03 1.217418075360218732e-02
3.225000000000000000e+03 1.217267481079321693e-02
3.226000000000000000e+03 1.215915306909606114e-02
3.227000000000000000e+03 1.215693256945507214e-02
3.228000000000000000e+03 1.214373478408939215e-02
3.229000000000000000e+03 1.213955949960752317e-02
3.230000000000000000e+03 1.213723729321045455e-02
3.231000000000000000e+03 1.212264360471417002e-02
3.232000000000000000e+03 1.211524665283339984e-02
3.233000000000000000e+03 1.211127611686594815e-02
3.234000000000000000e+03 1.210238973157962312e-02
3.235000000000000000e+03 1.209474588555844304e-02
3.236000000000000000e+03 1.208238150949012858e-02
3.237000000000000000e+03 1.207313111121665304e-02
3.238000000000000000e+03 1.206723210356585620e-02
3.239000000000000000e+03 1.205274315642960135e-02
3.240000000000000000e+03 1.204929366454018762e-02
3.241000000000000000e+03 1.204220991609735412e-02
3.242000000000000000e+03 1.202719245431995571e-02
3.243000000000000000e+03 1.202283413991757192e-02
3.244000000000000000e+03 1.201152691232247431e-02
3.245000000000000000e+03 1.200508379492325195e-02
3.246000000000000000e+03 1.199422770524230346e-02
3.247000000000000000e+03 1.199086592276030032e-02
3.248000000000000000e+03 1.198494066469030749e-02
3.249000000000000000e+03 1.197179552257887636e-02
3.250000000000000000e+03 1.196953678403380773e-02
3.251000000000000000e+03 1.196312223710792495e-02
3.252000000000000000e+03 1.195348764217935011e-02
3.253000000000000000e+03 1.193532403947697440e-02
3.254000000000000000e+03 1.193045771498434625e-02
3.255000000000000000e+03 1.191902934416395193e-02
3.256000000000000000e+03 1.190723893443403590e-02
3.257000000000000000e+03 1.189850425401813364e-02
3.258000000000000000e+03 1.189316981162580680e-02
3.259000000000000000e+03 1.188813989305906663e-02
3.260000000000000000e+03 1.188107216741159967e-02
3.261000000000000000e+03 1.187362791343674930e-02
3.262000000000000000e+03 1.187070636245329824e-02
3.263000000000000000e+03 1.186016771291378662e-02
3.264000000000000000e+03 1.185512374578407205e-02
3.265000000000000000e+03 1.184499685949427610e-02
3.266000000000000000e+03 1.183485256893814994e-02
3.267000000000000000e+03 1.182598557188116808e-02
3.268000000000000000e+03 1.181384066237007799e-02
3.269000000000000000e+03 1.180920217112344656e-02
3.270000000000000000e+03 1.179214859805921209e-02
3.271000000000000000e+03 1.179034331921040984e-02
3.272000000000000000e+03 1.178217094319408166e-02
3.273000000000000000e+03 1.177260044127030787e-02
3.274000000000000000e+03 1.176830673144221677e-02
3.275000000000000000e+03 1.176046507796759191e-02
3.276000000000000000e+03 1.175392771422530298e-02
3.277000000000000000e+03 1.174187983305784340e-02
3.278000000000000000e+03 1.173824432250918266e-02
3.279000000000000000e+03 1.173155727665585631e-02
3.280000000000000000e+03 1.172829669016276638e-02
3.281000000000000000e+03 1.171184548458664883e-02
3.282000000000000000e+03 1.171036921266951913e-02
3.283000000000000000e+03 1.169839785176099260e-02
3.284000000000000000e+03 1.168952156107480080e-02
3.285000000000000000e+03 1.167311967200150395e-02
3.286000000000000000e+03 1.167097378130494377e-02
3.287000000000000000e+03 1.166007524920549196e-02
3.288000000000000000e+03 1.164917368589294018e-02
3.289000000000000000e+03 1.164327949252309639e-02
3.290000000000000000e+03 1.163673357074407333e-02
3.291000000000000000e+03 1.162422938901538048e-02
3.292000000000000000e+03 1.162019777401598203e-02
3.293000000000000000e+03 1.161661352608544390e-02
3.294000000000000000e+03 1.160964582595228924e-02
3.295000000000000000e+03 1.159743794796902136e-02
3.296000000000000000e+03 1.159431570607440815e-02
3.297000000000000000e+03 1.157723444935914586e-02
3.298000000000000000e+03 1.156959029251728409e-02
3.299000000000000000e+03 1.156405508602548725e-02
3.300000000000000000e+03 1.156185440389490178e-02
3.301000000000000000e+03 1.155605197573243009e-02
3.302000000000000000e+03 1.154775206622141344e-02
3.303000000000000000e+03 1.153674610285779743e-02
3.304000000000000000e+03 1.152595147695047000e-02
3.305000000000000000e+03 1.152494289268418681e-02
3.306000000000000000e+03 1.151582313613878049e-02
3.307000000000000000e+03 1.150452724985363655e-02
3.308000000000000000e+03 1.149719606490684325e-02
3.309000000000000000e+03 1.149555703006368938e-02
3.310000000000000000e+03 1.149286445158807096e-02
3.311000000000000000e+03 1.148202073190758392e-02
3.312000000000000000e+03 1.147287446280051242e-02
3.313000000000000000e+03 1.145906134227781849e-02
3.314000000000000000e+03 1.144859936395703839e-02
3.315000000000000000e+03 1.144198451127171647e-02
3.316000000000000000e+03 1.142897960746619423e-02
3.317000000000000000e+03 1.142286715364350912e-02
3.318000000000000000e+03 1.142183783981498557e-02
3.319000000000000000e+03 1.141343379957373595e-02
3.320000000000000000e+03 1.140506520621716209e-02
3.321000000000000000e+03 1.139404560021813929e-02
3.322000000000000000e+03 1.139078229481896992e-02
3.323000000000000000e+03 1.138230306482366887e-02
3.324000000000000000e+03 1.137299398816417513e-02
3.325000000000000000e+03 1.137149148995374864e-02
3.326000000000000000e+03 1.136447694758483187e-02
3.327000000000000000e+03 1.135359393111184771e-02
3.328000000000000000e+03 1.134726616812923271e-02
3.329000000000000000e+03 1.133360167497818316e-02
3.330000000000000000e+03 1.132778420561045968e-02
3.331000000000000000e+03 1.132218900891433615e-02
3.332000000000000000e+03 1.131154927050219590e-02
3.333000000000000000e+03 1.130889019986599554e-02
3.334000000000000000e+03 1.129912592081775899e-02
3.335000000000000000e+03 1.129545315344546511e-02
3.336000000000000000e+03 1.129140944382377859e-02
3.337000000000000000e+03 1.127796161301409909e-02
3.338000000000000000e+03 1.126835589953666984e-02
3.339000000000000000e+03 1.125499199826003258e-02
3.340000000000000000e+03 1.125024025748812447e-02
3.341000000000000000e+03 1.124461744337080377e-02
3.342000000000000000e+03 1.123704928428101608e-02
3.343000000000000000e+03 1.123288540106157085e-02
3.344000000000000000e+03 1.122096497609278987e-02
3.345000000000000000e+03 1.121990835288557906e-02
3.346000000000000000e+03 1.121138894590850178e-02
3.347000000000000000e+03 1.120786817060178200e-02
3.348000000000000000e+03 1.118952107153406254e-02
3.349000000000000000e+03 1.118768859719400550e-02
3.350000000000000000e+03 1.118306057384616144e-02
3.351000000000000000e+03 1.118035226207276210e-02
3.352000000000000000e+03 1.116608867237196649e-02
3.353000000000000000e+03 1.115765358448003557e-02
3.354000000000000000e+03 1.115284906661173810e-02
3.355000000000000000e+03 1.114302200196889796e-02
3.356000000000000000e+03 1.113912228289103828e-02
3.357000000000000000e+03 1.113115060245269995e-02
3.358000000000000000e+03 1.112693906756633162e-02
3.359000000000000000e+03 1.111669680283192650e-02
3.360000000000000000e+03 1.110242121670178272e-02
3.361000000000000000e+03 1.109872923559824219e-02
3.362000000000000000e+03 1.109146035788480950e-02
3.363000000000000000e+03 1.108511471969071856e-02
3.364000000000000000e+03 1.108084069300720523e-02
3.365000000000000000e+03 1.107393891456673676e-02
3.366000000000000000e+03 1.106156639846228411e-02
3.367000000000000000e+03 1.104986870928121798e-02
3.368000000000000000e+03 1.104458608592291495e-02
3.369000000000000000e+03 1.103683825340421969e-02
3.370000000000000000e+03 1.103124416178571758e-02
3.371000000000000000e+03 1.102391926723406482e-02
3.372000000000000000e+03 1.101859413561282093e-02
3.373000000000000000e+03 1.100904553130897627e-02
3.374000000000000000e+03 1.099942298330881633e-02
3.375000000000000000e+03 1.099906620874835893e-02
3.376000000000000000e+03 1.099095375008866081e-02
3.377000000000000000e+03 1.098059771397973290e-02
3.378000000000000000e+03 1.097280251501306196e-02
3.379000000000000000e+03 1.096569637465993376e-02
3.380000000000000000e+03 1.095234304344495056e-02
3.381000000000000000e+03 1.094926198066418187e-02
3.382000000000000000e+03 1.094281951336258801e-02
3.383000000000000000e+03 1.093527122178974791e-02
3.384000000000000000e+03 1.093139498194815526e-02
3.385000000000000000e+03 1.091933299472251304e-02
3.386000000000000000e+03 1.091358825914684645e-02
3.387000000000000000e+03 1.089617873174475969e-02
3.388000000000000000e+03 1.088905445538604008e-02
3.389000000000000000e+03 1.088216531872868847e-02
3.390000000000000000e+03 1.087922908941053521e-02
3.391000000000000000e+03 1.086787963054896070e-02
3.392000000000000000e+03 1.086525345613961399e-02
3.393000000000000000e+03 1.085226472603129794e-02
3.394000000000000000e+03 1.085114515544814175e-02
3.395000000000000000e+03 1.084607362360126732e-02
3.396000000000000000e+03 1.083873415812745648e-02
3.397000000000000000e+03 1.082799348759360542e-02
3.398000000000000000e+03 1.082679311371274010e-02
3.399000000000000000e+03 1.081802885524179615e-02
3.400000000000000000e+03 1.081200325781141343e-02
3.401000000000000000e+03 1.079819149403935495e-02
3.402000000000000000e+03 1.079336882939361045e-02
3.403000000000000000e+03 1.078555873472539228e-02
3.404000000000000000e+03 1.078220953404324806e-02
3.405000000000000000e+03 1.077975826313269485e-02
3.406000000000000000e+03 1.077152344801366075e-02
3.407000000000000000e+03 1.075977277585199975e-02
3.408000000000000000e+03 1.075399316344017447e-02
3.409000000000000000e+03 1.074496157535646465e-02
3.410000000000000000e+03 1.073753261180907491e-02
3.411000000000000000e+03 1.073513308336535368e-02
3.412000000000000000e+03 1.072483124476457557e-02
3.413000000000000000e+03 1.072278331944634920e-02
3.414000000000000000e+03 1.071789877503034026e-02
3.415000000000000000e+03 1.070194330479224722e-02
3.416000000000000000e+03 1.070095674899581087e-02
3.417000000000000000e+03 1.069665027157652715e-02
3.418000000000000000e+03 1.069025505607454525e-02
3.419000000000000000e+03 1.067918565699000136e-02
3.420000000000000000e+03 1.066787369524280042e-02
3.421000000000000000e+03 1.066586456551566614e-02
3.422000000000000000e+03 1.065728021011915633e-02
3.423000000000000000e+03 1.064092803527689340e-02
3.424000000000000000e+03 1.063187642175340321e-02
3.425000000000000000e+03 1.062724229775416362e-02
3.426000000000000000e+03 1.062251044255655731e-02
3.427000000000000000e+03 1.061422063955705722e-02
3.428000000000000000e+03 1.060856594509484822e-02
3.429000000000000000e+03 1.060423386805551399e-02
3.430000000000000000e+03 1.059681541347413589e-02
3.431000000000000000e+03 1.058785629067317269e-02
3.432000000000000000e+03 1.058443849103958036e-02
3.433000000000000000e+03 1.057649466838955429e-02
3.434000000000000000e+03 1.057133323260455934e-02
3.435000000000000000e+03 1.056599581867459156e-02
3.436000000000000000e+03 1.055287461776606428e-02
3.437000000000000000e+03 1.054323272371170649e-02
3.438000000000000000e+03 1.053670406470435736e-02
3.439000000000000000e+03 1.053576779089127925e-02
3.440000000000000000e+03 1.053087238510252467e-02
3.441000000000000000e+03 1.052311762110580418e-02
3.442000000000000000e+03 1.051493051885631774e-02
3.443000000000000000e+03 1.051306977697129795e-02
3.444000000000000000e+03 1.049805021411415358e-02
3.445000000000000000e+03 1.049116744548203410e-02
3.446000000000000000e+03 1.048227690773568567e-02
3.447000000000000000e+03 1.047644968356204430e-02
3.448000000000000000e+03 1.046683476539048661e-02
3.449000000000000000e+03 1.046298018459496625e-02
3.450000000000000000e+03 1.045857325029977622e-02
3.451000000000000000e+03 1.045436430008195652e-02
3.452000000000000000e+03 1.044770150072722205e-02
3.453000000000000000e+03 1.043563642101519653e-02
3.454000000000000000e+03 1.042585281748538255e-02
3.455000000000000000e+03 1.042108533483284728e-02
3.456000000000000000e+03 1.041873508975297256e-02
3.457000000000000000e+03 1.040895856672256585e-02
3.458000000000000000e+03 1.040473985139742964e-02
3.459000000000000000e+03 1.039869038798429436e-02
3.460000000000000000e+03 1.039495074283510422e-02
3.461000000000000000e+03 1.038623343671355760e-02
3.462000000000000000e+03 1.037453448188464973e-02
3.463000000000000000e+03 1.037046946441206111e-02
3.464000000000000000e+03 1.036971900606551041e-02
3.465000000000000000e+03 1.036374941217832121e-02
3.466000000000000000e+03 1.035533335065678788e-02
3.467000000000000000e+03 1.034337890346885037e-02
3.468000000000000000e+03 1.033720527360912009e-02
3.469000000000000000e+03 1.033612461719195588e-02
3.470000000000000000e+03 1.032060929744042788e-02
3.471000000000000000e+03 1.031508510596329704e-02
3.472000000000000000e+03 1.030887580731938875e-02
3.473000000000000000e+03 1.029751918505386436e-02
3.474000000000000000e+03 1.029262620845458436e-02
3.475000000000000000e+03 1.029018723511577679e-02
3.476000000000000000e+03 1.028041697426615615e-02
3.477000000000000000e+03 1.027491819257022113e-02
3.478000000000000000e+03 1.026898771872938529e-02
3.479000000000000000e+03 1.026546567806773010e-02
3.480000000000000000e+03 1.025366023606983854e-02
3.481000000000000000e+03 1.024935330247474588e-02
3.482000000000000000e+03 1.024307676498137885e-02
3.483000000000000000e+03 1.023263713099765645e-02
3.484000000000000000e+03 1.022687960073537586e-02
3.485000000000000000e+03 1.022243091913084719e-02
3.486000000000000000e+03 1.021931177005921780e-02
3.487000000000000000e+03 1.021397790866399903e-02
3.488000000000000000e+03 1.020596030289866105e-02
3.489000000000000000e+03 1.019721376419998639e-02
3.490000000000000000e+03 1.019518363873054417e-02
3.491000000000000000e+03 1.017896593632252808e-02
3.492000000000000000e+03 1.016990376539505907e-02
3.493000000000000000e+03 1.016338945218334469e-02
3.494000000000000000e+03 1.016209038229270306e-02
3.495000000000000000e+03 1.015872814747420874e-02
3.496000000000000000e+03 1.015124577285206678e-02
3.497000000000000000e+03 1.014195032284688491e-02
3.498000000000000000e+03 1.013952229653082918e-02
3.499000000000000000e+03 1.013018260839928728e-02
3.500000000000000000e+03 1.012057333225562308e-02
3.501000000000000000e+03 1.011454928772197344e-02
3.502000000000000000e+03 1.010781062996216929e-02
3.503000000000000000e+03 1.009837830645626995e-02
3.504000000000000000e+03 1.008634692942040299e-02
3.505000000000000000e+03 1.008069499119564755e-02
3.506000000000000000e+03 1.007494631824942984e-02
3.507000000000000000e+03 1.006875363977473986e-02
3.508000000000000000e+03 1.006739411619729345e-02
3.509000000000000000e+03 1.006213403724309959e-02
3.510000000000000000e+03 1.005627279718086103e-02
3.511000000000000000e+03 1.004895645220731798e-02
3.512000000000000000e+03 1.004585201091406227e-02
3.513000000000000000e+03 1.003261529522845447e-02
3.514000000000000000e+03 1.002131520300578692e-02
3.515000000000000000e+03 1.001590917158795384e-02
3.516000000000000000e+03 1.001051749026782289e-02
3.517000000000000000e+03 1.000528876712924314e-02
3.518000000000000000e+03 1.000017514105808712e-02
3.519000000000000000e+03 9.998764130008365447e-03
3.520000000000000000e+03 9.995337011877027111e-03
3.521000000000000000e+03 9.983943530415168716e-03
3.522000000000000000e+03 9.979051222056034218e-03
3.523000000000000000e+03 9.973276317206012861e-03
3.524000000000000000e+03 9.967807525531115556e-03
3.525000000000000000e+03 9.958261451163644140e-03
3.526000000000000000e+03 9.949080899121278201e-03
3.527000000000000000e+03 9.947288826425957492e-03
3.528000000000000000e+03 9.939576369145476653e-03
3.529000000000000000e+03 9.930658465415216976e-03
3.530000000000000000e+03 9.929018044026282144e-03
3.531000000000000000e+03 9.922471163549212783e-03
3.532000000000000000e+03 9.910454797676699831e-03
3.533000000000000000e+03 9.907191651675199134e-03
3.534000000000000000e+03 9.901290563603283926e-03
3.535000000000000000e+03 9.896470185426916102e-03
3.536000000000000000e+03 9.889551539319800522e-03
3.537000000000000000e+03 9.882947110782807840e-03
3.538000000000000000e+03 9.882362629072046628e-03
3.539000000000000000e+03 9.873434045052338973e-03
3.540000000000000000e+03 9.856935083450890991e-03
3.541000000000000000e+03 9.847231402656810365e-03
3.542000000000000000e+03 9.842917455243741648e-03
3.543000000000000000e+03 9.836789021621501761e-03
3.544000000000000000e+03 9.831258407913691377e-03
3.545000000000000000e+03 9.827425141384297375e-03
3.546000000000000000e+03 9.820224949463902259e-03
3.547000000000000000e+03 9.815160597566853495e-03
3.548000000000000000e+03 9.808565942006342714e-03
3.549000000000000000e+03 9.801826778829432832e-03
3.550000000000000000e+03 9.790468291851470162e-03
3.551000000000000000e+03 9.787380237609165021e-03
3.552000000000000000e+03 9.780986444254282861e-03
3.553000000000000000e+03 9.779582943178797422e-03
3.554000000000000000e+03 9.775339032791019109e-03
3.555000000000000000e+03 9.758913830167940603e-03
3.556000000000000000e+03 9.748809248656198703e-03
3.557000000000000000e+03 9.746831909160955792e-03
3.558000000000000000e+03 9.738028500741426757e-03
3.559000000000000000e+03 9.731435022660299070e-03
3.560000000000000000e+03 9.726755421356848841e-03
3.561000000000000000e+03 9.722839777142867901e-03
3.562000000000000000e+03 9.716225155923631854e-03
3.563000000000000000e+03 9.706085821736175345e-03
3.564000000000000000e+03 9.705060641080676120e-03
3.565000000000000000e+03 9.697696509824426173e-03
3.566000000000000000e+03 9.689879335235091623e-03
3.567000000000000000e+03 9.686033519122469113e-03
3.568000000000000000e+03 9.680907032170728635e-03
3.569000000000000000e+03 9.675556577106250028e-03
3.570000000000000000e+03 9.669470594242512290e-03
3.571000000000000000e+03 9.656113048813499272e-03
3.572000000000000000e+03 9.653479595764725280e-03
3.573000000000000000e+03 9.648989239465629794e-03
3.574000000000000000e+03 9.647530864901190245e-03
3.575000000000000000e+03 9.629604211875602074e-03
3.576000000000000000e+03 9.621210008814558290e-03
3.577000000000000000e+03 9.615191566685997102e-03
3.578000000000000000e+03 9.607749038140317790e-03
3.579000000000000000e+03 9.606941402749449160e-03
3.580000000000000000e+03 9.597991790600703121e-03
3.581000000000000000e+03 9.593297794934596209e-03
3.582000000000000000e+03 9.588164345718970527e-03
3.583000000000000000e+03 9.586843057976230861e-03
3.584000000000000000e+03 9.568599335683016655e-03
3.585000000000000000e+03 9.566774158025518129e-03
3.586000000000000000e+03 9.559238803726338371e-03
3.587000000000000000e+03 9.550762480296553364e-03
3.588000000000000000e+03 9.547528896527998979e-03
3.589000000000000000e+03 9.543026891827375430e-03
3.590000000000000000e+03 9.537049355499781222e-03
3.591000000000000000e+03 9.528867930032844033e-03
3.592000000000000000e+03 9.521947538038161990e-03
3.593000000000000000e+03 9.517298677731132056e-03
3.594000000000000000e+03 9.512493266610154430e-03
3.595000000000000000e+03 9.511083790666424731e-03
3.596000000000000000e+03 9.495820125472200640e-03
3.597000000000000000e+03 9.489837341636525592e-03
3.598000000000000000e+03 9.485343310027179523e-03
3.599000000000000000e+03 9.477441078824453552e-03
3.600000000000000000e+03 9.472370339516327301e-03
3.601000000000000000e+03 9.465438230184652219e-03
3.602000000000000000e+03 9.458360725753831022e-03
3.603000000000000000e+03 9.448383192846873321e-03
3.604000000000000000e+03 9.446402444196359827e-03
3.605000000000000000e+03 9.441745082954857912e-03
3.606000000000000000e+03 9.437292561788544407e-03
3.607000000000000000e+03 9.426738402973594208e-03
3.608000000000000000e+03 9.422914525235808955e-03
3.609000000000000000e+03 9.417551702763570995e-03
3.610000000000000000e+03 9.412130707960692996e-03
3.611000000000000000e+03 9.404806554585637760e-03
3.612000000000000000e+03 9.402623065223063639e-03
3.613000000000000000e+03 9.394815845637683946e-03
3.614000000000000000e+03 9.388506272140733147e-03
3.615000000000000000e+03 9.385114608138657444e-03
3.616000000000000000e+03 9.379715422913603717e-03
3.617000000000000000e+03 9.370380676457375560e-03
3.618000000000000000e+03 9.364508912751454833e-03
3.619000000000000000e+03 9.356958386051208651e-03
3.620000000000000000e+03 9.352604583059295762e-03
3.621000000000000000e+03 9.343612569978862123e-03
3.622000000000000000e+03 9.339178339260484352e-03
3.623000000000000000e+03 9.333631095314202930e-03
3.624000000000000000e+03 9.327579593119129237e-03
3.625000000000000000e+03 9.320562342855326712e-03
3.626000000000000000e+03 9.311172145475178283e-03
3.627000000000000000e+03 9.305952265378884813e-03
3.628000000000000000e+03 9.298351333142627906e-03
3.629000000000000000e+03 9.293152752517904597e-03
3.630000000000000000e+03 9.286971896779955618e-03
3.631000000000000000e+03 9.284104268801239568e-03
3.632000000000000000e+03 9.282880396077667490e-03
3.633000000000000000e+03 9.265610901865627830e-03
3.634000000000000000e+03 9.264540252871227358e-03
3.635000000000000000e+03 9.257256075297102052e-03
3.636000000000000000e+03 9.243922663865455566e-03
3.637000000000000000e+03 9.240147405268671690e-03
3.638000000000000000e+03 9.235255257590477967e-03
3.639000000000000000e+03 9.227717697489408108e-03
3.640000000000000000e+03 9.224434314905527107e-03
3.641000000000000000e+03 9.218141335527913621e-03
3.642000000000000000e+03 9.212318428398400677e-03
3.643000000000000000e+03 9.205023935992616424e-03
3.644000000000000000e+03 9.196586486201601199e-03
3.645000000000000000e+03 9.195097513497138206e-03
3.646000000000000000e+03 9.194519719152940279e-03
3.647000000000000000e+03 9.188538208369683921e-03
3.648000000000000000e+03 9.179699590968386572e-03
3.649000000000000000e+03 9.177114136734051270e-03
3.650000000000000000e+03 9.173486600813542807e-03
3.651000000000000000e+03 9.168082086171135472e-03
3.652000000000000000e+03 9.160777657945833388e-03
3.653000000000000000e+03 9.152423367963229139e-03
3.654000000000000000e+03 9.145419899560624025e-03
3.655000000000000000e+03 9.133339964332253674e-03
3.656000000000000000e+03 9.128944356288231504e-03
3.657000000000000000e+03 9.127933242090447916e-03
3.658000000000000000e+03 9.118493498700315503e-03
3.659000000000000000e+03 9.116109120095637272e-03
3.660000000000000000e+03 9.115382886556189571e-03
3.661000000000000000e+03 9.101643484058721464e-03
3.662000000000000000e+03 9.093393846027073013e-03
3.663000000000000000e+03 9.087462612733731085e-03
3.664000000000000000e+03 9.082161178642758625e-03
3.665000000000000000e+03 9.074935791894953377e-03
3.666000000000000000e+03 9.072667393062488345e-03
3.667000000000000000e+03 9.068587791618678076e-03
3.668000000000000000e+03 9.061817140913776963e-03
3.669000000000000000e+03 9.055931224048355960e-03
3.670000000000000000e+03 9.052765462497384952e-03
3.671000000000000000e+03 9.045401883052006306e-03
3.672000000000000000e+03 9.038446761828697676e-03
3.673000000000000000e+03 9.034438238473926908e-03
3.674000000000000000e+03 9.021487365576803114e-03
3.675000000000000000e+03 9.020341072504765509e-03
3.676000000000000000e+03 9.008668150544175274e-03
3.677000000000000000e+03 9.004743676604197097e-03
3.678000000000000000e+03 8.999083901678856315e-03
3.679000000000000000e+03 8.991722383222936626e-03
3.680000000000000000e+03 8.988373686813329322e-03
3.681000000000000000e+03 8.982696856161681565e-03
3.682000000000000000e+03 8.978248550666860506e-03
3.683000000000000000e+03 8.972157587690536562e-03
3.684000000000000000e+03 8.962702140373481410e-03
3.685000000000000000e+03 8.956267033987401829e-03
3.686000000000000000e+03 8.950742699286451040e-03
3.687000000000000000e+03 8.946912130386019263e-03
3.688000000000000000e+03 8.942374735263540486e-03
3.689000000000000000e+03 8.931825031664846967e-03
3.690000000000000000e+03 8.924736421517793714e-03
3.691000000000000000e+03 8.920924689814063724e-03
3.692000000000000000e+03 8.910954571648059194e-03
3.693000000000000000e+03 8.905864817473966438e-03
3.694000000000000000e+03 8.898666544391042182e-03
3.695000000000000000e+03 8.891943518677421568e-03
3.696000000000000000e+03 8.886079086593039883e-03
3.697000000000000000e+03 8.879915225575390342e-03
3.698000000000000000e+03 8.877416959628386256e-03
3.699000000000000000e+03 8.868861044591877518e-03
3.700000000000000000e+03 8.866320615189160481e-03
3.701000000000000000e+03 8.855747758349324927e-03
3.702000000000000000e+03 8.851546222939401382e-03
3.703000000000000000e+03 8.847223414843228759e-03
3.704000000000000000e+03 8.840967436899622306e-03
3.705000000000000000e+03 8.837045265907447072e-03
3.706000000000000000e+03 8.831467588291534374e-03
3.707000000000000000e+03 8.825868945729981041e-03
3.708000000000000000e+03 8.814780481345547980e-03
3.709000000000000000e+03 8.810962101377368613e-03
3.710000000000000000e+03 8.801238607204515257e-03
3.711000000000000000e+03 8.795975448918729594e-03
3.712000000000000000e+03 8.790429875342356536e-03
3.713000000000000000e+03 8.787326352911266000e-03
3.714000000000000000e+03 8.783368652675167115e-03
3.715000000000000000e+03 8.767463155963819629e-03
3.716000000000000000e+03 8.765649670045744940e-03
3.717000000000000000e+03 8.761198332090800595e-03
3.718000000000000000e+03 8.753538792180170364e-03
3.719000000000000000e+03 8.750490047309053901e-03
3.720000000000000000e+03 8.746308806580270837e-03
3.721000000000000000e+03 8.745406187918081109e-03
3.722000000000000000e+03 8.734704935226470304e-03
3.723000000000000000e+03 8.730977076898717437e-03
3.724000000000000000e+03 8.719158858369808682e-03
3.725000000000000000e+03 8.716474527269498992e-03
3.726000000000000000e+03 8.706842504206165761e-03
3.727000000000000000e+03 8.704380925693066748e-03
3.728000000000000000e+03 8.693477772907298728e-03
3.729000000000000000e+03 8.689326275766606419e-03
3.730000000000000000e+03 8.687333621544229487e-03
3.731000000000000000e+03 8.685307512869869587e-03
3.732000000000000000e+03 8.680666380816558919e-03
3.733000000000000000e+03 8.672669900600289694e-03
3.734000000000000000e+03 8.669840872167733706e-03
3.735000000000000000e+03 8.667152281989104826e-03
3.736000000000000000e+03 8.661084432200746863e-03
3.737000000000000000e+03 8.655881117077308604e-03
3.738000000000000000e+03 8.648086892618481875e-03
3.739000000000000000e+03 8.645161517695584483e-03
3.740000000000000000e+03 8.637908027447590772e-03
3.741000000000000000e+03 8.634939185312112339e-03
3.742000000000000000e+03 8.630300332498451119e-03
3.743000000000000000e+03 8.615950488122154499e-03
3.744000000000000000e+03 8.613709995296668642e-03
3.745000000000000000e+03 8.609931720355255835e-03
3.746000000000000000e+03 8.605645867360983692e-03
3.747000000000000000e+03 8.601991365637565168e-03
3.748000000000000000e+03 8.592831179063986288e-03
3.749000000000000000e+03 8.582766982183267362e-03
3.750000000000000000e+03 8.578966932874675447e-03
3.751000000000000000e+03 8.576093443536596250e-03
3.752000000000000000e+03 8.565384688133233226e-03
3.753000000000000000e+03 8.554459423766740817e-03
3.754000000000000000e+03 8.551341350487080828e-03
3.755000000000000000e+03 8.549574346749345272e-03
3.756000000000000000e+03 8.544142366880667569e-03
3.757000000000000000e+03 8.536001904062002002e-03
3.758000000000000000e+03 8.531108313769998619e-03
3.759000000000000000e+03 8.527286795015971699e-03
3.760000000000000000e+03 8.523373969281815288e-03
3.761000000000000000e+03 8.512593044369246714e-03
3.762000000000000000e+03 8.510557412555786599e-03
3.763000000000000000e+03 8.504950221395737517e-03
3.764000000000000000e+03 8.500886683274273131e-03
3.765000000000000000e+03 8.496125114284928947e-03
3.766000000000000000e+03 8.490372602534254631e-03
3.767000000000000000e+03 8.479454416290763130e-03
3.768000000000000000e+03 8.478022397495735968e-03
3.769000000000000000e+03 8.472552560394138593e-03
3.770000000000000000e+03 8.466055305936094275e-03
3.771000000000000000e+03 8.455807481808632134e-03
3.772000000000000000e+03 8.452947056805035220e-03
3.773000000000000000e+03 8.444459603822038890e-03
3.774000000000000000e+03 8.442293685034470141e-03
3.775000000000000000e+03 8.435578230520601739e-03
3.776000000000000000e+03 8.431534122428932521e-03
3.777000000000000000e+03 8.425416247581678925e-03
3.778000000000000000e+03 8.415994591102380143e-03
3.779000000000000000e+03 8.411880028782672478e-03
3.780000000000000000e+03 8.406944248900578495e-03
3.781000000000000000e+03 8.398146225993172523e-03
3.782000000000000000e+03 8.394700590042339372e-03
3.783000000000000000e+03 8.391599121401032910e-03
3.784000000000000000e+03 8.382553324394814015e-03
3.785000000000000000e+03 8.379759239605008223e-03
3.786000000000000000e+03 8.375512810827307961e-03
3.787000000000000000e+03 8.371923871750713148e-03
3.788000000000000000e+03 8.360199018053742978e-03
3.789000000000000000e+03 8.355273349535466409e-03
3.790000000000000000e+03 8.348123858647105502e-03
3.791000000000000000e+03 8.340933864517445506e-03
3.792000000000000000e+03 8.339782504460130363e-03
3.793000000000000000e+03 8.337589153610073731e-03
3.794000000000000000e+03 8.324538063462113419e-03
3.795000000000000000e+03 8.322464632862576484e-03
3.796000000000000000e+03 8.317829448305110590e-03
3.797000000000000000e+03 8.314666672223344768e-03
3.798000000000000000e+03 8.306059158817878305e-03
3.799000000000000000e+03 8.303303216574086515e-03
3.800000000000000000e+03 8.299341724153990255e-03
3.801000000000000000e+03 8.294841567247650607e-03
3.802000000000000000e+03 8.286339201601209889e-03
3.803000000000000000e+03 8.283363781760156794e-03
3.804000000000000000e+03 8.275666621996411940e-03
3.805000000000000000e+03 8.271617997595783964e-03
3.806000000000000000e+03 8.268331691520894658e-03
3.807000000000000000e+03 8.266839318527367461e-03
3.808000000000000000e+03 8.256539249646456524e-03
3.809000000000000000e+03 8.251420072046067658e-03
3.810000000000000000e+03 8.242129927468597531e-03
3.811000000000000000e+03 8.240536184143811005e-03
3.812000000000000000e+03 8.231962085121436595e-03
3.813000000000000000e+03 8.221404711049403249e-03
3.814000000000000000e+03 8.218032916577288141e-03
3.815000000000000000e+03 8.212197272998824141e-03
3.816000000000000000e+03 8.209849123974946594e-03
3.817000000000000000e+03 8.204158709814748235e-03
3.818000000000000000e+03 8.202428517202799141e-03
3.819000000000000000e+03 8.198873134985018574e-03
3.820000000000000000e+03 8.194308029933558210e-03
3.821000000000000000e+03 8.185765462180421767e-03
3.822000000000000000e+03 8.183152637150734043e-03
3.823000000000000000e+03 8.177760370704676221e-03
3.824000000000000000e+03 8.176079478623277455e-03
3.825000000000000000e+03 8.169653276489746707e-03
3.826000000000000000e+03 8.166116778350312327e-03
3.827000000000000000e+03 8.156025719289824658e-03
3.828000000000000000e+03 8.144621566335929000e-03
3.829000000000000000e+03 8.135007599945957152e-03
3.830000000000000000e+03 8.133355939103836460e-03
3.831000000000000000e+03 8.128328850387982890e-03
3.832000000000000000e+03 8.123585973217025205e-03
3.833000000000000000e+03 8.120429547252330446e-03
3.834000000000000000e+03 8.116197947952357578e-03
3.835000000000000000e+03 8.110939658360358587e-03
3.836000000000000000e+03 8.109316367551267293e-03
3.837000000000000000e+03 8.105024781080235816e-03
3.838000000000000000e+03 8.095932656139772851e-03
3.839000000000000000e+03 8.093596428566142420e-03
3.840000000000000000e+03 8.085353758215558032e-03
3.841000000000000000e+03 8.083161512151597339e-03
3.842000000000000000e+03 8.072121189573872035e-03
3.843000000000000000e+03 8.067012420213067608e-03
3.844000000000000000e+03 8.065014920431396589e-03
3.845000000000000000e+03 8.060921530656453213e-03
3.846000000000000000e+03 8.056510847211522525e-03
3.847000000000000000e+03 8.052318669350858743e-03
3.848000000000000000e+03 8.046910374394266457e-03
3.849000000000000000e+03 8.035096278546215859e-03
3.850000000000000000e+03 8.031126749922921915e-03
3.851000000000000000e+03 8.025131802504222381e-03
3.852000000000000000e+03 8.024075806005231612e-03
3.853000000000000000e+03 8.016884080971680912e-03
3.854000000000000000e+03 8.009949505638038966e-03
3.855000000000000000e+03 8.008220853718066648e-03
3.856000000000000000e+03 8.004177728205635889e-03
3.857000000000000000e+03 7.998499835731648008e-03
3.858000000000000000e+03 7.989801310246886709e-03
3.859000000000000000e+03 7.985057096041435487e-03
3.860000000000000000e+03 7.980164642933293070e-03
3.861000000000000000e+03 7.977421881544247487e-03
3.862000000000000000e+03 7.975805970496355896e-03
3.863000000000000000e+03 7.968497026414883902e-03
3.864000000000000000e+03 7.967282571027859556e-03
3.865000000000000000e+03 7.957327318707848457e-03
3.866000000000000000e+03 7.951567297014492525e-03
3.867000000000000000e+03 7.943697749295281635e-03
3.868000000000000000e+03 7.940903047450102031e-03
3.869000000000000000e+03 7.938676683777554088e-03
3.870000000000000000e+03 7.931651355767640674e-03
3.871000000000000000e+03 7.925660068916415280e-03
3.872000000000000000e+03 7.922997812087276964e-03
3.873000000000000000e+03 7.918539698858131567e-03
3.874000000000000000e+03 7.911119895506284888e-03
3.875000000000000000e+03 7.908453377208335064e-03
3.876000000000000000e+03 7.902434844099187963e-03
3.877000000000000000e+03 7.896020564161920427e-03
3.878000000000000000e+03 7.892232693482109304e-03
3.879000000000000000e+03 7.887827188490766431e-03
3.880000000000000000e+03 7.881757918737001059e-03
3.881000000000000000e+03 7.876483959617500141e-03
3.882000000000000000e+03 7.873745906164027197e-03
3.883000000000000000e+03 7.868732591539593160e-03
3.884000000000000000e+03 7.859384551888590892e-03
3.885000000000000000e+03 7.854372686550665367e-03
3.886000000000000000e+03 7.848974166508967953e-03
3.887000000000000000e+03 7.842603631729252317e-03
3.888000000000000000e+03 7.838968881829822682e-03
3.889000000000000000e+03 7.835444238375214102e-03
3.890000000000000000e+03 7.830526805434086593e-03
3.891000000000000000e+03 7.825644770516242479e-03
3.892000000000000000e+03 7.821604459352541477e-03
3.893000000000000000e+03 7.814215209954657182e-03
3.894000000000000000e+03 7.807911322496501570e-03
3.895000000000000000e+03 7.793353279678178445e-03
3.896000000000000000e+03 7.789529761236136524e-03
3.897000000000000000e+03 7.782927668225973934e-03
3.898000000000000000e+03 7.777273249427400954e-03
3.899000000000000000e+03 7.774740073896373865e-03
3.900000000000000000e+03 7.774497425436928746e-03
3.901000000000000000e+03 7.772231015527472642e-03
3.902000000000000000e+03 7.766606482757973905e-03
3.903000000000000000e+03 7.760883479716584703e-03
3.904000000000000000e+03 7.756263828263425947e-03
3.905000000000000000e+03 7.742653702865471069e-03
3.906000000000000000e+03 7.741379076505618302e-03
3.907000000000000000e+03 7.732121743871269923e-03
3.908000000000000000e+03 7.729268590518050333e-03
3.909000000000000000e+03 7.724403515350130103e-03
3.910000000000000000e+03 7.718882053308549242e-03
3.911000000000000000e+03 7.712628900139585283e-03
3.912000000000000000e+03 7.707979801043225894e-03
3.913000000000000000e+03 7.706470659161767690e-03
3.914000000000000000e+03 7.699049477856823899e-03
3.915000000000000000e+03 7.694773722276376099e-03
3.916000000000000000e+03 7.690958760705970780e-03
3.917000000000000000e+03 7.683955389710252909e-03
3.918000000000000000e+03 7.676345766073001259e-03
3.919000000000000000e+03 7.674649194765608556e-03
3.920000000000000000e+03 7.672476505959746444e-03
3.921000000000000000e+03 7.664880059429701395e-03
3.922000000000000000e+03 7.660043807835525964e-03
3.923000000000000000e+03 7.655697426486784626e-03
3.924000000000000000e+03 7.648297564838570962e-03
3.925000000000000000e+03 7.643758405564923288e-03
3.926000000000000000e+03 7.640867262591497129e-03
3.927000000000000000e+03 7.634974445933816016e-03
3.928000000000000000e+03 7.633102282916406564e-03
3.929000000000000000e+03 7.622717382757619210e-03
3.930000000000000000e+03 7.615892484020957837e-03
3.931000000000000000e+03 7.611404167074307080e-03
3.932000000000000000e+03 7.609148433329452656e-03
3.933000000000000000e+03 7.601444890461438696e-03
3.934000000000000000e+03 7.598504023621488294e-03
3.935000000000000000e+03 7.592320736076500591e-03
3.936000000000000000e+03 7.591697759160121600e-03
3.937000000000000000e+03 7.582239265430992456e-03
3.938000000000000000e+03 7.580583610276535149e-03
3.939000000000000000e+03 7.576015063570844948e-03
3.940000000000000000e+03 7.572421450224405687e-03
3.941000000000000000e+03 7.568014710094186220e-03
3.942000000000000000e+03 7.559714431159438378e-03
3.943000000000000000e+03 7.553416028934092398e-03
3.944000000000000000e+03 7.551399952642801755e-03
3.945000000000000000e+03 7.546989588201671005e-03
3.946000000000000000e+03 7.540594626640248661e-03
3.947000000000000000e+03 7.537098509116733902e-03
3.948000000000000000e+03 7.533479761097161033e-03
3.949000000000000000e+03 7.524192249478392665e-03
3.950000000000000000e+03 7.522540122940358717e-03
3.951000000000000000e+03 7.517264436565574554e-03
3.952000000000000000e+03 7.514300444865048244e-03
3.953000000000000000e+03 7.506673923916554539e-03
3.954000000000000000e+03 7.496812260496664437e-03
3.955000000000000000e+03 7.491178768174144333e-03
3.956000000000000000e+03 7.487529205313795191e-03
3.957000000000000000e+03 7.483789224509493701e-03
3.958000000000000000e+03 7.475330435263057016e-03
3.959000000000000000e+03 7.472912884605382826e-03
3.960000000000000000e+03 7.466543462920660970e-03
3.961000000000000000e+03 7.464401046785478118e-03
3.962000000000000000e+03 7.461782151833444392e-03
3.963000000000000000e+03 7.453502563616717404e-03
3.964000000000000000e+03 7.450672926430137663e-03
3.965000000000000000e+03 7.448073459174944962e-03
3.966000000000000000e+03 7.441875698534286543e-03
3.967000000000000000e+03 7.436058916563675382e-03
3.968000000000000000e+03 7.423937086005579639e-03
3.969000000000000000e+03 7.422055675422590572e-03
3.970000000000000000e+03 7.416707377989331489e-03
3.971000000000000000e+03 7.412139252474718963e-03
3.972000000000000000e+03 7.404558113383550265e-03
3.973000000000000000e+03 7.402105358277844861e-03
3.974000000000000000e+03 7.400347133400480594e-03
3.975000000000000000e+03 7.396383891131983607e-03
3.976000000000000000e+03 7.388758508014950897e-03
3.977000000000000000e+03 7.383068360072113194e-03
3.978000000000000000e+03 7.378688300433839699e-03
3.979000000000000000e+03 7.376652660498778970e-03
3.980000000000000000e+03 7.374020152484091553e-03
3.981000000000000000e+03 7.367418544811748377e-03
3.982000000000000000e+03 7.357986545784153502e-03
3.983000000000000000e+03 7.355460528087429117e-03
3.984000000000000000e+03 7.351973459362805968e-03
3.985000000000000000e+03 7.344609108731525726e-03
3.986000000000000000e+03 7.343718811227483573e-03
3.987000000000000000e+03 7.332515680553543594e-03
3.988000000000000000e+03 7.330622286970693915e-03
3.989000000000000000e+03 7.329542036503647849e-03
3.990000000000000000e+03 7.320876629342398974e-03
3.991000000000000000e+03 7.318037361036209068e-03
3.992000000000000000e+03 7.313976819815997885e-03
3.993000000000000000e+03 7.311005682091922635e-03
3.994000000000000000e+03 7.304356581779455904e-03
3.995000000000000000e+03 7.301506471070525611e-03
3.996000000000000000e+03 7.296385262098204101e-03
3.997000000000000000e+03 7.291221762313222603e-03
3.998000000000000000e+03 7.282403733225916408e-03
3.999000000000000000e+03 7.277126149742053039e-03
4.000000000000000000e+03 7.274659771741194547e-03
4.001000000000000000e+03 7.273875070208765843e-03
4.002000000000000000e+03 7.266668612721966479e-03
4.003000000000000000e+03 7.263915882136691947e-03
4.004000000000000000e+03 7.258272758772534895e-03
4.005000000000000000e+03 7.256088969490661310e-03
4.006000000000000000e+03 7.245738826159826146e-03
4.007000000000000000e+03 7.237825679682192287e-03
4.008000000000000000e+03 7.233550923301583675e-03
4.009000000000000000e+03 7.227386323517323748e-03
4.010000000000000000e+03 7.223291447833916391e-03
4.011000000000000000e+03 7.218007339088494505e-03
4.012000000000000000e+03 7.215455127675844682e-03
4.013000000000000000e+03 7.206330151097566257e-03
4.014000000000000000e+03 7.203928538841377835e-03
4.015000000000000000e+03 7.200604585631991891e-03
4.016000000000000000e+03 7.194941064510035171e-03
4.017000000000000000e+03 7.189608392860829048e-03
4.018000000000000000e+03 7.186396070204549048e-03
4.019000000000000000e+03 7.178817631688232635e-03
4.020000000000000000e+03 7.171618421671269346e-03
4.021000000000000000e+03 7.169855020987433297e-03
4.022000000000000000e+03 7.166451324109921091e-03
4.023000000000000000e+03 7.164871836160512965e-03
4.024000000000000000e+03 7.158037361431696111e-03
4.025000000000000000e+03 7.153693684189984213e-03
4.026000000000000000e+03 7.148212322559647537e-03
4.027000000000000000e+03 7.143523249017145159e-03
4.028000000000000000e+03 7.139656004166631750e-03
4.029000000000000000e+03 7.136535850863105074e-03
4.030000000000000000e+03 7.131344272221034307e-03
4.031000000000000000e+03 7.126821410249239291e-03
4.032000000000000000e+03 7.119631900463146285e-03
4.033000000000000000e+03 7.116651979349026234e-03
4.034000000000000000e+03 7.112983314735532581e-03
4.035000000000000000e+03 7.110361060287570013e-03
4.036000000000000000e+03 7.109197090144552672e-03
4.037000000000000000e+03 7.101417993869333679e-03
4.038000000000000000e+03 7.099987638037184162e-03
4.039000000000000000e+03 7.093792266695110246e-03
4.040000000000000000e+03 7.085952228185818727e-03
4.041000000000000000e+03 7.080199641063976770e-03
4.042000000000000000e+03 7.073608107552337154e-03
4.043000000000000000e+03 7.068320555298223534e-03
4.044000000000000000e+03 7.067148667851600070e-03
4.045000000000000000e+03 7.063013021644806537e-03
4.046000000000000000e+03 7.060535721470305101e-03
4.047000000000000000e+03 7.050906160091183379e-03
4.048000000000000000e+03 7.048090807995981665e-03
4.049000000000000000e+03 7.042334329301271068e-03
4.050000000000000000e+03 7.036986861861453148e-03
4.051000000000000000e+03 7.033654735161875247e-03
4.052000000000000000e+03 7.031510850560951896e-03
4.053000000000000000e+03 7.025328431373412640e-03
4.054000000000000000e+03 7.024031031231637093e-03
4.055000000000000000e+03 7.015322058136653528e-03
4.056000000000000000e+03 7.013197870928968361e-03
4.057000000000000000e+03 7.007729427162981070e-03
4.058000000000000000e+03 7.007215258523383922e-03
4.059000000000000000e+03 7.003283066480808609e-03
4.060000000000000000e+03 6.995930289627336901e-03
4.061000000000000000e+03 6.992334157461406983e-03
4.062000000000000000e+03 6.989612649358873178e-03
4.063000000000000000e+03 6.983553557724420449e-03
4.064000000000000000e+03 6.980168769707606816e-03
4.065000000000000000e+03 6.977130614637454438e-03
4.066000000000000000e+03 6.969600790936863154e-03
4.067000000000000000e+03 6.967840729932264256e-03
4.068000000000000000e+03 6.964350447837827814e-03
4.069000000000000000e+03 6.956888798604570975e-03
4.070000000000000000e+03 6.953182204100661311e-03
4.071000000000000000e+03 6.949473324529172047e-03
4.072000000000000000e+03 6.946414444886440769e-03
4.073000000000000000e+03 6.937266583900240750e-03
4.074000000000000000e+03 6.934511980573932789e-03
4.075000000000000000e+03 6.924099410793942665e-03
4.076000000000000000e+03 6.916599737614994962e-03
4.077000000000000000e+03 6.913176082027685035e-03
4.078000000000000000e+03 6.911390340191119960e-03
4.079000000000000000e+03 6.905683392389411895e-03
4.080000000000000000e+03 6.901113420150824240e-03
4.081000000000000000e+03 6.897895506094019365e-03
4.082000000000000000e+03 6.890285710613012343e-03
4.083000000000000000e+03 6.884894335625251459e-03
4.084000000000000000e+03 6.880285002264810608e-03
4.085000000000000000e+03 6.879273217621491125e-03
4.086000000000000000e+03 6.876754458343818308e-03
4.087000000000000000e+03 6.870771538358875184e-03
4.088000000000000000e+03 6.868452516848882854e-03
4.089000000000000000e+03 6.862260806771617629e-03
4.090000000000000000e+03 6.856270806608008930e-03
4.091000000000000000e+03 6.850097676411515644e-03
4.092000000000000000e+03 6.846402753046703683e-03
4.093000000000000000e+03 6.841630733025121959e-03
4.094000000000000000e+03 6.838829771202694849e-03
4.095000000000000000e+03 6.833691118647819245e-03
4.096000000000000000e+03 6.831570825671635580e-03
4.097000000000000000e+03 6.830484175228274980e-03
4.098000000000000000e+03 6.824652591349603462e-03
4.099000000000000000e+03 6.819756917102016459e-03
4.100000000000000000e+03 6.813546813923006436e-03
4.101000000000000000e+03 6.807066400853370100e-03
4.102000000000000000e+03 6.805879968657378189e-03
4.103000000000000000e+03 6.793907808242542409e-03
4.104000000000000000e+03 6.790555449592244712e-03
4.105000000000000000e+03 6.785172946334050090e-03
4.106000000000000000e+03 6.777421692350486457e-03
4.107000000000000000e+03 6.774007153827733829e-03
4.108000000000000000e+03 6.771606357277956678e-03
4.109000000000000000e+03 6.768397730575402907e-03
4.110000000000000000e+03 6.763954859380010703e-03
4.111000000000000000e+03 6.759051322665237706e-03
4.112000000000000000e+03 6.756056409076886815e-03
4.113000000000000000e+03 6.751971924192695304e-03
4.114000000000000000e+03 6.750557746459045529e-03
4.115000000000000000e+03 6.746115534161103815e-03
4.116000000000000000e+03 6.742262348659562761e-03
4.117000000000000000e+03 6.739330672396099710e-03
4.118000000000000000e+03 6.733989125949533042e-03
4.119000000000000000e+03 6.729240732856957459e-03
4.120000000000000000e+03 6.723443785309255079e-03
4.121000000000000000e+03 6.719170839292468861e-03
4.122000000000000000e+03 6.717689912292312653e-03
4.123000000000000000e+03 6.706678994677652515e-03
4.124000000000000000e+03 6.703894462430029337e-03
4.125000000000000000e+03 6.700926998754138698e-03
4.126000000000000000e+03 6.696648801579132421e-03
4.127000000000000000e+03 6.692662548672186074e-03
4.128000000000000000e+03 6.686270169959920504e-03
4.129000000000000000e+03 6.682578986329425902e-03
4.130000000000000000e+03 6.676253747912723122e-03
4.131000000000000000e+03 6.672519062058563169e-03
4.132000000000000000e+03 6.668008091610667411e-03
4.133000000000000000e+03 6.666887302852502438e-03
4.134000000000000000e+03 6.661022607932522849e-03
4.135000000000000000e+03 6.655522624301678583e-03
4.136000000000000000e+03 6.650081381551299631e-03
4.137000000000000000e+03 6.646263235482514908e-03
4.138000000000000000e+03 6.642440263377954318e-03
4.139000000000000000e+03 6.639676811653860179e-03
4.140000000000000000e+03 6.636944754270558862e-03
4.141000000000000000e+03 6.629382602924692447e-03
4.142000000000000000e+03 6.622518265900475230e-03
4.143000000000000000e+03 6.620544260285955024e-03
4.144000000000000000e+03 6.618709435018808700e-03
4.145000000000000000e+03 6.612627927720066828e-03
4.146000000000000000e+03 6.604959276267093927e-03
4.147000000000000000e+03 6.602901075587951259e-03
4.148000000000000000e+03 6.600678770330454387e-03
4.149000000000000000e+03 6.595730745236423956e-03
4.150000000000000000e+03 6.589153307127907679e-03
4.151000000000000000e+03 6.588438719981270196e-03
4.152000000000000000e+03 6.577734141561340786e-03
4.153000000000000000e+03 6.572753957355957286e-03
4.154000000000000000e+03 6.568060141088675162e-03
4.155000000000000000e+03 6.565182045296660655e-03
4.156000000000000000e+03 6.561742439935465410e-03
4.157000000000000000e+03 6.559485318613784109e-03
4.158000000000000000e+03 6.556740644175011214e-03
4.159000000000000000e+03 6.548552109456234893e-03
4.160000000000000000e+03 6.543841940713343922e-03
4.161000000000000000e+03 6.539035003422568118e-03
4.162000000000000000e+03 6.535655034981759266e-03
4.163000000000000000e+03 6.533742298518401340e-03
4.164000000000000000e+03 6.528447874772913551e-03
4.165000000000000000e+03 6.522491672076293975e-03
4.166000000000000000e+03 6.519641275711347481e-03
4.167000000000000000e+03 6.512739775442499303e-03
4.168000000000000000e+03 6.509579689380420517e-03
4.169000000000000000e+03 6.506957831695406834e-03
4.170000000000000000e+03 6.502504303954242948e-03
4.171000000000000000e+03 6.497666193526344287e-03
4.172000000000000000e+03 6.487196957576477074e-03
4.173000000000000000e+03 6.483848211838515001e-03
4.174000000000000000e+03 6.480375833292972843e-03
4.175000000000000000e+03 6.476645079557355987e-03
4.176000000000000000e+03 6.471388459806521644e-03
4.177000000000000000e+03 6.468001589606210341e-03
4.178000000000000000e+03 6.463204414440409246e-03
4.179000000000000000e+03 6.456016411975358527e-03
4.180000000000000000e+03 6.451970138845139827e-03
4.181000000000000000e+03 6.448477657651964338e-03
4.182000000000000000e+03 6.446884718265285738e-03
4.183000000000000000e+03 6.441872902296035160e-03
4.184000000000000000e+03 6.438415186118755240e-03
4.185000000000000000e+03 6.434743222820052920e-03
4.186000000000000000e+03 6.431136965819509062e-03
4.187000000000000000e+03 6.426921108011823813e-03
4.188000000000000000e+03 6.419637562770599826e-03
4.189000000000000000e+03 6.417266322241907232e-03
4.190000000000000000e+03 6.416128875034694118e-03
4.191000000000000000e+03 6.413479654615157795e-03
4.192000000000000000e+03 6.407224411218686265e-03
4.193000000000000000e+03 6.403334541943935150e-03
4.194000000000000000e+03 6.394828630457103161e-03
4.195000000000000000e+03 6.393004540976405907e-03
4.196000000000000000e+03 6.387960473545110061e-03
4.197000000000000000e+03 6.386697583625360053e-03
4.198000000000000000e+03 6.381349951445939965e-03
4.199000000000000000e+03 6.374052383533545044e-03
4.200000000000000000e+03 6.367291620416431520e-03
4.201000000000000000e+03 6.363509278727304957e-03
4.202000000000000000e+03 6.359737323156863104e-03
4.203000000000000000e+03 6.355673393759878921e-03
4.204000000000000000e+03 6.352774383772293726e-03
4.205000000000000000e+03 6.345895875031974664e-03
4.206000000000000000e+03 6.340194205393634777e-03
4.207000000000000000e+03 6.338790240847605277e-03
4.208000000000000000e+03 6.336467094208412046e-03
4.209000000000000000e+03 6.330356461865751030e-03
4.210000000000000000e+03 6.326211497364656391e-03
4.211000000000000000e+03 6.317838100825998691e-03
4.212000000000000000e+03 6.313994574161134292e-03
4.213000000000000000e+03 6.312093982023470745e-03
4.214000000000000000e+03 6.309567154209083303e-03
4.215000000000000000e+03 6.303569465437452654e-03
4.216000000000000000e+03 6.294963996249736127e-03
4.217000000000000000e+03 6.291923783868034331e-03
4.218000000000000000e+03 6.288744743001038924e-03
4.219000000000000000e+03 6.285478043812534922e-03
4.220000000000000000e+03 6.278280905056063746e-03
4.221000000000000000e+03 6.277899442635864573e-03
4.222000000000000000e+03 6.275113141282923426e-03
4.223000000000000000e+03 6.271325637191759762e-03
4.224000000000000000e+03 6.269310308227642355e-03
4.225000000000000000e+03 6.263297329227245427e-03
4.226000000000000000e+03 6.259593674321681754e-03
4.227000000000000000e+03 6.251837000279315305e-03
4.228000000000000000e+03 6.244509791719606191e-03
4.229000000000000000e+03 6.242823470642612331e-03
4.230000000000000000e+03 6.236537617853253265e-03
4.231000000000000000e+03 6.233731656852301017e-03
4.232000000000000000e+03 6.230751035072137553e-03
4.233000000000000000e+03 6.224680267069811375e-03
4.234000000000000000e+03 6.223635696514253322e-03
4.235000000000000000e+03 6.222466989012464221e-03
4.236000000000000000e+03 6.213895182509997228e-03
4.237000000000000000e+03 6.209119806901300907e-03
4.238000000000000000e+03 6.203847019829034429e-03
4.239000000000000000e+03 6.196999030436681731e-03
4.240000000000000000e+03 6.195603398817250106e-03
4.241000000000000000e+03 6.190977202905244108e-03
4.242000000000000000e+03 6.187782451523949484e-03
4.243000000000000000e+03 6.181021013551198443e-03
4.244000000000000000e+03 6.173925478934262287e-03
4.245000000000000000e+03 6.173142166396645113e-03
4.246000000000000000e+03 6.169654375217116168e-03
4.247000000000000000e+03 6.165002127400870391e-03
4.248000000000000000e+03 6.162234368073013849e-03
4.249000000000000000e+03 6.158594720045213432e-03
4.250000000000000000e+03 6.156742650849813051e-03
4.251000000000000000e+03 6.150880119266971362e-03
4.252000000000000000e+03 6.148377233961944445e-03
4.253000000000000000e+03 6.143154192693346151e-03
4.254000000000000000e+03 6.141967547892538543e-03
4.255000000000000000e+03 6.130778610095255488e-03
4.256000000000000000e+03 6.126421815994599097e-03
4.257000000000000000e+03 6.123138138978360262e-03
4.258000000000000000e+03 6.120764705999347417e-03
4.259000000000000000e+03 6.117565459692703329e-03
4.260000000000000000e+03 6.110647625884294346e-03
4.261000000000000000e+03 6.108903189283531286e-03
4.262000000000000000e+03 6.105072849255715681e-03
4.263000000000000000e+03 6.100903746358599458e-03
4.264000000000000000e+03 6.095891987641190168e-03
4.265000000000000000e+03 6.093866878463210027e-03
4.266000000000000000e+03 6.092574504960281828e-03
4.267000000000000000e+03 6.081149686539716673e-03
4.268000000000000000e+03 6.078018432339278229e-03
4.269000000000000000e+03 6.074436502179318860e-03
4.270000000000000000e+03 6.065823496694130838e-03
4.271000000000000000e+03 6.062976422567986114e-03
4.272000000000000000e+03 6.061526807838020676e-03
4.273000000000000000e+03 6.060346355619643417e-03
4.274000000000000000e+03 6.057917638467176166e-03
4.275000000000000000e+03 6.053666239117282480e-03
4.276000000000000000e+03 6.049001656663781541e-03
4.277000000000000000e+03 6.041776114027151007e-03
4.278000000000000000e+03 6.037984634200290954e-03
4.279000000000000000e+03 6.036301851489179505e-03
4.280000000000000000e+03 6.032629632106027533e-03
4.281000000000000000e+03 6.031112784990217725e-03
4.282000000000000000e+03 6.023302020453961785e-03
4.283000000000000000e+03 6.016073190724702778e-03
4.284000000000000000e+03 6.011042704537428692e-03
4.285000000000000000e+03 6.010727429771147920e-03
4.286000000000000000e+03 6.003385215695008700e-03
4.287000000000000000e+03 5.997619248034352646e-03
4.288000000000000000e+03 5.995446275088897603e-03
4.289000000000000000e+03 5.988985794684493179e-03
4.290000000000000000e+03 5.987660132912132373e-03
4.291000000000000000e+03 5.985564818939606742e-03
4.292000000000000000e+03 5.980274210620562490e-03
4.293000000000000000e+03 5.976872407941063135e-03
4.294000000000000000e+03 5.973651180964472535e-03
4.295000000000000000e+03 5.968834555592834011e-03
4.296000000000000000e+03 5.962133906163000208e-03
4.297000000000000000e+03 5.957709095667705797e-03
4.298000000000000000e+03 5.953030026585877377e-03
4.299000000000000000e+03 5.949920428435479837e-03
4.300000000000000000e+03 5.947311613709487139e-03
4.301000000000000000e+03 5.945583555449330572e-03
4.302000000000000000e+03 5.941571692325622704e-03
4.303000000000000000e+03 5.937512208957857786e-03
4.304000000000000000e+03 5.934699711708282463e-03
4.305000000000000000e+03 5.928799028007576515e-03
4.306000000000000000e+03 5.924563872884136377e-03
4.307000000000000000e+03 5.921100530655786995e-03
4.308000000000000000e+03 5.918531153209691774e-03
4.309000000000000000e+03 5.915624313943111494e-03
4.310000000000000000e+03 5.910189073661301605e-03
4.311000000000000000e+03 5.905655102800155647e-03
4.312000000000000000e+03 5.902419838720755069e-03
4.313000000000000000e+03 5.897083491316693939e-03
4.314000000000000000e+03 5.890297822444074717e-03
4.315000000000000000e+03 5.888149054319186809e-03
4.316000000000000000e+03 5.883033786392873749e-03
4.317000000000000000e+03 5.875113983068215757e-03
4.318000000000000000e+03 5.869288223142430164e-03
4.319000000000000000e+03 5.867825024238141132e-03
4.320000000000000000e+03 5.866752323716152226e-03
4.321000000000000000e+03 5.856262476289639772e-03
4.322000000000000000e+03 5.853682757455085442e-03
4.323000000000000000e+03 5.849516156304306221e-03
4.324000000000000000e+03 5.847268199227710801e-03
4.325000000000000000e+03 5.843493703847036161e-03
4.326000000000000000e+03 5.838779615456599417e-03
4.327000000000000000e+03 5.837517640674264041e-03
4.328000000000000000e+03 5.829756971005679682e-03
4.329000000000000000e+03 5.828268414959100231e-03
4.330000000000000000e+03 5.822725961272502519e-03
4.331000000000000000e+03 5.821436984495934573e-03
4.332000000000000000e+03 5.818053920370383318e-03
4.333000000000000000e+03 5.809022673521556726e-03
4.334000000000000000e+03 5.807497168965028607e-03
4.335000000000000000e+03 5.805739998017502707e-03
4.336000000000000000e+03 5.803126634276110397e-03
4.337000000000000000e+03 5.796755216242901847e-03
4.338000000000000000e+03 5.794125457919108678e-03
4.339000000000000000e+03 5.792241483749934264e-03
4.340000000000000000e+03 5.788691848138021075e-03
4.341000000000000000e+03 5.784437414428116736e-03
4.342000000000000000e+03 5.778846456009435750e-03
4.343000000000000000e+03 5.776907922079403679e-03
4.344000000000000000e+03 5.770653338864620112e-03
4.345000000000000000e+03 5.766566518066473281e-03
4.346000000000000000e+03 5.765557868486315130e-03
4.347000000000000000e+03 5.761455992758375035e-03
4.348000000000000000e+03 5.756448145183902174e-03
4.349000000000000000e+03 5.753577308247540510e-03
4.350000000000000000e+03 5.745767054330214521e-03
4.351000000000000000e+03 5.739165245216626583e-03
4.352000000000000000e+03 5.736505664479378021e-03
4.353000000000000000e+03 5.732312859158139422e-03
4.354000000000000000e+03 5.729548330388186533e-03
4.355000000000000000e+03 5.727326052176352246e-03
4.356000000000000000e+03 5.721723275380014538e-03
4.357000000000000000e+03 5.718382451913956929e-03
4.358000000000000000e+03 5.714453218193929485e-03
4.359000000000000000e+03 5.708653533463137544e-03
4.360000000000000000e+03 5.704292473702375632e-03
4.361000000000000000e+03 5.700104069384413254e-03
4.362000000000000000e+03 5.696762984612244347e-03
4.363000000000000000e+03 5.694806081566436938e-03
4.364000000000000000e+03 5.694291066913883051e-03
4.365000000000000000e+03 5.688802299900055925e-03
4.366000000000000000e+03 5.683030557002939805e-03
4.367000000000000000e+03 5.679770671376045688e-03
4.368000000000000000e+03 5.674848974947015179e-03
4.369000000000000000e+03 5.671568647765063038e-03
4.370000000000000000e+03 5.668116034958518672e-03
4.371000000000000000e+03 5.666694984185462192e-03
4.372000000000000000e+03 5.659545221271379892e-03
4.373000000000000000e+03 5.654723514441279027e-03
4.374000000000000000e+03 5.652345900890152867e-03
4.375000000000000000e+03 5.649002779283187649e-03
4.376000000000000000e+03 5.646751471542722604e-03
4.377000000000000000e+03 5.640102421972897732e-03
4.378000000000000000e+03 5.635191473640090154e-03
4.379000000000000000e+03 5.631752871846630766e-03
4.380000000000000000e+03 5.627514719489655481e-03
4.381000000000000000e+03 5.623404213558696151e-03
4.382000000000000000e+03 5.621251913427743017e-03
4.383000000000000000e+03 5.616391478031276113e-03
4.384000000000000000e+03 5.613268267837551000e-03
4.385000000000000000e+03 5.610130759211177931e-03
4.386000000000000000e+03 5.607943194089927072e-03
4.387000000000000000e+03 5.601481747769611157e-03
4.388000000000000000e+03 5.597915829552803368e-03
4.389000000000000000e+03 5.592654291024927969e-03
4.390000000000000000e+03 5.586579638294216464e-03
4.391000000000000000e+03 5.585166173790953766e-03
4.392000000000000000e+03 5.578420416752969541e-03
4.393000000000000000e+03 5.576210594614159841e-03
4.394000000000000000e+03 5.573048848974991587e-03
4.395000000000000000e+03 5.570627743373032272e-03
4.396000000000000000e+03 5.568366101503017737e-03
4.397000000000000000e+03 5.557768982879076128e-03
4.398000000000000000e+03 5.554037540061559225e-03
4.399000000000000000e+03 5.551029723387074059e-03
4.400000000000000000e+03 5.543173091788641121e-03
4.401000000000000000e+03 5.539652451982608403e-03
4.402000000000000000e+03 5.538013032066922518e-03
4.403000000000000000e+03 5.534826601963196806e-03
4.404000000000000000e+03 5.528257703994039242e-03
4.405000000000000000e+03 5.525533592663211049e-03
4.406000000000000000e+03 5.516008185344212396e-03
4.407000000000000000e+03 5.511433814786735087e-03
4.408000000000000000e+03 5.508889736836450682e-03
4.409000000000000000e+03 5.507451347384067705e-03
4.410000000000000000e+03 5.503855405986742694e-03
4.411000000000000000e+03 5.498684978009673457e-03
4.412000000000000000e+03 5.496528121714910377e-03
4.413000000000000000e+03 5.494916781724814951e-03
4.414000000000000000e+03 5.487870164659554816e-03
4.415000000000000000e+03 5.485988028426621102e-03
4.416000000000000000e+03 5.480416572039342217e-03
4.417000000000000000e+03 5.477417232863181912e-03
4.418000000000000000e+03 5.473811147038906526e-03
4.419000000000000000e+03 5.468676486682923568e-03
4.420000000000000000e+03 5.465993815939099859e-03
4.421000000000000000e+03 5.464457504505498830e-03
4.422000000000000000e+03 5.461642376871455977e-03
4.423000000000000000e+03 5.458400524103284614e-03
4.424000000000000000e+03 5.453641932782814054e-03
4.425000000000000000e+03 5.448290673434264680e-03
4.426000000000000000e+03 5.445578439940183639e-03
4.427000000000000000e+03 5.441049064529864844e-03
4.428000000000000000e+03 5.437124610603426972e-03
4.429000000000000000e+03 5.435600780248080188e-03
4.430000000000000000e+03 5.425644205951839216e-03
4.431000000000000000e+03 5.418947433081934377e-03
4.432000000000000000e+03 5.417125437064415974e-03
4.433000000000000000e+03 5.414202589877886891e-03
4.434000000000000000e+03 5.411176105533065106e-03
4.435000000000000000e+03 5.408925757732088203e-03
4.436000000000000000e+03 5.400198854588072334e-03
4.437000000000000000e+03 5.399490032412291446e-03
4.438000000000000000e+03 5.396474320453693158e-03
4.439000000000000000e+03 5.391946772706152427e-03
4.440000000000000000e+03 5.388092324291685227e-03
4.441000000000000000e+03 5.384953636599254696e-03
4.442000000000000000e+03 5.379631029443480809e-03
4.443000000000000000e+03 5.378460690836768705e-03
4.444000000000000000e+03 5.374017194077005365e-03
4.445000000000000000e+03 5.369481405749520521e-03
4.446000000000000000e+03 5.367907430378788917e-03
4.447000000000000000e+03 5.364248720217753771e-03
4.448000000000000000e+03 5.358702695739488500e-03
4.449000000000000000e+03 5.353522238529103035e-03
4.450000000000000000e+03 5.351630687470560963e-03
4.451000000000000000e+03 5.344098140224779955e-03
4.452000000000000000e+03 5.341909357960122201e-03
4.453000000000000000e+03 5.340789563731693571e-03
4.454000000000000000e+03 5.337186875897384844e-03
4.455000000000000000e+03 5.335143634234803221e-03
4.456000000000000000e+03 5.328464691753244734e-03
4.457000000000000000e+03 5.327014065486134452e-03
4.458000000000000000e+03 5.316906652368571205e-03
4.459000000000000000e+03 5.315014724559827784e-03
4.460000000000000000e+03 5.311300216218932217e-03
4.461000000000000000e+03 5.308849717698306200e-03
4.462000000000000000e+03 5.306511153144696444e-03
4.463000000000000000e+03 5.302640664613496140e-03
4.464000000000000000e+03 5.298587588766055442e-03
4.465000000000000000e+03 5.292423612120308526e-03
4.466000000000000000e+03 5.289824502642534627e-03
4.467000000000000000e+03 5.285312492272147868e-03
4.468000000000000000e+03 5.282601812646080253e-03
4.469000000000000000e+03 5.277286180398198939e-03
4.470000000000000000e+03 5.270733051720859035e-03
4.471000000000000000e+03 5.270210163072015959e-03
4.472000000000000000e+03 5.266564745669510134e-03
4.473000000000000000e+03 5.263455124544840803e-03
4.474000000000000000e+03 5.257667745847497201e-03
4.475000000000000000e+03 5.257149093462121746e-03
4.476000000000000000e+03 5.252329100539614853e-03
4.477000000000000000e+03 5.247236879963449070e-03
4.478000000000000000e+03 5.241851592561470007e-03
4.479000000000000000e+03 5.237249804739723021e-03
4.480000000000000000e+03 5.235117392431949852e-03
4.481000000000000000e+03 5.230891006691755322e-03
4.482000000000000000e+03 5.229834756963434687e-03
4.483000000000000000e+03 5.225837191954661037e-03
4.484000000000000000e+03 5.220875028215976252e-03
4.485000000000000000e+03 5.219854860559668130e-03
4.486000000000000000e+03 5.218026902263648084e-03
4.487000000000000000e+03 5.210480095828361712e-03
4.488000000000000000e+03 5.206598802698691152e-03
4.489000000000000000e+03 5.203230969164701278e-03
4.490000000000000000e+03 5.197898895630169262e-03
4.491000000000000000e+03 5.195186734207575888e-03
4.492000000000000000e+03 5.192267624326645480e-03
4.493000000000000000e+03 5.185003120979731102e-03
4.494000000000000000e+03 5.183124113356610448e-03
4.495000000000000000e+03 5.181740256695920380e-03
4.496000000000000000e+03 5.175103586928076795e-03
4.497000000000000000e+03 5.170160754410641629e-03
4.498000000000000000e+03 5.165542447050508121e-03
4.499000000000000000e+03 5.162834008336471096e-03
4.500000000000000000e+03 5.161140402670287564e-03
4.501000000000000000e+03 5.159047500926440023e-03
4.502000000000000000e+03 5.152910458251291209e-03
4.503000000000000000e+03 5.150974338294173061e-03
4.504000000000000000e+03 5.144248307472378857e-03
4.505000000000000000e+03 5.139742979348603177e-03
4.506000000000000000e+03 5.138925627164501672e-03
4.507000000000000000e+03 5.135094886143548067e-03
4.508000000000000000e+03 5.132418932702058519e-03
4.509000000000000000e+03 5.127346070301360727e-03
4.510000000000000000e+03 5.125724062813696857e-03
4.511000000000000000e+03 5.121362844223163562e-03
4.512000000000000000e+03 5.120302726562745051e-03
4.513000000000000000e+03 5.117824582587039359e-03
4.514000000000000000e+03 5.112752766146235785e-03
4.515000000000000000e+03 5.110216311349468667e-03
4.516000000000000000e+03 5.102629090953722003e-03
4.517000000000000000e+03 5.097770829622947329e-03
4.518000000000000000e+03 5.094170642736128504e-03
4.519000000000000000e+03 5.092354355693131523e-03
4.520000000000000000e+03 5.087545129326753041e-03
4.521000000000000000e+03 5.085958969276388984e-03
4.522000000000000000e+03 5.082977366832926690e-03
4.523000000000000000e+03 5.078712505291775418e-03
4.524000000000000000e+03 5.071376590642752424e-03
4.525000000000000000e+03 5.068273071025077188e-03
4.526000000000000000e+03 5.065323566349001598e-03
4.527000000000000000e+03 5.062575713910060990e-03
4.528000000000000000e+03 5.059277887902380137e-03
4.529000000000000000e+03 5.054476528663504054e-03
4.530000000000000000e+03 5.052748615271869179e-03
4.531000000000000000e+03 5.046471115024805942e-03
4.532000000000000000e+03 5.045545313324030154e-03
4.533000000000000000e+03 5.037758743523601014e-03
4.534000000000000000e+03 5.029237655349604215e-03
4.535000000000000000e+03 5.027441975801956280e-03
4.536000000000000000e+03 5.026381239953019164e-03
4.537000000000000000e+03 5.022750270970348027e-03
4.538000000000000000e+03 5.016992551998510769e-03
4.539000000000000000e+03 5.012945920669292961e-03
4.540000000000000000e+03 5.007983690561061164e-03
4.541000000000000000e+03 5.007716060638406352e-03
4.542000000000000000e+03 5.005184338726998035e-03
4.543000000000000000e+03 4.999570346325735506e-03
4.544000000000000000e+03 4.998895671823989396e-03
4.545000000000000000e+03 4.991355471233349488e-03
4.546000000000000000e+03 4.990078393855737308e-03
4.547000000000000000e+03 4.985171606409944875e-03
4.548000000000000000e+03 4.980258422011021174e-03
4.549000000000000000e+03 4.977991871329951953e-03
4.550000000000000000e+03 4.974406797804904398e-03
4.551000000000000000e+03 4.970317999528570292e-03
4.552000000000000000e+03 4.964567187062123195e-03
4.553000000000000000e+03 4.958694179435281339e-03
4.554000000000000000e+03 4.956668061296668273e-03
4.555000000000000000e+03 4.953191830102548349e-03
4.556000000000000000e+03 4.952051077674888072e-03
4.557000000000000000e+03 4.948319039428916363e-03
4.558000000000000000e+03 4.944152606707144862e-03
4.559000000000000000e+03 4.939717814233063505e-03
4.560000000000000000e+03 4.936615792169317223e-03
4.561000000000000000e+03 4.932426165820722776e-03
4.562000000000000000e+03 4.927252265258910344e-03
4.563000000000000000e+03 4.924170399762917497e-03
4.564000000000000000e+03 4.919806664917706490e-03
4.565000000000000000e+03 4.917685130235567754e-03
4.566000000000000000e+03 4.914168144445183253e-03
4.567000000000000000e+03 4.912161978901475462e-03
4.568000000000000000e+03 4.907696537066048338e-03
4.569000000000000000e+03 4.901991268049347983e-03
4.570000000000000000e+03 4.899834084596204654e-03
4.571000000000000000e+03 4.892810587361572615e-03
4.572000000000000000e+03 4.889460237863282009e-03
4.573000000000000000e+03 4.886169679182369302e-03
4.574000000000000000e+03 4.882126311163890314e-03
4.575000000000000000e+03 4.880697974753243212e-03
4.576000000000000000e+03 4.876917718868555539e-03
4.577000000000000000e+03 4.874467519722217902e-03
4.578000000000000000e+03 4.867231282042669242e-03
4.579000000000000000e+03 4.865023154943528064e-03
4.580000000000000000e+03 4.860211187585664581e-03
4.581000000000000000e+03 4.853967310953571750e-03
4.582000000000000000e+03 4.848245259205010912e-03
4.583000000000000000e+03 4.844521434307129393e-03
4.584000000000000000e+03 4.841598479573727860e-03
4.585000000000000000e+03 4.838336540933116381e-03
4.586000000000000000e+03 4.836538536991722391e-03
4.587000000000000000e+03 4.832851675283945068e-03
4.588000000000000000e+03 4.832486123320427207e-03
4.589000000000000000e+03 4.824658111451008910e-03
4.590000000000000000e+03 4.822355639841477935e-03
4.591000000000000000e+03 4.818207491837638891e-03
4.592000000000000000e+03 4.816762459380080456e-03
4.593000000000000000e+03 4.814326804367792707e-03
4.594000000000000000e+03 4.812753068733722182e-03
4.595000000000000000e+03 4.809604527867133127e-03
4.596000000000000000e+03 4.799528326842813185e-03
4.597000000000000000e+03 4.794756943960522440e-03
4.598000000000000000e+03 4.788891675505654866e-03
4.599000000000000000e+03 4.787812645799248076e-03
4.600000000000000000e+03 4.787004976526575833e-03
4.601000000000000000e+03 4.784179191255853551e-03
4.602000000000000000e+03 4.781774336366729529e-03
4.603000000000000000e+03 4.776600592068937917e-03
4.604000000000000000e+03 4.772498973796314437e-03
4.605000000000000000e+03 4.770427611507376681e-03
4.606000000000000000e+03 4.762541999793946761e-03
4.607000000000000000e+03 4.761279658062785025e-03
4.608000000000000000e+03 4.759221207732287212e-03
4.609000000000000000e+03 4.750685111258992621e-03
4.610000000000000000e+03 4.749430295805377386e-03
4.611000000000000000e+03 4.748734638170670069e-03
4.612000000000000000e+03 4.744400341643022212e-03
4.613000000000000000e+03 4.741513887886468492e-03
4.614000000000000000e+03 4.736470644933377973e-03
4.615000000000000000e+03 4.735415008217440380e-03
4.616000000000000000e+03 4.726966854036283514e-03
4.617000000000000000e+03 4.724670549383382795e-03
4.618000000000000000e+03 4.720008040960308425e-03
4.619000000000000000e+03 4.715033698486947519e-03
4.620000000000000000e+03 4.714701852316476038e-03
4.621000000000000000e+03 4.711910792090499671e-03
4.622000000000000000e+03 4.709676924817851086e-03
4.623000000000000000e+03 4.706759896305463473e-03
4.624000000000000000e+03 4.704340523587250376e-03
4.625000000000000000e+03 4.699261539430654375e-03
4.626000000000000000e+03 4.694707419928724826e-03
4.627000000000000000e+03 4.692454455483874125e-03
4.628000000000000000e+03 4.686302466006280268e-03
4.629000000000000000e+03 4.682754388041729735e-03
4.630000000000000000e+03 4.678595600490005613e-03
4.631000000000000000e+03 4.676065361777555045e-03
4.632000000000000000e+03 4.672421681108783476e-03
4.633000000000000000e+03 4.666952819683649334e-03
4.634000000000000000e+03 4.662377795658043458e-03
4.635000000000000000e+03 4.659080329841001206e-03
4.636000000000000000e+03 4.657119263982047522e-03
4.637000000000000000e+03 4.650163216945164650e-03
4.638000000000000000e+03 4.648846988161515169e-03
4.639000000000000000e+03 4.642987700121150620e-03
4.640000000000000000e+03 4.639015027692560723e-03
4.641000000000000000e+03 4.636008979270745713e-03
4.642000000000000000e+03 4.634310010078899512e-03
4.643000000000000000e+03 4.626063062379091179e-03
4.644000000000000000e+03 4.622172191640103872e-03
4.645000000000000000e+03 4.620004352376033338e-03
4.646000000000000000e+03 4.612681965530748655e-03
4.647000000000000000e+03 4.610554217276281383e-03
4.648000000000000000e+03 4.606855955543981591e-03
4.649000000000000000e+03 4.605044755965275599e-03
4.650000000000000000e+03 4.602984918105838819e-03
4.651000000000000000e+03 4.597230220918607085e-03
4.652000000000000000e+03 4.594370171553207802e-03
4.653000000000000000e+03 4.588617227336505219e-03
4.654000000000000000e+03 4.584525200161106324e-03
4.655000000000000000e+03 4.582734666216518350e-03
4.656000000000000000e+03 4.577445133893760093e-03
4.657000000000000000e+03 4.575571641859882584e-03
4.658000000000000000e+03 4.569124384405643530e-03
4.659000000000000000e+03 4.564633478375996166e-03
4.660000000000000000e+03 4.562947133547370568e-03
4.661000000000000000e+03 4.561467275596412484e-03
4.662000000000000000e+03 4.557672397669477668e-03
4.663000000000000000e+03 4.552863601151803559e-03
4.664000000000000000e+03 4.550264399330501003e-03
4.665000000000000000e+03 4.546097873865262949e-03
4.666000000000000000e+03 4.545698154988453421e-03
4.667000000000000000e+03 4.539696207327627471e-03
4.668000000000000000e+03 4.537163665206515178e-03
4.669000000000000000e+03 4.533570516936034564e-03
4.670000000000000000e+03 4.531165399653759931e-03
4.671000000000000000e+03 4.528105003573126321e-03
4.672000000000000000e+03 4.524788747985468776e-03
4.673000000000000000e+03 4.520032447658370658e-03
4.674000000000000000e+03 4.516300723169503449e-03
4.675000000000000000e+03 4.511440201148218115e-03
4.676000000000000000e+03 4.508746739460472996e-03
4.677000000000000000e+03 4.504920368122104779e-03
4.678000000000000000e+03 4.502002416138325795e-03
4.679000000000000000e+03 4.497880110667014722e-03
4.680000000000000000e+03 4.493197967922940572e-03
4.681000000000000000e+03 4.490557896589811998e-03
4.682000000000000000e+03 4.484670061492617918e-03
4.683000000000000000e+03 4.483970310349678565e-03
4.684000000000000000e+03 4.478412115187262697e-03
4.685000000000000000e+03 4.474245062062265008e-03
4.686000000000000000e+03 4.471544062685929403e-03
4.687000000000000000e+03 4.469512900719120087e-03
4.688000000000000000e+03 4.466784844822177178e-03
4.689000000000000000e+03 4.462146038541018635e-03
4.690000000000000000e+03 4.459180925528547119e-03
4.691000000000000000e+03 4.455687531318203685e-03
4.692000000000000000e+03 4.451345336403232308e-03
4.693000000000000000e+03 4.445118022967117430e-03
4.694000000000000000e+03 4.441049700724185138e-03
4.695000000000000000e+03 4.438777274900927196e-03
4.696000000000000000e+03 4.436428114140530433e-03
4.697000000000000000e+03 4.433993197656645180e-03
4.698000000000000000e+03 4.427865939756792796e-03
4.699000000000000000e+03 4.425913306799062787e-03
4.700000000000000000e+03 4.422178962500239799e-03
4.701000000000000000e+03 4.420100839370190264e-03
4.702000000000000000e+03 4.417189781868701912e-03
4.703000000000000000e+03 4.411620077642357599e-03
4.704000000000000000e+03 4.410793408876761967e-03
4.705000000000000000e+03 4.407132230562031509e-03
4.706000000000000000e+03 4.404299353187086756e-03
4.707000000000000000e+03 4.396966542372605577e-03
4.708000000000000000e+03 4.394450752017968129e-03
4.709000000000000000e+03 4.392827053253532850e-03
4.710000000000000000e+03 4.384363179123976564e-03
4.711000000000000000e+03 4.382181391985821156e-03
4.712000000000000000e+03 4.381551064609336132e-03
4.713000000000000000e+03 4.376485498058611118e-03
4.714000000000000000e+03 4.370543495523324801e-03
4.715000000000000000e+03 4.368280761849629816e-03
4.716000000000000000e+03 4.362821852933394286e-03
4.717000000000000000e+03 4.359955147388431748e-03
4.718000000000000000e+03 4.355814148999351439e-03
4.719000000000000000e+03 4.353681714073019335e-03
4.720000000000000000e+03 4.350579739580503862e-03
4.721000000000000000e+03 4.342869769340477679e-03
4.722000000000000000e+03 4.339271754187171495e-03
4.723000000000000000e+03 4.335440479154815951e-03
4.724000000000000000e+03 4.330100948370141888e-03
4.725000000000000000e+03 4.328076951937101340e-03
4.726000000000000000e+03 4.326754109800191005e-03
4.727000000000000000e+03 4.323221886708169918e-03
4.728000000000000000e+03 4.321363007814656848e-03
4.729000000000000000e+03 4.319328881665456671e-03
4.730000000000000000e+03 4.314109387193940104e-03
4.731000000000000000e+03 4.310671289435467207e-03
4.732000000000000000e+03 4.303905125086096226e-03
4.733000000000000000e+03 4.298089447263364962e-03
4.734000000000000000e+03 4.294658282821646987e-03
4.735000000000000000e+03 4.289465979562423481e-03
4.736000000000000000e+03 4.286719999217474854e-03
4.737000000000000000e+03 4.284509716665899949e-03
4.738000000000000000e+03 4.279367894531285049e-03
4.739000000000000000e+03 4.276783124489397236e-03
4.740000000000000000e+03 4.275049106256648829e-03
4.741000000000000000e+03 4.269693302074327110e-03
4.742000000000000000e+03 4.267544098935428278e-03
4.743000000000000000e+03 4.265531415009370976e-03
4.744000000000000000e+03 4.261932785955713232e-03
4.745000000000000000e+03 4.255963685943726926e-03
4.746000000000000000e+03 4.254532645309234105e-03
4.747000000000000000e+03 4.249372505025033470e-03
4.748000000000000000e+03 4.244717965986449966e-03
4.749000000000000000e+03 4.242470946063072422e-03
4.750000000000000000e+03 4.235503073668002959e-03
4.751000000000000000e+03 4.233621988270566856e-03
4.752000000000000000e+03 4.227810045632445120e-03
4.753000000000000000e+03 4.221770086822621698e-03
4.754000000000000000e+03 4.219648389322214546e-03
4.755000000000000000e+03 4.217412714702304527e-03
4.756000000000000000e+03 4.212649398347780710e-03
4.757000000000000000e+03 4.209982658243935187e-03
4.758000000000000000e+03 4.208942904668878243e-03
4.759000000000000000e+03 4.205957924747764226e-03
4.760000000000000000e+03 4.201937631089992103e-03
4.761000000000000000e+03 4.200130833453165694e-03
4.762000000000000000e+03 4.194629800614828839e-03
4.763000000000000000e+03 4.188027024357126107e-03
4.764000000000000000e+03 4.186895332980620880e-03
4.765000000000000000e+03 4.180190911509476699e-03
4.766000000000000000e+03 4.176851641166357508e-03
4.767000000000000000e+03 4.176233042531362662e-03
4.768000000000000000e+03 4.171563829745677209e-03
4.769000000000000000e+03 4.166287954381438750e-03
4.770000000000000000e+03 4.161676164295215023e-03
4.771000000000000000e+03 4.158831388795809769e-03
4.772000000000000000e+03 4.155262738928564882e-03
4.773000000000000000e+03 4.152173714778781624e-03
4.774000000000000000e+03 4.148881771315186297e-03
4.775000000000000000e+03 4.140835847639865244e-03
4.776000000000000000e+03 4.138131063528134763e-03
4.777000000000000000e+03 4.136400996313491056e-03
4.778000000000000000e+03 4.130145896930274840e-03
4.779000000000000000e+03 4.128683714192843066e-03
4.780000000000000000e+03 4.127679628761727129e-03
4.781000000000000000e+03 4.122173159157649543e-03
4.782000000000000000e+03 4.120630267847766662e-03
4.783000000000000000e+03 4.118137518925235260e-03
4.784000000000000000e+03 4.108716911442757309e-03
4.785000000000000000e+03 4.106733644485723901e-03
4.786000000000000000e+03 4.102682318661994218e-03
4.787000000000000000e+03 4.101141314416544871e-03
4.788000000000000000e+03 4.098767420086512139e-03
4.789000000000000000e+03 4.094943475489110085e-03
4.790000000000000000e+03 4.091598519933730728e-03
4.791000000000000000e+03 4.085187073680958576e-03
4.792000000000000000e+03 4.080228115351473145e-03
4.793000000000000000e+03 4.078324925525918417e-03
4.794000000000000000e+03 4.076293594886675441e-03
4.795000000000000000e+03 4.071742987774674277e-03
4.796000000000000000e+03 4.068951051852305774e-03
4.797000000000000000e+03 4.062730138373079128e-03
4.798000000000000000e+03 4.058491700586063997e-03
4.799000000000000000e+03 4.055342599391690769e-03
4.800000000000000000e+03 4.051734825531319931e-03
4.801000000000000000e+03 4.046278984205315711e-03
4.802000000000000000e+03 4.043829645622389404e-03
4.803000000000000000e+03 4.041594100193942468e-03
4.804000000000000000e+03 4.038611023335953072e-03
4.805000000000000000e+03 4.034542126733046269e-03
4.806000000000000000e+03 4.031432211171813267e-03
4.807000000000000000e+03 4.027893683242164506e-03
4.808000000000000000e+03 4.023960071964141280e-03
4.809000000000000000e+03 4.019568049749834733e-03
4.810000000000000000e+03 4.013321674579414279e-03
4.811000000000000000e+03 4.008172582396414031e-03
4.812000000000000000e+03 4.005141850634958561e-03
4.813000000000000000e+03 4.002649023499653229e-03
4.814000000000000000e+03 3.997682464890662223e-03
4.815000000000000000e+03 3.995674050697809072e-03
4.816000000000000000e+03 3.987688359621173635e-03
4.817000000000000000e+03 3.985934500798005500e-03
4.818000000000000000e+03 3.979762129512623252e-03
4.819000000000000000e+03 3.977465236024209198e-03
4.820000000000000000e+03 3.975630920979337894e-03
4.821000000000000000e+03 3.970730237120595300e-03
4.822000000000000000e+03 3.969429923111175186e-03
4.823000000000000000e+03 3.967519592635510191e-03
4.824000000000000000e+03 3.964226813389738757e-03
4.825000000000000000e+03 3.960821877224233144e-03
4.826000000000000000e+03 3.952464541195461860e-03
4.827000000000000000e+03 3.951065863284906367e-03
4.828000000000000000e+03 3.944335393966044018e-03
4.829000000000000000e+03 3.941445974668035535e-03
4.830000000000000000e+03 3.939093260629810550e-03
4.831000000000000000e+03 3.931719774067182066e-03
4.832000000000000000e+03 3.930471303804448230e-03
4.833000000000000000e+03 3.928477417153222219e-03
4.834000000000000000e+03 3.926726123926018060e-03
4.835000000000000000e+03 3.921884583960593904e-03
4.836000000000000000e+03 3.920226835776195393e-03
4.837000000000000000e+03 3.913751817760457476e-03
4.838000000000000000e+03 3.912084088272249453e-03
4.839000000000000000e+03 3.906169989231380105e-03
4.840000000000000000e+03 3.901596279213908735e-03
4.841000000000000000e+03 3.896793474403018563e-03
4.842000000000000000e+03 3.895703729172019132e-03
4.843000000000000000e+03 3.889823605825168829e-03
4.844000000000000000e+03 3.886023674504651519e-03
4.845000000000000000e+03 3.883177975602104554e-03
4.846000000000000000e+03 3.880967018627825334e-03
4.847000000000000000e+03 3.874549687965059622e-03
4.848000000000000000e+03 3.872337198846235919e-03
4.849000000000000000e+03 3.866423421434471864e-03
4.850000000000000000e+03 3.864113978098297417e-03
4.851000000000000000e+03 3.855567076671550034e-03
4.852000000000000000e+03 3.853855466512029308e-03
4.853000000000000000e+03 3.849930167077526832e-03
4.854000000000000000e+03 3.847931981249637281e-03
4.855000000000000000e+03 3.844022656448459283e-03
4.856000000000000000e+03 3.842015114418612012e-03
4.857000000000000000e+03 3.838525880711778863e-03
4.858000000000000000e+03 3.836714381736543167e-03
4.859000000000000000e+03 3.828061985501754211e-03
4.860000000000000000e+03 3.821253583235473955e-03
4.861000000000000000e+03 3.820659867193530214e-03
4.862000000000000000e+03 3.818310862195296602e-03
4.863000000000000000e+03 3.812098542082854175e-03
4.864000000000000000e+03 3.809997943492687052e-03
4.865000000000000000e+03 3.804423451734898973e-03
4.866000000000000000e+03 3.803596423141389783e-03
4.867000000000000000e+03 3.798949050325843568e-03
4.868000000000000000e+03 3.795363154868449610e-03
4.869000000000000000e+03 3.791784955147431500e-03
4.870000000000000000e+03 3.786203829983675676e-03
4.871000000000000000e+03 3.783411576783257419e-03
4.872000000000000000e+03 3.778700607301466782e-03
4.873000000000000000e+03 3.773724325606893446e-03
4.874000000000000000e+03 3.769103566405684284e-03
4.875000000000000000e+03 3.762790998215831840e-03
4.876000000000000000e+03 3.757914809025293158e-03
4.877000000000000000e+03 3.753616107730467760e-03
4.878000000000000000e+03 3.752886430784777624e-03
4.879000000000000000e+03 3.749081427939663334e-03
4.880000000000000000e+03 3.745175352994475557e-03
4.881000000000000000e+03 3.742845351640375524e-03
4.882000000000000000e+03 3.737802919008109768e-03
4.883000000000000000e+03 3.735386966006651235e-03
4.884000000000000000e+03 3.733795316536371155e-03
4.885000000000000000e+03 3.728023315417732311e-03
4.886000000000000000e+03 3.727940438168290613e-03
4.887000000000000000e+03 3.726212421135136326e-03
4.888000000000000000e+03 3.720370204682136878e-03
4.889000000000000000e+03 3.714298157719638557e-03
4.890000000000000000e+03 3.710497921708871220e-03
4.891000000000000000e+03 3.705822880496975353e-03
4.892000000000000000e+03 3.701486735658874455e-03
4.893000000000000000e+03 3.696557269932662215e-03
4.894000000000000000e+03 3.690979763625517468e-03
4.895000000000000000e+03 3.688984900528372978e-03
4.896000000000000000e+03 3.686602521015586772e-03
4.897000000000000000e+03 3.681072116468805597e-03
4.898000000000000000e+03 3.677597850285396243e-03
4.899000000000000000e+03 3.673780757211062703e-03
4.900000000000000000e+03 3.668848618048136268e-03
4.901000000000000000e+03 3.664293753966823761e-03
4.902000000000000000e+03 3.658121768477492868e-03
4.903000000000000000e+03 3.651803601014137236e-03
4.904000000000000000e+03 3.651316662246972041e-03
4.905000000000000000e+03 3.645651266322863689e-03
4.906000000000000000e+03 3.644307906025451120e-03
4.907000000000000000e+03 3.636608190788482176e-03
4.908000000000000000e+03 3.634085115485521326e-03
4.909000000000000000e+03 3.628349137737992350e-03
4.910000000000000000e+03 3.624509374719605322e-03
4.911000000000000000e+03 3.621562865858215033e-03
4.912000000000000000e+03 3.615694654401880367e-03
4.913000000000000000e+03 3.613247720215165704e-03
4.914000000000000000e+03 3.607142699574381745e-03
4.915000000000000000e+03 3.605109725983740576e-03
4.916000000000000000e+03 3.602288340229556698e-03
4.917000000000000000e+03 3.596211114047770125e-03
4.918000000000000000e+03 3.591174104364222488e-03
4.919000000000000000e+03 3.585529593506647534e-03
4.920000000000000000e+03 3.581494428007541472e-03
4.921000000000000000e+03 3.579172871953768993e-03
4.922000000000000000e+03 3.572723376475676026e-03
4.923000000000000000e+03 3.568673761083833180e-03
4.924000000000000000e+03 3.560486114083917086e-03
4.925000000000000000e+03 3.559493314392901415e-03
4.926000000000000000e+03 3.556724132936200499e-03
4.927000000000000000e+03 3.552654510349890094e-03
4.928000000000000000e+03 3.546628904126329380e-03
4.929000000000000000e+03 3.539676048187600892e-03
4.930000000000000000e+03 3.534348851112507385e-03
4.931000000000000000e+03 3.531785639795669961e-03
4.932000000000000000e+03 3.527768235058091617e-03
4.933000000000000000e+03 3.524561982649731390e-03
4.934000000000000000e+03 3.519996400189575551e-03
4.935000000000000000e+03 3.514628979410011535e-03
4.936000000000000000e+03 3.512259786160854946e-03
4.937000000000000000e+03 3.510409939838352901e-03
4.938000000000000000e+03 3.501958137602356486e-03
4.939000000000000000e+03 3.500493860729116374e-03
4.940000000000000000e+03 3.498009159560700864e-03
4.941000000000000000e+03 3.491997018124796091e-03
4.942000000000000000e+03 3.487178831031512334e-03
4.943000000000000000e+03 3.480206881706228873e-03
4.944000000000000000e+03 3.475701981626203377e-03
4.945000000000000000e+03 3.472608794779791317e-03
4.946000000000000000e+03 3.471109416119003404e-03
4.947000000000000000e+03 3.460441114932097124e-03
4.948000000000000000e+03 3.454945937703636592e-03
4.949000000000000000e+03 3.449188869038692738e-03
4.950000000000000000e+03 3.447269899768068413e-03
4.951000000000000000e+03 3.441922426558923203e-03
4.952000000000000000e+03 3.435053096809406389e-03
4.953000000000000000e+03 3.432255222478542474e-03
4.954000000000000000e+03 3.423742881046387774e-03
4.955000000000000000e+03 3.421961537303458943e-03
4.956000000000000000e+03 3.415491052526841483e-03
4.957000000000000000e+03 3.412949386341113372e-03
4.958000000000000000e+03 3.410889487348731965e-03
4.959000000000000000e+03 3.405709175207417404e-03
4.960000000000000000e+03 3.398483547712244368e-03
4.961000000000000000e+03 3.396457273701489719e-03
4.962000000000000000e+03 3.394066678052932648e-03
4.963000000000000000e+03 3.389835913171468894e-03
4.964000000000000000e+03 3.381812915905513858e-03
4.965000000000000000e+03 3.378094964495874982e-03
4.966000000000000000e+03 3.377935958701597154e-03
4.967000000000000000e+03 3.368329478580231202e-03
4.968000000000000000e+03 3.361588905443018294e-03
4.969000000000000000e+03 3.353938477324249889e-03
4.970000000000000000e+03 3.347740708563137074e-03
4.971000000000000000e+03 3.345387771099206636e-03
4.972000000000000000e+03 3.342810738586024250e-03
4.973000000000000000e+03 3.336696465586993544e-03
4.974000000000000000e+03 3.330246638323376609e-03
4.975000000000000000e+03 3.323703671577343984e-03
4.976000000000000000e+03 3.318070151069172150e-03
4.977000000000000000e+03 3.313424255939567860e-03
4.978000000000000000e+03 3.309436969305571373e-03
4.979000000000000000e+03 3.296218989929159977e-03
4.980000000000000000e+03 3.293409818880458414e-03
4.981000000000000000e+03 3.287557284865030849e-03
4.982000000000000000e+03 3.282691396127860022e-03
4.983000000000000000e+03 3.276909044638034313e-03
4.984000000000000000e+03 3.263463268904663161e-03
4.985000000000000000e+03 3.261028581924020273e-03
4.986000000000000000e+03 3.254987620922696057e-03
4.987000000000000000e+03 3.250045614893757890e-03
4.988000000000000000e+03 3.242275450258251882e-03
4.989000000000000000e+03 3.239929167243748697e-03
4.990000000000000000e+03 3.231188191473012648e-03
4.991000000000000000e+03 3.224886160898289642e-03
4.992000000000000000e+03 3.213859246330585170e-03
4.993000000000000000e+03 3.202271616031599454e-03
4.994000000000000000e+03 3.196471628605984314e-03
4.995000000000000000e+03 3.192364693854115709e-03
4.996000000000000000e+03 3.172762939447708406e-03
4.997000000000000000e+03 3.159905401297656742e-03
4.998000000000000000e+03 3.156410193122238805e-03
4.999000000000000000e+03 3.139267682712801495e-03
5.000000000000000000e+03 3.132938306048565873e-03
5.001000000000000000e+03 3.125655480336797000e-03


==> GISSigL0J0.dat <==
1.000000000000000000e+00 1.804291055999230065e-01
2.000000000000000000e+00 1.768487969217578393e-01
3.000000000000000000e+00 1.216557542510871143e-01
4.000000000000000000e+00 7.102311368635874644e-02
5.000000000000000000e+00 5.658294195029828222e-02
6.000000000000000000e+00 5.612194862486277747e-02
7.000000000000000000e+00 4.106267044965922902e-02
8.000000000000000000e+00 3.849620596992625599e-02
9.000000000000000000e+00 3.596823368396605269e-02
1.000000000000000000e+01 3.224359260209246070e-02
1.100000000000000000e+01 2.731400072518871958e-02
1.200000000000000000e+01 2.593337257750443978e-02
1.300000000000000000e+01 2.360980055699365976e-02
1.400000000000000000e+01 2.014294926805631700e-02
1.500000000000000000e+01 1.662884883702390668e-02
1.600000000000000000e+01 1.647887153645911582e-02
1.700000000000000000e+01 1.621766572659193856e-02
1.800000000000000000e+01 1.541937121015218674e-02
1.900000000000000000e+01 1.230061893480326532e-02
2.000000000000000000e+01 1.105891637480781522e-02
2.100000000000000000e+01 1.101604735211729816e-02
2.200000000000000000e+01 1.036083781162980277e-02
2.300000000000000000e+01 9.559121984192658211e-03
2.400000000000000000e+01 8.574067578411753709e-03
2.500000000000000000e+01 7.851583297079771026e-03
2.600000000000000000e+01 7.025760581191854010e-03
2.700000000000000000e+01 6.358250388989951547e-03
2.800000000000000000e+01 6.151143864806588729e-03
2.900000000000000000e+01 5.783934051921368370e-03
3.000000000000000000e+01 5.597726997975366325e-03
3.100000000000000000e+01 5.380978440417170418e-03
3.200000000000000000e+01 5.306104409657791052e-03
3.300000000000000000e+01 4.732739919010952971e-03
3.400000000000000000e+01 4.583167845513262673e-03
3.500000000000000000e+01 4.380628359039564698e-03
3.600000000000000000e+01 4.150266812948346339e-03
3.700000000000000000e+01 3.915425698233658547e-03
3.800000000000000000e+01 3.717913578332575613e-03
3.900000000000000000e+01 3.362909590101076374e-03
4.000000000000000000e+01 3.214658765726301822e-03
4.100000000000000000e+01 3.063492110624095946e-03
4.200000000000000000e+01 2.978189133625239356e-03
4.300000000000000000e+01 2.809540729281709368e-03
4.400000000000000000e+01 2.659180941790606142e-03
4.500000000000000000e+01 2.519404429977155271e-03
4.600000000000000000e+01 2.352711112205515230e-03
4.700000000000000000e+01 2.320034548180134430e-03
4.800000000000000000e+01 2.213640229105086257e-03
4.900000000000000000e+01 2.112912967912908887e-03
5.000000000000000000e+01 1.972154078838508039e-03
5.100000000000000000e+01 1.912291511270885645e-03
5.200000000000000000e+01 1.729094113259966323e-03
5.300000000000000000e+01 1.529725241497806353e-03
5.400000000000000000e+01 1.512682606652093796e-03
5.500000000000000000e+01 1.487598078127145076e-03
5.600000000000000000e+01 1.394651535612303215e-03
5.700000000000000000e+01 1.330220660614224362e-03
5.800000000000000000e+01 1.318089511657634166e-03
5.900000000000000000e+01 1.202639917734264589e-03
6.000000000000000000e+01 1.089071493981061184e-03
6.100000000000000000e+01 1.084334823723525970e-03
6.200000000000000000e+01 1.081868154956645541e-03
6.300000000000000000e+01 1.069156391575709934e-03
6.400000000000000000e+01 1.035399178180088520e-03
6.500000000000000000e+01 9.428180095280449093e-04
6.600000000000000000e+01 9.149316975664012475e-04
6.700000000000000000e+01 8.683155145231090518e-04
6.800000000000000000e+01 8.300440106387583714e-04
6.900000000000000000e+01 7.702232817635020715e-04
7.000000000000000000e+01 7.689262637940333465e-04
7.100000000000000000e+01 7.645134412715145307e-04
7.200000000000000000e+01 7.231117302693107571e-04
7.300000000000000000e+01 7.032217960425315561e-04
7.400000000000000000e+01 6.910643399636514370e-04
7.500000000000000000e+01 6.559791514780924414e-04
7.600000000000000000e+01 6.476948312460473461e-04
7.700000000000000000e+01 6.467775058875802714e-04
7.800000000000000000e+01 5.791835958872977716e-04
7.900000000000000000e+01 5.588677304267283255e-04
8.000000000000000000e+01 5.364990156902679471e-04
8.100000000000000000e+01 5.349219026063364033e-04
8.200000000000000000e+01 5.213821492800879958e-04
8.300000000000000000e+01 5.130451222297143649e-04
8.400000000000000000e+01 5.072523593832075749e-04
8.500000000000000000e+01 4.888065894420136944e-04
8.600000000000000000e+01 4.583618907732559498e-04
8.700000000000000000e+01 4.327716878810542356e-04
8.800000000000000000e+01 4.315727482157399289e-04
8.900000000000000000e+01 4.018503285223743262e-04
9.000000000000000000e+01 3.953771045200860329e-04
9.100000000000000000e+01 3.900288721319086836e-04
9.200000000000000000e+01 3.856882073737712829e-04
9.300000000000000000e+01 3.711051695689371712e-04
9.400000000000000000e+01 3.686491962342778781e-04
9.500000000000000000e+01 3.636246040940636719e-04
9.600000000000000000e+01 3.434820609479452471e-04
9.700000000000000000e+01 3.213610216159549452e-04
9.800000000000000000e+01 3.183500661552191198e-04
9.900000000000000000e+01 3.002311728394642366e-04
1.000000000000000000e+02 2.966617821814747933e-04
1.010000000000000000e+02 2.863000244789118106e-04
1.020000000000000000e+02 2.754377769142483338e-04
1.030000000000000000e+02 2.588036180001732751e-04
1.040000000000000000e+02 2.557172001756070792e-04
1.050000000000000000e+02 2.498635690186079106e-04
1.060000000000000000e+02 2.476651435984782092e-04
1.070000000000000000e+02 2.373171185394540143e-04
1.080000000000000000e+02 2.305083255742984875e-04
1.090000000000000000e+02 2.259196193604968257e-04
1.100000000000000000e+02 2.237273103651890962e-04
1.110000000000000000e+02 2.165750966951197041e-04
1.120000000000000000e+02 2.156913063157856760e-04
1.130000000000000000e+02 2.152809546811052595e-04
1.140000000000000000e+02 2.064489696697784993e-04
1.150000000000000000e+02 2.020683476317604451e-04
1.160000000000000000e+02 1.940572196744648188e-04
1.170000000000000000e+02 1.887877584531658798e-04
1.180000000000000000e+02 1.762527853766454242e-04
1.190000000000000000e+02 1.729535915561613375e-04
1.200000000000000000e+02 1.635342213269921441e-04
1.210000000000000000e+02 1.633501582712797487e-04
1.220000000000000000e+02 1.581612439027525741e-04
1.230000000000000000e+02 1.521320531431137699e-04
1.240000000000000000e+02 1.436726724316910743e-04
1.250000000000000000e+02 1.376807467752804717e-04
1.260000000000000000e+02 1.364780237255918750e-04
1.270000000000000000e+02 1.356219477032026381e-04
1.280000000000000000e+02 1.311516471450389237e-04
1.290000000000000000e+02 1.282250341558631554e-04
1.300000000000000000e+02 1.269446959024413948e-04
1.310000000000000000e+02 1.215812578213281298e-04
1.320000000000000000e+02 1.174395470029582401e-04
1.330000000000000000e+02 1.160987213379610682e-04
1.340000000000000000e+02 1.154211149215282584e-04
1.350000000000000000e+02 1.133027467411269350e-04
1.360000000000000000e+02 1.100584960827459633e-04
1.370000000000000000e+02 1.082456129072917778e-04
1.380000000000000000e+02 1.071700995553210239e-04
1.390000000000000000e+02 9.905191605377414740e-05
1.400000000000000000e+02 8.890569144587079147e-05
1.410000000000000000e+02 8.730638572143074167e-05
1.420000000000000000e+02 8.697264499469637214e-05
1.430000000000000000e+02 8.632819814208435500e-05
1.440000000000000000e+02 8.541330269443167078e-05
1.450000000000000000e+02 8.286473289210411299e-05
1.460000000000000000e+02 8.032777398173504481e-05
1.470000000000000000e+02 7.858779207667776403e-05
1.480000000000000000e+02 7.751093072898844916e-05
1.490000000000000000e+02 7.471337467998656850e-05
1.500000000000000000e+02 7.449277913780183382e-05
1.510000000000000000e+02 7.254848102354996867e-05
1.520000000000000000e+02 7.170411736350934941e-05
1.530000000000000000e+02 6.625652856051447281e-05
1.540000000000000000e+02 6.255418923642916385e-05
1.550000000000000000e+02 5.889332638062773812e-05
1.560000000000000000e+02 5.755067771246451952e-05
1.570000000000000000e+02 5.684182874982479509e-05
1.580000000000000000e+02 5.527256452462674048e-05
1.590000000000000000e+02 5.485494858736961714e-05
1.600000000000000000e+02 5.266262030338728046e-05
1.610000000000000000e+02 4.971046729796961701e-05
1.620000000000000000e+02 4.821397037063605167e-05
1.630000000000000000e+02 4.726836320376381288e-05
1.640000000000000000e+02 4.560522243237423787e-05
1.650000000000000000e+02 4.467372273118158025e-05
1.660000000000000000e+02 4.377075776011038569e-05
1.670000000000000000e+02 4.332650068259558769e-05
1.680000000000000000e+02 4.261924113210825829e-05
1.690000000000000000e+02 4.197545822098625756e-05
1.700000000000000000e+02 4.067153262099813886e-05
1.710000000000000000e+02 4.017814182874942218e-05
1.720000000000000000e+02 3.872306577034702221e-05
1.730000000000000000e+02 3.820461802157224120e-05
1.740000000000000000e+02 3.747132525550833209e-05
1.750000000000000000e+02 3.668372736533244183e-05
1.760000000000000000e+02 3.622023859729843535e-05
1.770000000000000000e+02 3.519929436753356961e-05
1.780000000000000000e+02 3.412354806779253685e-05
1.790000000000000000e+02 3.273811281525582556e-05
1.800000000000000000e+02 3.175579355899059046e-05
1.810000000000000000e+02 3.158551354334056645e-05
1.820000000000000000e+02 3.089856246606703682e-05
1.830000000000000000e+02 3.010972548406284181e-05
1.840000000000000000e+02 2.953981277316746363e-05
1.850000000000000000e+02 2.924507406699727828e-05
1.860000000000000000e+02 2.892661254504146759e-05
1.870000000000000000e+02 2.778565932526886302e-05
1.880000000000000000e+02 2.707712329184560677e-05
1.890000000000000000e+02 2.658456124236743207e-05
1.900000000000000000e+02 2.629257281718695840e-05
1.910000000000000000e+02 2.556353319066990187e-05
1.920000000000000000e+02 2.472457869906735724e-05
1.930000000000000000e+02 2.375900142220641531e-05
1.940000000000000000e+02 2.284128257603126278e-05
1.950000000000000000e+02 2.248160888635230162e-05
1.960000000000000000e+02 2.221940687824072337e-05
1.970000000000000000e+02 2.170403891456744132e-05
1.980000000000000000e+02 2.129944551465191412e-05
1.990000000000000000e+02 2.053435779563199306e-05
2.000000000000000000e+02 2.049581207242027412e-05
2.010000000000000000e+02 1.927856433645715021e-05
2.020000000000000000e+02 1.861244762667781065e-05
2.030000000000000000e+02 1.805542550784373148e-05
2.040000000000000000e+02 1.742775555765990544e-05
2.050000000000000000e+02 1.703150305461383437e-05
2.060000000000000000e+02 1.693229126824406466e-05
2.070000000000000000e+02 1.611272672848016634e-05
2.080000000000000000e+02 1.550886221832094229e-05
2.090000000000000000e+02 1.499672162539719229e-05
2.100000000000000000e+02 1.400710034096896765e-05


==> GISSigL1J0.dat <==
1.000000000000000000e+00 6.563941833338329812e-02
2.000000000000000000e+00 6.077057081603410432e-02
3.000000000000000000e+00 4.014234953279358781e-02
4.000000000000000000e+00 3.983034685425151933e-02
5.000000000000000000e+00 2.705628195527689378e-02
6.000000000000000000e+00 2.572081669615463445e-02
7.000000000000000000e+00 2.313301226219586712e-02
8.000000000000000000e+00 1.890177453930831988e-02
9.000000000000000000e+00 1.691425673538700727e-02
1.000000000000000000e+01 1.597559857071679038e-02
1.100000000000000000e+01 1.289600691117242376e-02
1.200000000000000000e+01 1.168575919253271415e-02
1.300000000000000000e+01 1.084381425594558787e-02
1.400000000000000000e+01 8.411377967547657708e-03
1.500000000000000000e+01 6.992651248119901262e-03
1.600000000000000000e+01 6.052060948412245171e-03
1.700000000000000000e+01 5.502926584865438196e-03
1.800000000000000000e+01 4.753850529169332921e-03
1.900000000000000000e+01 4.272627057854349111e-03
2.000000000000000000e+01 3.743173463485731812e-03
2.100000000000000000e+01 3.713787409667503991e-03
2.200000000000000000e+01 3.510243770453177516e-03
2.300000000000000000e+01 3.320504717091758099e-03
2.400000000000000000e+01 2.990156387287857490e-03
2.500000000000000000e+01 2.671649974898764913e-03
2.600000000000000000e+01 2.614137613760663705e-03
2.700000000000000000e+01 2.553280536392743810e-03
2.800000000000000000e+01 2.320550290663854313e-03
2.900000000000000000e+01 2.225071301071615461e-03
3.000000000000000000e+01 2.108933559377778374e-03
3.100000000000000000e+01 1.820532892457261227e-03
3.200000000000000000e+01 1.753459108843909327e-03
3.300000000000000000e+01 1.702694494023374548e-03
3.400000000000000000e+01 1.573041363594358246e-03
3.500000000000000000e+01 1.411362392276816272e-03
3.600000000000000000e+01 1.386450766265348708e-03
3.700000000000000000e+01 1.334527686520422824e-03
3.800000000000000000e+01 1.237887317613015330e-03
3.900000000000000000e+01 1.201120623921472395e-03
4.000000000000000000e+01 1.131673912806006703e-03
4.100000000000000000e+01 1.043267245219269652e-03
4.200000000000000000e+01 1.034679814640810476e-03
4.300000000000000000e+01 9.991663057085857329e-04
4.400000000000000000e+01 9.734000748847021966e-04
4.500000000000000000e+01 8.884836873668148583e-04
4.600000000000000000e+01 8.595552164428407749e-04
4.700000000000000000e+01 8.019504237240078709e-04
4.800000000000000000e+01 7.952752717033143796e-04
4.900000000000000000e+01 7.278264271783460755e-04
5.000000000000000000e+01 7.260122647534688776e-04
5.100000000000000000e+01 6.891076065464225723e-04
5.200000000000000000e+01 6.517666178213511741e-04
5.300000000000000000e+01 6.216249024032431507e-04
5.400000000000000000e+01 6.097725926869483094e-04
5.500000000000000000e+01 6.091596824328842502e-04
5.600000000000000000e+01 6.076365641016530242e-04
5.700000000000000000e+01 5.712699610335024610e-04
5.800000000000000000e+01 5.521355330308964785e-04
5.900000000000000000e+01 5.201124957957488403e-04
6.000000000000000000e+01 4.956358170802379086e-04
6.100000000000000000e+01 4.800810182932007623e-04
6.200000000000000000e+01 4.695765314704243424e-04
6.300000000000000000e+01 4.665173804398171334e-04
6.400000000000000000e+01 4.569406593059836407e-04
6.500000000000000000e+01 4.516517650675039948e-04
6.600000000000000000e+01 4.484157834463502971e-04
6.700000000000000000e+01 4.228079556896007321e-04
6.800000000000000000e+01 4.151020294356403783e-04
6.900000000000000000e+01 4.077410732315000044e-04
7.000000000000000000e+01 4.028870065103983878e-04
7.100000000000000000e+01 4.003918097359756407e-04
7.200000000000000000e+01 3.898265616906830783e-04
7.300000000000000000e+01 3.747681278446286963e-04
7.400000000000000000e+01 3.718776548945421914e-04
7.500000000000000000e+01 3.676851062578539433e-04
7.600000000000000000e+01 3.602275638772660794e-04
7.700000000000000000e+01 3.518044547918825339e-04
7.800000000000000000e+01 3.237116719161318556e-04
7.900000000000000000e+01 3.194997505527848516e-04
8.000000000000000000e+01 3.187465918431407535e-04
8.100000000000000000e+01 3.100693466516605038e-04
8.200000000000000000e+01 3.073389326639884567e-04
8.300000000000000000e+01 3.016982033181017588e-04
8.400000000000000000e+01 2.955137505972483245e-04
8.500000000000000000e+01 2.866607724124623836e-04
8.600000000000000000e+01 2.845231872362241512e-04
8.700000000000000000e+01 2.767298536207229618e-04
8.800000000000000000e+01 2.673698063274976581e-04
8.900000000000000000e+01 2.614735214335934827e-04
9.000000000000000000e+01 2.540569311738205137e-04
9.100000000000000000e+01 2.471468245242542739e-04
9.200000000000000000e+01 2.448112808290549953e-04
9.300000000000000000e+01 2.411901754939944583e-04
9.400000000000000000e+01 2.395347351841526382e-04
9.500000000000000000e+01 2.281942137604816233e-04
9.600000000000000000e+01 2.214570022672357333e-04
9.700000000000000000e+01 2.200426265663438577e-04
9.800000000000000000e+01 2.159524879769808396e-04
9.900000000000000000e+01 2.099801192431322873e-04
1.000000000000000000e+02 2.082765654292607817e-04
1.010000000000000000e+02 2.011231979420527417e-04
1.020000000000000000e+02 1.988052133492116747e-04
1.030000000000000000e+02 1.919738336789246274e-04
1.040000000000000000e+02 1.820063564383402337e-04
1.050000000000000000e+02 1.795213499566065854e-04
1.060000000000000000e+02 1.771074432692381522e-04
1.070000000000000000e+02 1.710959244252616683e-04
1.080000000000000000e+02 1.701393601783460837e-04
1.090000000000000000e+02 1.683861527185194680e-04
1.100000000000000000e+02 1.543817291511809871e-04
1.110000000000000000e+02 1.533132495674062381e-04
1.120000000000000000e+02 1.527496180764797648e-04
1.130000000000000000e+02 1.480898038564583516e-04
1.140000000000000000e+02 1.473164857619753594e-04
1.150000000000000000e+02 1.464885674192511361e-04
1.160000000000000000e+02 1.445217812201363995e-04
1.170000000000000000e+02 1.434946332526516291e-04
1.180000000000000000e+02 1.415601174254148167e-04
1.190000000000000000e+02 1.353353707162451003e-04
1.200000000000000000e+02 1.340059405522448139e-04
1.210000000000000000e+02 1.319640332510344796e-04
1.220000000000000000e+02 1.276972958169453147e-04
1.230000000000000000e+02 1.268299072424777731e-04
1.240000000000000000e+02 1.253759072232792191e-04
1.250000000000000000e+02 1.242229656664960169e-04
1.260000000000000000e+02 1.230703997215078184e-04
1.270000000000000000e+02 1.217205238261526948e-04
1.280000000000000000e+02 1.212479299045144743e-04
1.290000000000000000e+02 1.164939668804600387e-04
1.300000000000000000e+02 1.131056346471868225e-04
1.310000000000000000e+02 1.110724668900558830e-04
1.320000000000000000e+02 1.096669671903788290e-04
1.330000000000000000e+02 1.087989999662827216e-04
1.340000000000000000e+02 1.051746735973956281e-04
1.350000000000000000e+02 1.040020281101442694e-04
1.360000000000000000e+02 1.018398338391477656e-04
1.370000000000000000e+02 1.003261384875903204e-04
1.380000000000000000e+02 9.996662689661128028e-05
1.390000000000000000e+02 9.758402100480975487e-05
1.400000000000000000e+02 9.527814451635818163e-05
1.410000000000000000e+02 9.476993856289118404e-05
1.420000000000000000e+02 9.341551771717880538e-05
1.430000000000000000e+02 9.224571013521420460e-05
1.440000000000000000e+02 9.151516870592365507e-05
1.450000000000000000e+02 9.089203889089081617e-05
1.460000000000000000e+02 8.852374359611372620e-05
1.470000000000000000e+02 8.820992577632454665e-05
1.480000000000000000e+02 8.767115190026117638e-05
1.490000000000000000e+02 8.619956963505633421e-05
1.500000000000000000e+02 8.489381608725142124e-05
1.510000000000000000e+02 8.437845928288671704e-05
1.520000000000000000e+02 8.346603628525000890e-05
1.530000000000000000e+02 8.230827992961400625e-05
1.540000000000000000e+02 8.105564347670612567e-05
1.550000000000000000e+02 7.999992657306994302e-05
1.560000000000000000e+02 7.741988585014974338e-05
1.570000000000000000e+02 7.580569635856388051e-05
1.580000000000000000e+02 7.413326713030212107e-05
1.590000000000000000e+02 7.247659432570094644e-05
1.600000000000000000e+02 7.232273882002565601e-05
1.610000000000000000e+02 7.034525100409186522e-05
1.620000000000000000e+02 6.916068223749004826e-05
1.630000000000000000e+02 6.823635076627682539e-05
1.640000000000000000e+02 6.732829928740200701e-05
1.650000000000000000e+02 6.718933898302129634e-05
1.660000000000000000e+02 6.682604674566182564e-05
1.670000000000000000e+02 6.515933121543271607e-05
1.680000000000000000e+02 6.309000965904523186e-05
1.690000000000000000e+02 6.252428089185045558e-05
1.700000000000000000e+02 6.182256332356323033e-05
1.710000000000000000e+02 6.051714372304342550e-05
1.720000000000000000e+02 5.992819800799739486e-05
1.730000000000000000e+02 5.802978140339463606e-05
1.740000000000000000e+02 5.705200858177483943e-05
1.750000000000000000e+02 5.570699142632985204e-05
1.760000000000000000e+02 5.529530345406685190e-05
1.770000000000000000e+02 5.482585745785594356e-05
1.780000000000000000e+02 5.422756998953124225e-05
1.790000000000000000e+02 5.365635888030888246e-05
1.800000000000000000e+02 5.333989683366164084e-05
1.810000000000000000e+02 5.318231036228910502e-05
1.820000000000000000e+02 5.109146766646957191e-05
1.830000000000000000e+02 5.046658626126861088e-05
1.840000000000000000e+02 5.015474022174776274e-05
1.850000000000000000e+02 4.923390637331365697e-05
1.860000000000000000e+02 4.843483625831650490e-05
1.870000000000000000e+02 4.659272588688968315e-05
1.880000000000000000e+02 4.595091076352000636e-05
1.890000000000000000e+02 4.465076765317860767e-05
1.900000000000000000e+02 4.433010396810633158e-05
1.910000000000000000e+02 4.355557805084130953e-05
1.920000000000000000e+02 4.327058616589030539e-05
1.930000000000000000e+02 4.159127463084173802e-05
1.940000000000000000e+02 4.122599329013387239e-05
1.950000000000000000e+02 3.925201630866657161e-05
1.960000000000000000e+02 3.887136862669374594e-05
1.970000000000000000e+02 3.848747724077692571e-05
1.980000000000000000e+02 3.814958399193441778e-05
1.990000000000000000e+02 3.721461959688868810e-05
2.000000000000000000e+02 3.622261407320665822e-05
2.010000000000000000e+02 3.458041589813856442e-05
2.020000000000000000e+02 3.416078369110757846e-05
2.030000000000000000e+02 3.329937691041756387e-05
2.040000000000000000e+02 3.153080824709440658e-05
2.050000000000000000e+02 3.067504086961011204e-05
2.060000000000000000e+02 2.931675386959335303e-05
2.070000000000000000e+02 2.911363408529239418e-05
2.080000000000000000e+02 2.698973064609911271e-05
2.090000000000000000e+02 2.561752139222287940e-05
2.100000000000000000e+02 2.320956839612087479e-05


==> GISSigL2J0.dat <==
1.000000000000000000e+00 1.019581736853825832e-01
2.000000000000000000e+00 4.974538053372581925e-02
3.000000000000000000e+00 3.334001016901685238e-02
4.000000000000000000e+00 2.353880959445112109e-02
5.000000000000000000e+00 1.586579559098080100e-02
6.000000000000000000e+00 9.701135817579252182e-03
7.000000000000000000e+00 7.757340837734871646e-03
8.000000000000000000e+00 6.400793740295705921e-03
9.000000000000000000e+00 4.556369609292532444e-03
1.000000000000000000e+01 4.081936752023456946e-03
1.100000000000000000e+01 3.804159463835738147e-03
1.200000000000000000e+01 3.179339705324200297e-03
1.300000000000000000e+01 2.717825967183984479e-03
1.400000000000000000e+01 2.167503617165489598e-03
1.500000000000000000e+01 1.867945225251824550e-03
1.600000000000000000e+01 1.543456424222763596e-03
1.700000000000000000e+01 1.404126763486878001e-03
1.800000000000000000e+01 1.287696411267014868e-03
1.900000000000000000e+01 1.142876672417948497e-03
2.000000000000000000e+01 1.129089326748874056e-03
2.100000000000000000e+01 9.737144992569150880e-04
2.200000000000000000e+01 8.484274002852318407e-04
2.300000000000000000e+01 7.963242132012658334e-04
2.400000000000000000e+01 7.689698044791983076e-04
2.500000000000000000e+01 6.857090037374726291e-04
2.600000000000000000e+01 6.509554389465625193e-04
2.700000000000000000e+01 5.539591139746740181e-04
2.800000000000000000e+01 4.978947785210407389e-04
2.900000000000000000e+01 4.759125228653379334e-04
3.000000000000000000e+01 4.279354729109953589e-04
3.100000000000000000e+01 4.053351607048510594e-04
3.200000000000000000e+01 3.912107569608025957e-04
3.300000000000000000e+01 3.700251761512321730e-04
3.400000000000000000e+01 3.418017930554862198e-04
3.500000000000000000e+01 3.349865217183830212e-04
3.600000000000000000e+01 3.192656647592633694e-04
3.700000000000000000e+01 3.088242332559732622e-04
3.800000000000000000e+01 2.884339929835076969e-04
3.900000000000000000e+01 2.562391327553207991e-04
4.000000000000000000e+01 2.432259060533114420e-04
4.100000000000000000e+01 2.402024704102976172e-04
4.200000000000000000e+01 2.365355500427966944e-04
4.300000000000000000e+01 2.129766016686962581e-04
4.400000000000000000e+01 1.940235053462112836e-04
4.500000000000000000e+01 1.790732708324808975e-04
4.600000000000000000e+01 1.723005765357295445e-04
4.700000000000000000e+01 1.673605575130362761e-04
4.800000000000000000e+01 1.493753524968733910e-04
4.900000000000000000e+01 1.450055668106445608e-04
5.000000000000000000e+01 1.392295843796507537e-04
5.100000000000000000e+01 1.297642470045057023e-04
5.200000000000000000e+01 1.278901520028881379e-04
5.300000000000000000e+01 1.244026406160693259e-04
5.400000000000000000e+01 1.154482163714024945e-04
5.500000000000000000e+01 1.128005972789934258e-04
5.600000000000000000e+01 1.111712451913142837e-04
5.700000000000000000e+01 1.088812424327491855e-04
5.800000000000000000e+01 1.081128608765278035e-04
5.900000000000000000e+01 1.031760362270170352e-04
6.000000000000000000e+01 9.623756170408165138e-05
6.100000000000000000e+01 9.255215623340894539e-05
6.200000000000000000e+01 9.138395377114725464e-05
6.300000000000000000e+01 8.942313098414699153e-05
6.400000000000000000e+01 8.812330354762587417e-05
6.500000000000000000e+01 8.501946829953891120e-05
6.600000000000000000e+01 8.162173961773795531e-05
6.700000000000000000e+01 7.894062401918247737e-05
6.800000000000000000e+01 7.816894245284921564e-05
6.900000000000000000e+01 7.612658426758306819e-05
7.000000000000000000e+01 7.545313253806202507e-05
7.100000000000000000e+01 7.420141644108368744e-05
7.200000000000000000e+01 7.213268658456252578e-05
7.300000000000000000e+01 6.980073295100180128e-05
7.400000000000000000e+01 6.785776734876113611e-05
7.500000000000000000e+01 6.543775324205232640e-05
7.600000000000000000e+01 6.512512448981069640e-05
7.700000000000000000e+01 6.426860978364733851e-05
7.800000000000000000e+01 6.302776380728046318e-05
7.900000000000000000e+01 6.178059666412442062e-05
8.000000000000000000e+01 6.079537443745056498e-05
8.100000000000000000e+01 6.051124925558060949e-05
8.200000000000000000e+01 5.889288772349590679e-05
8.300000000000000000e+01 5.848713143369865933e-05
8.400000000000000000e+01 5.744131175327993067e-05
8.500000000000000000e+01 5.595990961128827961e-05
8.600000000000000000e+01 5.428445041875669901e-05
8.700000000000000000e+01 5.294435057726202431e-05
8.800000000000000000e+01 5.165976422207199236e-05
8.900000000000000000e+01 5.120426734367817368e-05
9.000000000000000000e+01 5.087548566290559264e-05
9.100000000000000000e+01 4.981763529491083575e-05
9.200000000000000000e+01 4.870773126927599488e-05
9.300000000000000000e+01 4.767465597764441434e-05
9.400000000000000000e+01 4.717373687406569593e-05
9.500000000000000000e+01 4.611596488297714118e-05
9.600000000000000000e+01 4.553453335186316423e-05
9.700000000000000000e+01 4.467054790034230804e-05
9.800000000000000000e+01 4.394797637942604487e-05
9.900000000000000000e+01 4.377892942212795749e-05
1.000000000000000000e+02 4.265557738553545775e-05
1.010000000000000000e+02 4.230667777502333885e-05
1.020000000000000000e+02 4.152532478652320319e-05
1.030000000000000000e+02 4.129002383752709187e-05
1.040000000000000000e+02 3.964953178544509889e-05
1.050000000000000000e+02 3.893928814709556090e-05
1.060000000000000000e+02 3.813568719880768503e-05
1.070000000000000000e+02 3.741561313850682441e-05
1.080000000000000000e+02 3.693606523050572331e-05
1.090000000000000000e+02 3.685869281990159234e-05
1.100000000000000000e+02 3.633521791353980300e-05
1.110000000000000000e+02 3.564809163057582953e-05
1.120000000000000000e+02 3.540869552638012592e-05
1.130000000000000000e+02 3.483683544410922083e-05
1.140000000000000000e+02 3.429432696550459861e-05
1.150000000000000000e+02 3.417576486354405936e-05
1.160000000000000000e+02 3.309135948414545299e-05
1.170000000000000000e+02 3.279027663109080590e-05
1.180000000000000000e+02 3.255983722751607938e-05
1.190000000000000000e+02 3.227006247524843215e-05
1.200000000000000000e+02 3.126654501989376071e-05
1.210000000000000000e+02 3.071256722101148670e-05
1.220000000000000000e+02 3.002454309317375758e-05
1.230000000000000000e+02 2.927853962625125590e-05
1.240000000000000000e+02 2.884538696916683970e-05
1.250000000000000000e+02 2.867698529362750059e-05
1.260000000000000000e+02 2.811775408568361801e-05
1.270000000000000000e+02 2.792756675757530782e-05
1.280000000000000000e+02 2.734275568097086273e-05
1.290000000000000000e+02 2.702693414695073640e-05
1.300000000000000000e+02 2.640977448703979557e-05
1.310000000000000000e+02 2.582919241576101769e-05
1.320000000000000000e+02 2.577921896263150582e-05
1.330000000000000000e+02 2.528317019130629770e-05
1.340000000000000000e+02 2.458535379190735005e-05
1.350000000000000000e+02 2.426516977032558382e-05
1.360000000000000000e+02 2.407484215203015596e-05
1.370000000000000000e+02 2.330174733653966057e-05
1.380000000000000000e+02 2.303469610069139458e-05
1.390000000000000000e+02 2.281240664087890918e-05
1.400000000000000000e+02 2.236390727499509452e-05
1.410000000000000000e+02 2.168765446806620865e-05
1.420000000000000000e+02 2.145651294420694523e-05
1.430000000000000000e+02 2.111671843280935325e-05
1.440000000000000000e+02 2.074784504915053136e-05
1.450000000000000000e+02 2.044830492050822020e-05
1.460000000000000000e+02 2.016277637844304224e-05
1.470000000000000000e+02 1.999806318450993530e-05
1.480000000000000000e+02 1.992866825253219749e-05
1.490000000000000000e+02 1.939289627763637777e-05
1.500000000000000000e+02 1.901212134166682739e-05
1.510000000000000000e+02 1.857746437609447462e-05
1.520000000000000000e+02 1.835892279761043642e-05
1.530000000000000000e+02 1.796978771590785235e-05
1.540000000000000000e+02 1.773396799823237683e-05
1.550000000000000000e+02 1.748036847404888921e-05
1.560000000000000000e+02 1.731628700776297224e-05
1.570000000000000000e+02 1.684607018247365065e-05
1.580000000000000000e+02 1.658918552133163777e-05
1.590000000000000000e+02 1.606151436038701346e-05
1.600000000000000000e+02 1.549556370361017084e-05
1.610000000000000000e+02 1.510780223614432898e-05
1.620000000000000000e+02 1.489162689442987452e-05
1.630000000000000000e+02 1.452123200746427627e-05
1.640000000000000000e+02 1.442635799972425495e-05
1.650000000000000000e+02 1.415641148620978894e-05
1.660000000000000000e+02 1.369638343377198943e-05
1.670000000000000000e+02 1.362080663626931670e-05
1.680000000000000000e+02 1.345156415907597398e-05
1.690000000000000000e+02 1.288208250535258111e-05
1.700000000000000000e+02 1.258365520474501718e-05
1.710000000000000000e+02 1.248874450730117966e-05
1.720000000000000000e+02 1.218752214300857383e-05
1.730000000000000000e+02 1.193149226244156517e-05
1.740000000000000000e+02 1.158860615546970167e-05
1.750000000000000000e+02 1.155029160714698639e-05
1.760000000000000000e+02 1.098442084605008997e-05
1.770000000000000000e+02 1.091151488215676466e-05
1.780000000000000000e+02 1.067595822968620673e-05
1.790000000000000000e+02 1.037058976545291731e-05
1.800000000000000000e+02 1.005908737473417355e-05
1.810000000000000000e+02 9.797209111739874489e-06
1.820000000000000000e+02 9.672027980405883111e-06
1.830000000000000000e+02 9.412029200525941276e-06
1.840000000000000000e+02 9.110344690105282757e-06
1.850000000000000000e+02 9.059478308107673895e-06
1.860000000000000000e+02 8.697138109619250739e-06
1.870000000000000000e+02 8.499292243273610288e-06
1.880000000000000000e+02 8.373369597513263734e-06
1.890000000000000000e+02 8.332980893573497765e-06
1.900000000000000000e+02 8.233260816424803715e-06
1.910000000000000000e+02 7.918882674607424419e-06
1.920000000000000000e+02 7.508547519603917854e-06
1.930000000000000000e+02 7.193496291788850279e-06
1.940000000000000000e+02 7.065712114939459982e-06
1.950000000000000000e+02 6.650984801600404655e-06
1.960000000000000000e+02 6.140577281493428226e-06
1.970000000000000000e+02 5.999106835843397690e-06
1.980000000000000000e+02 5.944570123883091936e-06
1.990000000000000000e+02 5.694947213216236023e-06
2.000000000000000000e+02 5.277583644845304627e-06
2.010000000000000000e+02 5.230467466690767733e-06
2.020000000000000000e+02 5.029773278616661531e-06
2.030000000000000000e+02 4.803964051995363890e-06
2.040000000000000000e+02 4.664320137698412606e-06
2.050000000000000000e+02 4.585493553602724279e-06
2.060000000000000000e+02 4.313177564627858075e-06
2.070000000000000000e+02 4.101165984697931504e-06
2.080000000000000000e+02 3.811613279958969681e-06
2.090000000000000000e+02 3.769025549080302610e-06
2.100000000000000000e+02 3.206705776183754827e-06


==> HumboldtHODLRcompression.dat <==
1.391365976392912709e-06 1.631000000000000000e+03
1.865674000883797467e-06 1.581000000000000000e+03
2.501670686671166336e-06 1.537000000000000000e+03
3.354474694713611839e-06 1.491000000000000000e+03
4.497994295343097599e-06 1.443000000000000000e+03
6.031332629464462739e-06 1.389000000000000000e+03
8.087376483537320632e-06 1.339000000000000000e+03
1.084431292463467709e-05 1.287000000000000000e+03
1.454107188490405062e-05 1.231000000000000000e+03
1.949803302721183021e-05 1.177000000000000000e+03
2.614479145274866095e-05 1.135000000000000000e+03
3.505738856600279204e-05 1.073000000000000000e+03
4.700823471049301965e-05 1.033000000000000000e+03
6.303305012113050350e-05 9.870000000000000000e+02
8.452062563170618795e-05 9.470000000000000000e+02
1.133331822503735593e-04 9.050000000000000000e+02
1.519677605672865633e-04 8.710000000000000000e+02
2.037726268094798489e-04 8.350000000000000000e+02
2.732374503765249872e-04 8.010000000000000000e+02
3.663824010968223170e-04 7.630000000000000000e+02
4.912798873232550843e-04 7.230000000000000000e+02
6.587541513069784501e-04 6.850000000000000000e+02
8.833193522914168814e-04 6.590000000000000000e+02
1.184437436309879492e-03 6.270000000000000000e+02
1.588204805988999678e-03 5.990000000000000000e+02
2.129613965618216715e-03 5.770000000000000000e+02
2.855586146984348105e-03 5.490000000000000000e+02
3.829037738528231170e-03 5.330000000000000000e+02
5.134332934958638420e-03 5.150000000000000000e+02
6.884595161272428002e-03 4.910000000000000000e+02
9.231510915837718226e-03 4.790000000000000000e+02
1.237847568272703279e-02 4.550000000000000000e+02
1.659822120396200681e-02 4.390000000000000000e+02
2.225645177944557754e-02 4.170000000000000000e+02
2.984353803481942444e-02 4.050000000000000000e+02
4.001701489804596751e-02 3.950000000000000000e+02
5.365856687240196099e-02 3.850000000000000000e+02
7.195043923530204666e-02 3.730000000000000000e+02
9.647789734048049792e-02 3.650000000000000000e+02
1.293666136602730499e-01 3.530000000000000000e+02
1.734668892177889665e-01 3.450000000000000000e+02
2.326006749617594016e-01 3.390000000000000000e+02
3.118928011946950352e-01 3.310000000000000000e+02
4.182151210570069777e-01 3.250000000000000000e+02
5.607820597678534469e-01 3.190000000000000000e+02
7.519491829053449594e-01 3.150000000000000000e+02
1.008283991656378387e+00 3.090000000000000000e+02
1.352001745520204024e+00 3.070000000000000000e+02
1.812890748058833879e+00 3.010000000000000000e+02
2.430893950608589815e+00 3.010000000000000000e+02


==> HumboldtLRcompression.dat <==
2.318943293988187671e-07 1.084900000000000000e+04
3.109456668139662268e-07 1.073900000000000000e+04
4.169451144451944246e-07 1.059500000000000000e+04
5.590791157856020084e-07 1.042000000000000000e+04
7.496657158905162664e-07 1.022600000000000000e+04
1.005222104910743649e-06 9.982000000000000000e+03
1.347896080589553368e-06 9.706000000000000000e+03
1.807385487439112918e-06 9.405000000000000000e+03
2.423511980817341488e-06 9.079000000000000000e+03
3.249672171201971561e-06 8.721000000000000000e+03
4.357465242124776543e-06 8.342000000000000000e+03
5.842898094333799237e-06 7.905000000000000000e+03
7.834705785082170506e-06 7.417000000000000000e+03
1.050550835352175002e-05 6.880000000000000000e+03
1.408677093861769686e-05 6.293000000000000000e+03
1.888886370839559548e-05 5.695000000000000000e+03
2.532796009454776169e-05 5.107000000000000000e+03
3.396210446824663923e-05 4.511000000000000000e+03
4.553957506275416227e-05 3.979000000000000000e+03
6.106373351613705283e-05 3.482000000000000000e+03
8.187998122054250050e-05 3.024000000000000000e+03
1.097923585511630660e-04 2.610000000000000000e+03
1.472198920485694531e-04 2.251000000000000000e+03
1.974062393849799243e-04 1.948000000000000000e+03
2.647008009981666491e-04 1.694000000000000000e+03
3.549356609363694525e-04 1.480000000000000000e+03
4.759310244973913870e-04 1.304000000000000000e+03
6.381729564213718979e-04 1.142000000000000000e+03
8.557221558264397005e-04 9.900000000000000000e+02
1.147432526878738000e-03 8.530000000000000000e+02
1.538585152639619560e-03 7.340000000000000000e+02
2.063079280454505320e-03 6.330000000000000000e+02
2.766370200660334469e-03 5.490000000000000000e+02
3.709408629907596545e-03 4.750000000000000000e+02
4.973923005803237117e-03 4.110000000000000000e+02
6.669502483007661540e-03 3.540000000000000000e+02
8.943094478733660743e-03 3.020000000000000000e+02
1.199173987255034227e-02 2.580000000000000000e+02
1.607964955674675081e-02 2.170000000000000000e+02
2.156110227671217613e-02 1.830000000000000000e+02
2.891114820296483007e-02 1.530000000000000000e+02
3.876677916029323129e-02 1.260000000000000000e+02
5.198213353244916790e-02 1.030000000000000000e+02
6.970252017616783424e-02 8.300000000000000000e+01
9.346367662797556985e-02 6.700000000000000000e+01
1.253248638175575025e-01 5.200000000000000000e+01
1.680473319427297219e-01 4.100000000000000000e+01
2.253336242533673373e-01 3.200000000000000000e+01
3.021484580098056649e-01 2.400000000000000000e+01
4.051489917680983210e-01 2.000000000000000000e+01


==> HumboldtSigGlb.dat <==
1.000000000000000000e+00 2.468227788586935922e+00
2.000000000000000000e+00 2.048868846076930428e+00
3.000000000000000000e+00 1.976816947490463106e+00
4.000000000000000000e+00 1.478639010806564569e+00
5.000000000000000000e+00 1.294740202653069439e+00
6.000000000000000000e+00 1.175416787468023694e+00
7.000000000000000000e+00 1.151582646803765320e+00
8.000000000000000000e+00 1.136733969620361551e+00
9.000000000000000000e+00 1.066043364570361307e+00
1.000000000000000000e+01 1.015370471764692972e+00
1.100000000000000000e+01 9.139487528416656570e-01
1.200000000000000000e+01 8.790816010332664909e-01
1.300000000000000000e+01 7.696096994885722742e-01
1.400000000000000000e+01 7.475983268292906159e-01
1.500000000000000000e+01 7.362153372388060557e-01
1.600000000000000000e+01 6.963725966083675889e-01
1.700000000000000000e+01 6.651966526813352099e-01
1.800000000000000000e+01 6.399029803222929802e-01
1.900000000000000000e+01 6.319202524247390373e-01
2.000000000000000000e+01 6.306399880928295065e-01
2.100000000000000000e+01 6.018714111750592677e-01
2.200000000000000000e+01 5.611033633607921400e-01
2.300000000000000000e+01 5.485702317397207484e-01
2.400000000000000000e+01 5.286573720413338950e-01
2.500000000000000000e+01 5.068824502268752807e-01
2.600000000000000000e+01 4.768010869859543588e-01
2.700000000000000000e+01 4.652738561738206102e-01
2.800000000000000000e+01 4.609710372713685111e-01
2.900000000000000000e+01 4.356310933322872225e-01
3.000000000000000000e+01 4.327404305595483058e-01
3.100000000000000000e+01 4.258349541850486863e-01
3.200000000000000000e+01 3.985451982065834620e-01
3.300000000000000000e+01 3.849222320787813456e-01
3.400000000000000000e+01 3.818334715464873907e-01
3.500000000000000000e+01 3.768246033342023127e-01
3.600000000000000000e+01 3.580724318728349398e-01
3.700000000000000000e+01 3.510808636789238824e-01
3.800000000000000000e+01 3.488362997541225030e-01
3.900000000000000000e+01 3.273682534667688437e-01
4.000000000000000000e+01 3.269608849080964386e-01
4.100000000000000000e+01 3.164130608831123848e-01
4.200000000000000000e+01 3.114726929420543189e-01
4.300000000000000000e+01 3.087097310762151325e-01
4.400000000000000000e+01 3.013532220695904207e-01
4.500000000000000000e+01 2.837416058996092283e-01
4.600000000000000000e+01 2.798365452505843787e-01
4.700000000000000000e+01 2.776440169813160774e-01
4.800000000000000000e+01 2.711954253702247852e-01
4.900000000000000000e+01 2.650322848590483948e-01
5.000000000000000000e+01 2.641469376650164569e-01
5.100000000000000000e+01 2.572871387944591359e-01
5.200000000000000000e+01 2.530159238021869039e-01
5.300000000000000000e+01 2.510852112215012921e-01
5.400000000000000000e+01 2.465307757074682860e-01
5.500000000000000000e+01 2.406157008159648669e-01
5.600000000000000000e+01 2.346708508070128041e-01
5.700000000000000000e+01 2.322931506512615485e-01
5.800000000000000000e+01 2.261819102316556807e-01
5.900000000000000000e+01 2.221040959402985904e-01
6.000000000000000000e+01 2.185550877491336808e-01
6.100000000000000000e+01 2.160931425577267695e-01
6.200000000000000000e+01 2.107654726716040594e-01
6.300000000000000000e+01 2.068158730557727309e-01
6.400000000000000000e+01 2.050836728985396817e-01
6.500000000000000000e+01 2.001505454658066840e-01
6.600000000000000000e+01 1.963213449883357276e-01
6.700000000000000000e+01 1.902358307032438189e-01
6.800000000000000000e+01 1.885773550054268000e-01
6.900000000000000000e+01 1.868219924542198485e-01
7.000000000000000000e+01 1.827321866591632427e-01
7.100000000000000000e+01 1.823173167646411907e-01
7.200000000000000000e+01 1.783435232229908241e-01
7.300000000000000000e+01 1.756343676832814171e-01
7.400000000000000000e+01 1.716315117899503695e-01
7.500000000000000000e+01 1.688181423767733669e-01
7.600000000000000000e+01 1.664802415853889883e-01
7.700000000000000000e+01 1.654173778607749834e-01
7.800000000000000000e+01 1.600075706019033206e-01
7.900000000000000000e+01 1.593409434409045755e-01
8.000000000000000000e+01 1.533467393476271312e-01
8.100000000000000000e+01 1.531365069026088266e-01
8.200000000000000000e+01 1.520511910394169997e-01
8.300000000000000000e+01 1.495553782896699435e-01
8.400000000000000000e+01 1.487674666253332723e-01
8.500000000000000000e+01 1.456359693846165926e-01
8.600000000000000000e+01 1.422241450252273998e-01
8.700000000000000000e+01 1.405626059139170603e-01
8.800000000000000000e+01 1.396944591023187021e-01
8.900000000000000000e+01 1.382140053461985152e-01
9.000000000000000000e+01 1.358764221986754617e-01
9.100000000000000000e+01 1.331794527424199626e-01
9.200000000000000000e+01 1.303920835577921378e-01
9.300000000000000000e+01 1.289989639840564417e-01
9.400000000000000000e+01 1.277308620060478850e-01
9.500000000000000000e+01 1.237574856718678118e-01
9.600000000000000000e+01 1.236245575418216947e-01
9.700000000000000000e+01 1.229048095932610968e-01
9.800000000000000000e+01 1.208882195258007691e-01
9.900000000000000000e+01 1.186269789555479265e-01
1.000000000000000000e+02 1.179620242007675540e-01
1.010000000000000000e+02 1.169734652073163295e-01
1.020000000000000000e+02 1.150331316944987053e-01
1.030000000000000000e+02 1.134619070253072848e-01
1.040000000000000000e+02 1.116859571072574969e-01
1.050000000000000000e+02 1.106212825012065776e-01
1.060000000000000000e+02 1.088643442458634980e-01
1.070000000000000000e+02 1.084205466422244468e-01
1.080000000000000000e+02 1.054754633912291240e-01
1.090000000000000000e+02 1.053180396157878951e-01
1.100000000000000000e+02 1.036818480073892906e-01
1.110000000000000000e+02 1.016667689485249576e-01
1.120000000000000000e+02 1.008824966756739772e-01
1.130000000000000000e+02 1.008413204347828190e-01
1.140000000000000000e+02 9.873009983701991343e-02
1.150000000000000000e+02 9.730761434888847428e-02
1.160000000000000000e+02 9.663383208374022593e-02
1.170000000000000000e+02 9.532717265789766858e-02
1.180000000000000000e+02 9.511950475729363808e-02
1.190000000000000000e+02 9.392944134107203413e-02
1.200000000000000000e+02 9.227326986261538688e-02
1.210000000000000000e+02 9.110212479081340742e-02
1.220000000000000000e+02 8.955180609246540802e-02
1.230000000000000000e+02 8.897045718508649059e-02
1.240000000000000000e+02 8.785017137253677000e-02
1.250000000000000000e+02 8.730159718577684691e-02
1.260000000000000000e+02 8.712477593160694589e-02
1.270000000000000000e+02 8.574917721266082926e-02
1.280000000000000000e+02 8.562683530273584864e-02
1.290000000000000000e+02 8.386795374299177430e-02
1.300000000000000000e+02 8.257078305024512233e-02
1.310000000000000000e+02 8.205915513967317054e-02
1.320000000000000000e+02 8.055404021168928452e-02
1.330000000000000000e+02 7.964181669800539376e-02
1.340000000000000000e+02 7.891695925671637912e-02
1.350000000000000000e+02 7.829689781408050164e-02
1.360000000000000000e+02 7.784097295051882470e-02
1.370000000000000000e+02 7.608389640624212136e-02
1.380000000000000000e+02 7.525950517007594376e-02
1.390000000000000000e+02 7.424837162286351822e-02
1.400000000000000000e+02 7.421511890694111602e-02
1.410000000000000000e+02 7.258301177814199812e-02
1.420000000000000000e+02 7.205905217427288623e-02
1.430000000000000000e+02 7.154844117880022891e-02
1.440000000000000000e+02 7.113015306810692440e-02
1.450000000000000000e+02 6.992964304305718248e-02
1.460000000000000000e+02 6.976125723403456269e-02
1.470000000000000000e+02 6.913155270109962169e-02
1.480000000000000000e+02 6.792496311067675041e-02
1.490000000000000000e+02 6.753005131612861700e-02
1.500000000000000000e+02 6.715616978207505916e-02
1.510000000000000000e+02 6.671081039473804319e-02
1.520000000000000000e+02 6.638376046661027818e-02
1.530000000000000000e+02 6.549121287974264682e-02
1.540000000000000000e+02 6.440443277591732796e-02
1.550000000000000000e+02 6.401477466529546800e-02
1.560000000000000000e+02 6.389258806063716212e-02
1.570000000000000000e+02 6.312070791152976645e-02
1.580000000000000000e+02 6.280473698302274643e-02
1.590000000000000000e+02 6.239325452524310117e-02
1.600000000000000000e+02 6.101185174545524503e-02
1.610000000000000000e+02 6.001587328312225217e-02
1.620000000000000000e+02 5.962356453505517767e-02
1.630000000000000000e+02 5.862196830162931527e-02
1.640000000000000000e+02 5.817419077694466201e-02
1.650000000000000000e+02 5.748981079292956459e-02
1.660000000000000000e+02 5.713494970799899014e-02
1.670000000000000000e+02 5.678946738593524529e-02
1.680000000000000000e+02 5.638800170750610241e-02
1.690000000000000000e+02 5.571078262682591792e-02
1.700000000000000000e+02 5.504522477924025936e-02
1.710000000000000000e+02 5.448592379356910487e-02
1.720000000000000000e+02 5.430974245807848599e-02
1.730000000000000000e+02 5.352231793799749893e-02
1.740000000000000000e+02 5.300520202896182725e-02
1.750000000000000000e+02 5.212936900908453353e-02
1.760000000000000000e+02 5.188797571493749400e-02
1.770000000000000000e+02 5.168935481731007364e-02
1.780000000000000000e+02 5.156916038720327916e-02
1.790000000000000000e+02 5.105291978255337149e-02
1.800000000000000000e+02 5.018202715453270318e-02
1.810000000000000000e+02 4.968170341277684116e-02
1.820000000000000000e+02 4.924690723099225953e-02
1.830000000000000000e+02 4.896266727231682325e-02
1.840000000000000000e+02 4.861374679318324760e-02
1.850000000000000000e+02 4.801933811028225724e-02
1.860000000000000000e+02 4.748140763262335279e-02
1.870000000000000000e+02 4.726345204175814996e-02
1.880000000000000000e+02 4.699202435508732789e-02
1.890000000000000000e+02 4.659294377976053864e-02
1.900000000000000000e+02 4.640497150830432543e-02
1.910000000000000000e+02 4.629204933293991353e-02
1.920000000000000000e+02 4.593501130981874486e-02
1.930000000000000000e+02 4.563357105525132906e-02
1.940000000000000000e+02 4.500319865490006593e-02
1.950000000000000000e+02 4.460740408801253803e-02
1.960000000000000000e+02 4.371818959311168235e-02
1.970000000000000000e+02 4.321894483727346803e-02
1.980000000000000000e+02 4.297949719517404205e-02
1.990000000000000000e+02 4.288762266913016125e-02
2.000000000000000000e+02 4.236599349246162466e-02
2.010000000000000000e+02 4.228702429878696684e-02
2.020000000000000000e+02 4.190895246410449027e-02
2.030000000000000000e+02 4.155496230000082364e-02
2.040000000000000000e+02 4.116059541882329670e-02
2.050000000000000000e+02 4.093630858390925192e-02
2.060000000000000000e+02 4.082433247816603245e-02
2.070000000000000000e+02 4.010468332111274958e-02
2.080000000000000000e+02 3.955403236546838758e-02
2.090000000000000000e+02 3.948294392186128127e-02
2.100000000000000000e+02 3.916565838321983684e-02
2.110000000000000000e+02 3.884767460834320091e-02
2.120000000000000000e+02 3.860736583449392995e-02
2.130000000000000000e+02 3.839196549992789781e-02
2.140000000000000000e+02 3.821090058437567882e-02
2.150000000000000000e+02 3.783114534315158706e-02
2.160000000000000000e+02 3.756569068408265738e-02
2.170000000000000000e+02 3.738903240038468634e-02
2.180000000000000000e+02 3.732832213734495197e-02
2.190000000000000000e+02 3.698198400766488508e-02
2.200000000000000000e+02 3.664849447386944042e-02
2.210000000000000000e+02 3.608010215736348614e-02
2.220000000000000000e+02 3.590067342991939275e-02
2.230000000000000000e+02 3.567479531008560523e-02
2.240000000000000000e+02 3.542920820097768958e-02
2.250000000000000000e+02 3.506907450860253378e-02
2.260000000000000000e+02 3.488278745275830151e-02
2.270000000000000000e+02 3.459913374347276666e-02
2.280000000000000000e+02 3.417662007951123571e-02
2.290000000000000000e+02 3.411397777131570247e-02
2.300000000000000000e+02 3.390078562292585251e-02
2.310000000000000000e+02 3.364853011940231037e-02
2.320000000000000000e+02 3.351384886268649749e-02
2.330000000000000000e+02 3.333957929306831380e-02
2.340000000000000000e+02 3.288270902746274343e-02
2.350000000000000000e+02 3.268779069318192981e-02
2.360000000000000000e+02 3.260733649323505068e-02
2.370000000000000000e+02 3.240551582217222198e-02
2.380000000000000000e+02 3.212700976709988165e-02
2.390000000000000000e+02 3.200114260439940878e-02
2.400000000000000000e+02 3.180957962149737889e-02
2.410000000000000000e+02 3.146462052485984179e-02
2.420000000000000000e+02 3.114537409371862312e-02
2.430000000000000000e+02 3.092422930276275683e-02
2.440000000000000000e+02 3.076081072077241352e-02
2.450000000000000000e+02 3.056856778994544374e-02
2.460000000000000000e+02 3.026148944027449994e-02
2.470000000000000000e+02 3.000225420320194389e-02
2.480000000000000000e+02 2.987596283753561968e-02
2.490000000000000000e+02 2.958375178083483617e-02
2.500000000000000000e+02 2.952831136212525839e-02
2.510000000000000000e+02 2.930210994266990721e-02
2.520000000000000000e+02 2.913287267417847409e-02
2.530000000000000000e+02 2.871312468441202664e-02
2.540000000000000000e+02 2.855836806097307792e-02
2.550000000000000000e+02 2.851138699931873854e-02
2.560000000000000000e+02 2.814161998710760018e-02
2.570000000000000000e+02 2.797195964039858596e-02
2.580000000000000000e+02 2.772752118728631296e-02
2.590000000000000000e+02 2.743661234191076617e-02
2.600000000000000000e+02 2.731897500283252123e-02
2.610000000000000000e+02 2.727396762046728138e-02
2.620000000000000000e+02 2.700865371840199120e-02
2.630000000000000000e+02 2.690568881238238411e-02
2.640000000000000000e+02 2.676281129801847194e-02
2.650000000000000000e+02 2.641228400803204840e-02
2.660000000000000000e+02 2.616463035844008786e-02
2.670000000000000000e+02 2.596713686760421247e-02
2.680000000000000000e+02 2.589121660669474467e-02
2.690000000000000000e+02 2.567258783282240497e-02
2.700000000000000000e+02 2.558107787289813986e-02
2.710000000000000000e+02 2.548372453445840041e-02
2.720000000000000000e+02 2.538986359924595704e-02
2.730000000000000000e+02 2.526653111059133303e-02
2.740000000000000000e+02 2.507911009886668735e-02
2.750000000000000000e+02 2.481140267672553301e-02
2.760000000000000000e+02 2.468992222169258399e-02
2.770000000000000000e+02 2.455769580210922023e-02
2.780000000000000000e+02 2.441866956679149964e-02
2.790000000000000000e+02 2.428633914785264386e-02
2.800000000000000000e+02 2.400459806924133688e-02
2.810000000000000000e+02 2.388885963856930694e-02
2.820000000000000000e+02 2.379698196117355224e-02
2.830000000000000000e+02 2.364287434988518455e-02
2.840000000000000000e+02 2.348227860932564776e-02
2.850000000000000000e+02 2.334904214236277475e-02
2.860000000000000000e+02 2.319933638865888034e-02
2.870000000000000000e+02 2.314157722145454912e-02
2.880000000000000000e+02 2.294961553839307278e-02
2.890000000000000000e+02 2.284071052921964745e-02
2.900000000000000000e+02 2.273165086406374324e-02
2.910000000000000000e+02 2.258430444867529086e-02
2.920000000000000000e+02 2.216679730633536530e-02
2.930000000000000000e+02 2.206557512077836694e-02
2.940000000000000000e+02 2.204518819417619624e-02
2.950000000000000000e+02 2.189864678521138280e-02
2.960000000000000000e+02 2.169750505666705881e-02
2.970000000000000000e+02 2.163953229035790390e-02
2.980000000000000000e+02 2.147307798904161957e-02
2.990000000000000000e+02 2.140666178071018791e-02
3.000000000000000000e+02 2.123376976855643333e-02
3.010000000000000000e+02 2.111455056578043568e-02
3.020000000000000000e+02 2.105410119817760842e-02
3.030000000000000000e+02 2.083506873383854721e-02
3.040000000000000000e+02 2.068644750001686836e-02
3.050000000000000000e+02 2.063491213191305518e-02
3.060000000000000000e+02 2.057043372067332565e-02
3.070000000000000000e+02 2.052951326538312096e-02
3.080000000000000000e+02 2.023176647887136095e-02
3.090000000000000000e+02 2.009787364183971553e-02
3.100000000000000000e+02 2.005870636290650946e-02
3.110000000000000000e+02 1.991904893772353247e-02
3.120000000000000000e+02 1.979964174186417403e-02
3.130000000000000000e+02 1.960960576867638860e-02
3.140000000000000000e+02 1.957395502928696573e-02
3.150000000000000000e+02 1.950004200180645297e-02
3.160000000000000000e+02 1.935985958921737637e-02
3.170000000000000000e+02 1.924428524429095538e-02
3.180000000000000000e+02 1.909696990493719645e-02
3.190000000000000000e+02 1.905407668268181004e-02
3.200000000000000000e+02 1.890238076146555368e-02
3.210000000000000000e+02 1.883349835162560423e-02
3.220000000000000000e+02 1.868243293798191665e-02
3.230000000000000000e+02 1.863739252124450158e-02
3.240000000000000000e+02 1.845653655627547962e-02
3.250000000000000000e+02 1.828058784197636802e-02
3.260000000000000000e+02 1.810219894479445785e-02
3.270000000000000000e+02 1.807238869525252048e-02
3.280000000000000000e+02 1.805555980831023352e-02
3.290000000000000000e+02 1.783801054622810925e-02
3.300000000000000000e+02 1.780229872847494815e-02
3.310000000000000000e+02 1.772533104884092131e-02
3.320000000000000000e+02 1.765517342546503096e-02
3.330000000000000000e+02 1.757335990254031352e-02
3.340000000000000000e+02 1.745642651119162087e-02
3.350000000000000000e+02 1.732734122721466680e-02
3.360000000000000000e+02 1.727473758935487574e-02
3.370000000000000000e+02 1.722385663742546924e-02
3.380000000000000000e+02 1.701221727062029315e-02
3.390000000000000000e+02 1.699966566434685938e-02
3.400000000000000000e+02 1.697795424202996548e-02
3.410000000000000000e+02 1.682962362579660046e-02
3.420000000000000000e+02 1.674052937271655606e-02
3.430000000000000000e+02 1.663766284452884714e-02
3.440000000000000000e+02 1.647165133170370999e-02
3.450000000000000000e+02 1.642696669843570975e-02
3.460000000000000000e+02 1.629604510507312587e-02
3.470000000000000000e+02 1.627575681667793595e-02
3.480000000000000000e+02 1.605903753402409054e-02
3.490000000000000000e+02 1.599100645975263732e-02
3.500000000000000000e+02 1.594801925326541983e-02
3.510000000000000000e+02 1.584220676290279753e-02
3.520000000000000000e+02 1.579856801023555787e-02
3.530000000000000000e+02 1.573250816572908939e-02
3.540000000000000000e+02 1.558435056994770043e-02
3.550000000000000000e+02 1.555634810235140796e-02
3.560000000000000000e+02 1.549361311552100232e-02
3.570000000000000000e+02 1.542650108461498561e-02
3.580000000000000000e+02 1.531314865120597495e-02
3.590000000000000000e+02 1.529031162799666423e-02
3.600000000000000000e+02 1.521374384322253699e-02
3.610000000000000000e+02 1.508355041208287589e-02
3.620000000000000000e+02 1.506234705015867259e-02
3.630000000000000000e+02 1.495912903271013304e-02
3.640000000000000000e+02 1.490194141296871840e-02
3.650000000000000000e+02 1.482478878577350202e-02
3.660000000000000000e+02 1.475515689684757208e-02
3.670000000000000000e+02 1.463570464751307899e-02
3.680000000000000000e+02 1.458990014401653941e-02
3.690000000000000000e+02 1.452345087377472643e-02
3.700000000000000000e+02 1.442592863980396260e-02
3.710000000000000000e+02 1.426320703793408640e-02
3.720000000000000000e+02 1.419216663195395876e-02
3.730000000000000000e+02 1.411827721711894634e-02
3.740000000000000000e+02 1.407693548229697542e-02
3.750000000000000000e+02 1.402356697818887485e-02
3.760000000000000000e+02 1.394295851903711199e-02
3.770000000000000000e+02 1.380841642962555259e-02
3.780000000000000000e+02 1.375412542362825473e-02
3.790000000000000000e+02 1.370338814156885077e-02
3.800000000000000000e+02 1.361117556656376085e-02
3.810000000000000000e+02 1.354036663149552587e-02
3.820000000000000000e+02 1.349846449912072387e-02
3.830000000000000000e+02 1.345853280053747186e-02
3.840000000000000000e+02 1.336635548071246800e-02
3.850000000000000000e+02 1.327490468051913640e-02
3.860000000000000000e+02 1.320882843475641374e-02
3.870000000000000000e+02 1.318490176410187613e-02
3.880000000000000000e+02 1.312387220490509286e-02
3.890000000000000000e+02 1.302751199215681881e-02
3.900000000000000000e+02 1.298534534873276546e-02
3.910000000000000000e+02 1.294238953081429562e-02
3.920000000000000000e+02 1.275587367406524203e-02
3.930000000000000000e+02 1.270137334874127735e-02
3.940000000000000000e+02 1.265546204216486635e-02
3.950000000000000000e+02 1.262631808312057041e-02
3.960000000000000000e+02 1.254365431892752458e-02
3.970000000000000000e+02 1.250761141222020076e-02
3.980000000000000000e+02 1.245124085823354557e-02
3.990000000000000000e+02 1.236459286431557635e-02
4.000000000000000000e+02 1.232823229896942534e-02
4.010000000000000000e+02 1.230892634652116374e-02
4.020000000000000000e+02 1.219197306952811942e-02
4.030000000000000000e+02 1.211548858083572912e-02
4.040000000000000000e+02 1.208300729692068747e-02
4.050000000000000000e+02 1.204595713653352877e-02
4.060000000000000000e+02 1.200181331058523815e-02
4.070000000000000000e+02 1.189361127031184420e-02
4.080000000000000000e+02 1.186875485004841753e-02
4.090000000000000000e+02 1.178321240968418539e-02
4.100000000000000000e+02 1.169926618921481726e-02
4.110000000000000000e+02 1.165356631430160966e-02
4.120000000000000000e+02 1.159208528425097195e-02
4.130000000000000000e+02 1.154913517968839294e-02
4.140000000000000000e+02 1.149630906988146836e-02
4.150000000000000000e+02 1.142346394830098116e-02
4.160000000000000000e+02 1.139512680287628824e-02
4.170000000000000000e+02 1.135076020293376495e-02
4.180000000000000000e+02 1.130355038266083779e-02
4.190000000000000000e+02 1.127676502887526439e-02
4.200000000000000000e+02 1.116823562780039532e-02
4.210000000000000000e+02 1.112011038467787365e-02
4.220000000000000000e+02 1.109159806122530199e-02
4.230000000000000000e+02 1.106973225677074062e-02
4.240000000000000000e+02 1.095694396172466542e-02
4.250000000000000000e+02 1.089503466345153292e-02
4.260000000000000000e+02 1.087432542476223819e-02
4.270000000000000000e+02 1.086149046058027499e-02
4.280000000000000000e+02 1.078432894142057098e-02
4.290000000000000000e+02 1.076064189336197949e-02
4.300000000000000000e+02 1.069141215274658531e-02
4.310000000000000000e+02 1.061151286666452663e-02
4.320000000000000000e+02 1.050370248721158722e-02
4.330000000000000000e+02 1.046522531816910899e-02
4.340000000000000000e+02 1.045337837475304558e-02
4.350000000000000000e+02 1.043899270858712237e-02
4.360000000000000000e+02 1.037895517221826269e-02
4.370000000000000000e+02 1.033290061036578646e-02
4.380000000000000000e+02 1.026674094488099105e-02
4.390000000000000000e+02 1.023724587267798788e-02
4.400000000000000000e+02 1.022119064408896598e-02
4.410000000000000000e+02 1.016388703542580804e-02
4.420000000000000000e+02 1.013450302183300719e-02
4.430000000000000000e+02 1.006579559643979230e-02
4.440000000000000000e+02 1.005189380496612772e-02
4.450000000000000000e+02 1.000101478820176679e-02
4.460000000000000000e+02 9.975792597825222305e-03
4.470000000000000000e+02 9.902804320752732828e-03
4.480000000000000000e+02 9.894121340718027222e-03
4.490000000000000000e+02 9.828005279257982091e-03
4.500000000000000000e+02 9.791645712473347543e-03
4.510000000000000000e+02 9.771292638849526230e-03
4.520000000000000000e+02 9.676691404279439204e-03
4.530000000000000000e+02 9.659374997260947518e-03
4.540000000000000000e+02 9.602776644732276615e-03
4.550000000000000000e+02 9.567389326525581675e-03
4.560000000000000000e+02 9.480534072008033747e-03
4.570000000000000000e+02 9.465109271460452403e-03
4.580000000000000000e+02 9.410642387567783734e-03
4.590000000000000000e+02 9.394872251055518680e-03
4.600000000000000000e+02 9.354070496664534939e-03
4.610000000000000000e+02 9.284526272183422912e-03
4.620000000000000000e+02 9.272032307112617819e-03
4.630000000000000000e+02 9.230406067638065315e-03
4.640000000000000000e+02 9.212967967643726289e-03
4.650000000000000000e+02 9.196194961108841368e-03
4.660000000000000000e+02 9.117474190148938673e-03
4.670000000000000000e+02 9.075353524101034686e-03
4.680000000000000000e+02 9.057240510635425693e-03
4.690000000000000000e+02 9.028112409330929858e-03
4.700000000000000000e+02 8.944964064489481156e-03
4.710000000000000000e+02 8.928841862798445397e-03
4.720000000000000000e+02 8.892155381896390057e-03
4.730000000000000000e+02 8.871841477999757933e-03
4.740000000000000000e+02 8.810463797544968584e-03
4.750000000000000000e+02 8.747126514876902431e-03
4.760000000000000000e+02 8.724573624800852772e-03
4.770000000000000000e+02 8.709613061831239511e-03
4.780000000000000000e+02 8.686448687418789685e-03
4.790000000000000000e+02 8.632240550288265701e-03
4.800000000000000000e+02 8.623589995884485201e-03
4.810000000000000000e+02 8.579382862305581087e-03
4.820000000000000000e+02 8.555498836948834812e-03
4.830000000000000000e+02 8.521462132157113858e-03
4.840000000000000000e+02 8.464745098491892675e-03
4.850000000000000000e+02 8.441458952941597801e-03
4.860000000000000000e+02 8.386461722690813012e-03
4.870000000000000000e+02 8.333242304476936105e-03
4.880000000000000000e+02 8.317656494529564529e-03
4.890000000000000000e+02 8.287637954914319968e-03
4.900000000000000000e+02 8.256271667006974749e-03
4.910000000000000000e+02 8.232034734605498880e-03
4.920000000000000000e+02 8.187381475135939793e-03
4.930000000000000000e+02 8.178662113506610098e-03
4.940000000000000000e+02 8.134357433455828568e-03
4.950000000000000000e+02 8.089958394458704807e-03
4.960000000000000000e+02 8.076913596030289161e-03
4.970000000000000000e+02 8.010445591262281909e-03
4.980000000000000000e+02 8.005824974547822576e-03
4.990000000000000000e+02 7.962818287925202757e-03
5.000000000000000000e+02 7.928931653720000181e-03
5.010000000000000000e+02 7.918900382823033240e-03
5.020000000000000000e+02 7.864121899988325143e-03
5.030000000000000000e+02 7.858905129341293982e-03
5.040000000000000000e+02 7.809919015138499197e-03
5.050000000000000000e+02 7.792542324952077791e-03
5.060000000000000000e+02 7.748622910798533964e-03
5.070000000000000000e+02 7.739098188610142939e-03
5.080000000000000000e+02 7.721045722880172553e-03
5.090000000000000000e+02 7.651274128715911636e-03
5.100000000000000000e+02 7.624782474499340081e-03
5.110000000000000000e+02 7.619628327699910428e-03
5.120000000000000000e+02 7.565196361473346641e-03
5.130000000000000000e+02 7.555193904126325868e-03
5.140000000000000000e+02 7.524939151776747874e-03
5.150000000000000000e+02 7.485650661359330958e-03
5.160000000000000000e+02 7.443382488100165444e-03
5.170000000000000000e+02 7.426190759164136984e-03
5.180000000000000000e+02 7.403764365184395055e-03
5.190000000000000000e+02 7.377400773696926942e-03
5.200000000000000000e+02 7.342514432499024947e-03
5.210000000000000000e+02 7.319615023962794224e-03
5.220000000000000000e+02 7.284383821367918302e-03
5.230000000000000000e+02 7.260880475251492612e-03
5.240000000000000000e+02 7.203766312169020136e-03
5.250000000000000000e+02 7.167082728875671591e-03
5.260000000000000000e+02 7.155483609993153887e-03
5.270000000000000000e+02 7.134423192897120132e-03
5.280000000000000000e+02 7.124802488487011649e-03
5.290000000000000000e+02 7.100172598922932163e-03
5.300000000000000000e+02 7.066300296863331845e-03
5.310000000000000000e+02 7.037285922236522287e-03
5.320000000000000000e+02 7.029599846209600746e-03
5.330000000000000000e+02 7.008189666971816924e-03
5.340000000000000000e+02 6.979079033073256819e-03
5.350000000000000000e+02 6.951960544253990050e-03
5.360000000000000000e+02 6.931713066536358825e-03
5.370000000000000000e+02 6.900735603872658330e-03
5.380000000000000000e+02 6.887448186788215111e-03
5.390000000000000000e+02 6.860113766352621267e-03
5.400000000000000000e+02 6.824684503933814081e-03
5.410000000000000000e+02 6.800760258836071812e-03
5.420000000000000000e+02 6.774147826225024489e-03
5.430000000000000000e+02 6.747710833492103974e-03
5.440000000000000000e+02 6.711078365152660374e-03
5.450000000000000000e+02 6.668100908621929154e-03
5.460000000000000000e+02 6.651422314928488386e-03
5.470000000000000000e+02 6.625817794661020138e-03
5.480000000000000000e+02 6.612922311787954206e-03
5.490000000000000000e+02 6.584617086484954689e-03
5.500000000000000000e+02 6.567547827675325814e-03
5.510000000000000000e+02 6.559334617421430820e-03
5.520000000000000000e+02 6.518752475592146448e-03
5.530000000000000000e+02 6.458257652886168106e-03
5.540000000000000000e+02 6.450472755379518114e-03
5.550000000000000000e+02 6.433688823572490494e-03
5.560000000000000000e+02 6.421335674329025148e-03
5.570000000000000000e+02 6.412618741088215238e-03
5.580000000000000000e+02 6.391559675736954889e-03
5.590000000000000000e+02 6.370990264991815803e-03
5.600000000000000000e+02 6.338536094527801035e-03
5.610000000000000000e+02 6.322421622865902896e-03
5.620000000000000000e+02 6.293042313412995636e-03
5.630000000000000000e+02 6.260698009135952716e-03
5.640000000000000000e+02 6.252525439595290821e-03
5.650000000000000000e+02 6.226439922508711193e-03
5.660000000000000000e+02 6.198651507433532160e-03
5.670000000000000000e+02 6.181099230857071102e-03
5.680000000000000000e+02 6.173869062203306106e-03
5.690000000000000000e+02 6.133693849463825627e-03
5.700000000000000000e+02 6.116404820951416854e-03
5.710000000000000000e+02 6.103689487288180976e-03
5.720000000000000000e+02 6.074763346202776033e-03
5.730000000000000000e+02 6.069631141284659130e-03
5.740000000000000000e+02 6.042011639472321359e-03
5.750000000000000000e+02 6.023830217618337396e-03
5.760000000000000000e+02 5.993500815180657047e-03
5.770000000000000000e+02 5.985759596503147442e-03
5.780000000000000000e+02 5.977697973465234335e-03
5.790000000000000000e+02 5.966928565854594767e-03
5.800000000000000000e+02 5.936079186205340565e-03
5.810000000000000000e+02 5.901037656703573067e-03
5.820000000000000000e+02 5.865332699112765953e-03
5.830000000000000000e+02 5.849463588495012328e-03
5.840000000000000000e+02 5.825869588812526527e-03
5.850000000000000000e+02 5.815833874298191424e-03
5.860000000000000000e+02 5.767045419468007361e-03
5.870000000000000000e+02 5.748383352569905701e-03
5.880000000000000000e+02 5.729721984896476994e-03
5.890000000000000000e+02 5.718772755576541876e-03
5.900000000000000000e+02 5.705332662148618512e-03
5.910000000000000000e+02 5.691303152448529482e-03
5.920000000000000000e+02 5.658892888411484572e-03
5.930000000000000000e+02 5.638905959251145142e-03
5.940000000000000000e+02 5.622509500050884741e-03
5.950000000000000000e+02 5.607016947865558001e-03
5.960000000000000000e+02 5.593541979746902149e-03
5.970000000000000000e+02 5.584688639806053602e-03
5.980000000000000000e+02 5.554632710533637455e-03
5.990000000000000000e+02 5.543635601182762308e-03
6.000000000000000000e+02 5.528837562116671774e-03
6.010000000000000000e+02 5.499841546833781486e-03
6.020000000000000000e+02 5.485938031593099763e-03
6.030000000000000000e+02 5.462699135938837124e-03
6.040000000000000000e+02 5.441769156660566410e-03
6.050000000000000000e+02 5.430384720641150825e-03
6.060000000000000000e+02 5.409697997680930695e-03
6.070000000000000000e+02 5.390967308245344161e-03
6.080000000000000000e+02 5.374198747824758884e-03
6.090000000000000000e+02 5.367561159294647645e-03
6.100000000000000000e+02 5.347323938607574656e-03
6.110000000000000000e+02 5.333691615519175339e-03
6.120000000000000000e+02 5.326949660295213565e-03
6.130000000000000000e+02 5.302080153781043269e-03
6.140000000000000000e+02 5.295564499149664310e-03
6.150000000000000000e+02 5.249152101370300159e-03
6.160000000000000000e+02 5.242729173423847991e-03
6.170000000000000000e+02 5.215830615250787242e-03
6.180000000000000000e+02 5.204792150348414893e-03
6.190000000000000000e+02 5.194930182485734370e-03
6.200000000000000000e+02 5.164280721002174890e-03
6.210000000000000000e+02 5.148433672155423337e-03
6.220000000000000000e+02 5.128478408063640720e-03
6.230000000000000000e+02 5.094075705936936503e-03
6.240000000000000000e+02 5.085581340390593792e-03
6.250000000000000000e+02 5.067455209366427196e-03
6.260000000000000000e+02 5.059837446412788868e-03
6.270000000000000000e+02 5.051068373344074977e-03
6.280000000000000000e+02 5.027899618522512458e-03
6.290000000000000000e+02 5.010059692807959306e-03
6.300000000000000000e+02 4.998450113001186301e-03
6.310000000000000000e+02 4.980619408983304186e-03
6.320000000000000000e+02 4.968666923757338039e-03
6.330000000000000000e+02 4.952628284805222526e-03
6.340000000000000000e+02 4.933698021481299628e-03
6.350000000000000000e+02 4.917466256231491431e-03
6.360000000000000000e+02 4.905448030426210783e-03
6.370000000000000000e+02 4.882253565703314514e-03
6.380000000000000000e+02 4.874949475101733078e-03
6.390000000000000000e+02 4.852921151999521968e-03
6.400000000000000000e+02 4.831795292213344507e-03
6.410000000000000000e+02 4.825108218750350127e-03
6.420000000000000000e+02 4.819174290828460126e-03
6.430000000000000000e+02 4.808920417960108745e-03
6.440000000000000000e+02 4.776620018604097948e-03
6.450000000000000000e+02 4.772256369055606282e-03
6.460000000000000000e+02 4.759357177686434660e-03
6.470000000000000000e+02 4.748539036025248294e-03
6.480000000000000000e+02 4.732128233768613350e-03
6.490000000000000000e+02 4.728505325459098942e-03
6.500000000000000000e+02 4.706589839644728483e-03
6.510000000000000000e+02 4.691593886174352628e-03
6.520000000000000000e+02 4.678383731223614145e-03
6.530000000000000000e+02 4.664133531837588720e-03
6.540000000000000000e+02 4.639971108474905820e-03
6.550000000000000000e+02 4.624675005599811380e-03
6.560000000000000000e+02 4.619690433290317769e-03
6.570000000000000000e+02 4.610598596794618538e-03
6.580000000000000000e+02 4.595010146168844456e-03
6.590000000000000000e+02 4.583005193946823250e-03
6.600000000000000000e+02 4.556747257725221253e-03
6.610000000000000000e+02 4.543972063796989681e-03
6.620000000000000000e+02 4.515316255657974946e-03
6.630000000000000000e+02 4.509003347653318602e-03
6.640000000000000000e+02 4.491127335041898011e-03
6.650000000000000000e+02 4.487986663545601509e-03
6.660000000000000000e+02 4.467134346827806267e-03
6.670000000000000000e+02 4.460009054352557199e-03
6.680000000000000000e+02 4.447895204578972139e-03
6.690000000000000000e+02 4.439320012976376989e-03
6.700000000000000000e+02 4.431730836114474575e-03
6.710000000000000000e+02 4.407535848666877844e-03
6.720000000000000000e+02 4.395569449135694994e-03
6.730000000000000000e+02 4.389419812513724144e-03
6.740000000000000000e+02 4.372317502386325813e-03
6.750000000000000000e+02 4.347446925657477354e-03
6.760000000000000000e+02 4.333984013298214019e-03
6.770000000000000000e+02 4.325541852461237471e-03
6.780000000000000000e+02 4.308131063757856399e-03
6.790000000000000000e+02 4.292881818032700733e-03
6.800000000000000000e+02 4.287685100865235716e-03
6.810000000000000000e+02 4.276832445280167282e-03
6.820000000000000000e+02 4.268397938463451211e-03
6.830000000000000000e+02 4.259549287601215040e-03
6.840000000000000000e+02 4.241649910334866630e-03
6.850000000000000000e+02 4.229268929237065336e-03
6.860000000000000000e+02 4.225298192523337278e-03
6.870000000000000000e+02 4.213485488634747568e-03
6.880000000000000000e+02 4.206543128369342154e-03
6.890000000000000000e+02 4.193838756805574886e-03
6.900000000000000000e+02 4.179030149882590958e-03
6.910000000000000000e+02 4.155036931301729283e-03
6.920000000000000000e+02 4.147645068020996972e-03
6.930000000000000000e+02 4.143840647631575301e-03
6.940000000000000000e+02 4.133983728910942818e-03
6.950000000000000000e+02 4.110533852369533010e-03
6.960000000000000000e+02 4.093840386175602412e-03
6.970000000000000000e+02 4.076786316164359228e-03
6.980000000000000000e+02 4.063590216043581199e-03
6.990000000000000000e+02 4.058366893261150694e-03
7.000000000000000000e+02 4.052974109206679276e-03
7.010000000000000000e+02 4.046430989115332340e-03
7.020000000000000000e+02 4.039805978125868974e-03
7.030000000000000000e+02 4.021177648926019602e-03
7.040000000000000000e+02 4.004971202923770200e-03
7.050000000000000000e+02 4.002224028761916866e-03
7.060000000000000000e+02 3.990081967216896341e-03
7.070000000000000000e+02 3.971220853850583252e-03
7.080000000000000000e+02 3.959596437567842325e-03
7.090000000000000000e+02 3.953358150687543739e-03
7.100000000000000000e+02 3.940195328261291048e-03
7.110000000000000000e+02 3.935542311604697981e-03
7.120000000000000000e+02 3.927722379011152135e-03
7.130000000000000000e+02 3.925019179642024424e-03
7.140000000000000000e+02 3.919112116433069552e-03
7.150000000000000000e+02 3.890282447599940734e-03
7.160000000000000000e+02 3.876427244309098557e-03
7.170000000000000000e+02 3.868282305899074097e-03
7.180000000000000000e+02 3.860586040300076696e-03
7.190000000000000000e+02 3.843380676974327698e-03
7.200000000000000000e+02 3.839766726146283393e-03
7.210000000000000000e+02 3.832864499614678250e-03
7.220000000000000000e+02 3.822802933698339709e-03
7.230000000000000000e+02 3.806170102136733312e-03
7.240000000000000000e+02 3.800849535819759463e-03
7.250000000000000000e+02 3.793472460301852180e-03
7.260000000000000000e+02 3.789146769800207266e-03
7.270000000000000000e+02 3.785600623999199610e-03
7.280000000000000000e+02 3.764522783898872210e-03
7.290000000000000000e+02 3.756978008438629797e-03
7.300000000000000000e+02 3.746533184268483526e-03
7.310000000000000000e+02 3.736243015713271165e-03
7.320000000000000000e+02 3.734082275236347715e-03
7.330000000000000000e+02 3.716056019707106740e-03
7.340000000000000000e+02 3.703512989843556896e-03
7.350000000000000000e+02 3.699477560060470283e-03
7.360000000000000000e+02 3.695470235436922306e-03
7.370000000000000000e+02 3.673850752091806140e-03
7.380000000000000000e+02 3.667372348592568346e-03
7.390000000000000000e+02 3.650471145068987823e-03
7.400000000000000000e+02 3.646179678112173011e-03
7.410000000000000000e+02 3.639583013525078247e-03
7.420000000000000000e+02 3.631773477385616313e-03
7.430000000000000000e+02 3.619989629944311230e-03
7.440000000000000000e+02 3.608471463990889361e-03
7.450000000000000000e+02 3.592303102563591984e-03
7.460000000000000000e+02 3.588783082336674275e-03
7.470000000000000000e+02 3.583801764574750474e-03
7.480000000000000000e+02 3.564288375688430977e-03
7.490000000000000000e+02 3.559997700747430643e-03
7.500000000000000000e+02 3.554838288583565733e-03
7.510000000000000000e+02 3.540602697181219772e-03
7.520000000000000000e+02 3.539435163456970245e-03
7.530000000000000000e+02 3.533483440232185364e-03
7.540000000000000000e+02 3.519177156120570100e-03
7.550000000000000000e+02 3.509123692764442876e-03
7.560000000000000000e+02 3.507792393426075600e-03
7.570000000000000000e+02 3.492645359741270144e-03
7.580000000000000000e+02 3.487006157970753192e-03
7.590000000000000000e+02 3.475803916955000610e-03
7.600000000000000000e+02 3.470575275467788819e-03
7.610000000000000000e+02 3.464145619967533545e-03
7.620000000000000000e+02 3.452435470078705788e-03
7.630000000000000000e+02 3.450087245434924239e-03
7.640000000000000000e+02 3.438986922856918267e-03
7.650000000000000000e+02 3.424904676235733959e-03
7.660000000000000000e+02 3.416312597667048138e-03
7.670000000000000000e+02 3.409967651453368106e-03
7.680000000000000000e+02 3.399716966635405943e-03
7.690000000000000000e+02 3.392588621422757203e-03
7.700000000000000000e+02 3.383093791257021921e-03
7.710000000000000000e+02 3.366675548334813282e-03
7.720000000000000000e+02 3.357023806416285956e-03
7.730000000000000000e+02 3.344286366438791770e-03
7.740000000000000000e+02 3.336187490991029958e-03
7.750000000000000000e+02 3.319531450527303095e-03
7.760000000000000000e+02 3.315763356247680444e-03
7.770000000000000000e+02 3.312301630949500246e-03
7.780000000000000000e+02 3.301649836405346275e-03
7.790000000000000000e+02 3.295144948144213600e-03
7.800000000000000000e+02 3.284317364507675918e-03
7.810000000000000000e+02 3.279203815755104591e-03
7.820000000000000000e+02 3.277928782213366827e-03
7.830000000000000000e+02 3.265395032296019955e-03
7.840000000000000000e+02 3.258314382214757242e-03
7.850000000000000000e+02 3.252648355188459284e-03
7.860000000000000000e+02 3.247879545859286114e-03
7.870000000000000000e+02 3.230763956198654321e-03
7.880000000000000000e+02 3.219699456956034555e-03
7.890000000000000000e+02 3.214493559453318432e-03
7.900000000000000000e+02 3.199073878146475435e-03
7.910000000000000000e+02 3.195436935183633507e-03
7.920000000000000000e+02 3.191697065506370144e-03
7.930000000000000000e+02 3.183954604248400572e-03
7.940000000000000000e+02 3.178307861047511510e-03
7.950000000000000000e+02 3.166716418883270059e-03
7.960000000000000000e+02 3.163729023115325299e-03
7.970000000000000000e+02 3.160366243805036446e-03
7.980000000000000000e+02 3.147246506532560065e-03
7.990000000000000000e+02 3.145019530430876505e-03
8.000000000000000000e+02 3.135245744915946247e-03
8.010000000000000000e+02 3.129400982024491303e-03
8.020000000000000000e+02 3.112630769900124900e-03
8.030000000000000000e+02 3.105427161754028588e-03
8.040000000000000000e+02 3.095836777957151204e-03
8.050000000000000000e+02 3.087170443763524817e-03
8.060000000000000000e+02 3.082621810556904381e-03
8.070000000000000000e+02 3.068200868087255385e-03
8.080000000000000000e+02 3.065363848690143538e-03
8.090000000000000000e+02 3.051165262245858923e-03
8.100000000000000000e+02 3.041911071479651198e-03
8.110000000000000000e+02 3.036065771638185324e-03
8.120000000000000000e+02 3.034096496363995494e-03
8.130000000000000000e+02 3.027332190167118797e-03
8.140000000000000000e+02 3.018268999685155569e-03
8.150000000000000000e+02 3.009505861697714911e-03
8.160000000000000000e+02 3.007882947608909660e-03
8.170000000000000000e+02 2.999728952950993840e-03
8.180000000000000000e+02 2.996125521029820941e-03
8.190000000000000000e+02 2.990226764083195928e-03
8.200000000000000000e+02 2.980548106683911236e-03
8.210000000000000000e+02 2.977393818555178120e-03
8.220000000000000000e+02 2.972479931192673844e-03
8.230000000000000000e+02 2.967544242809564900e-03
8.240000000000000000e+02 2.953786742375471338e-03
8.250000000000000000e+02 2.948464035741531295e-03
8.260000000000000000e+02 2.937021669390648976e-03
8.270000000000000000e+02 2.933362425255977256e-03
8.280000000000000000e+02 2.930118302133280419e-03
8.290000000000000000e+02 2.927292691290328975e-03
8.300000000000000000e+02 2.924352316853373254e-03
8.310000000000000000e+02 2.921257004455175832e-03
8.320000000000000000e+02 2.903838889931039183e-03
8.330000000000000000e+02 2.897448618543468565e-03
8.340000000000000000e+02 2.893246260991750706e-03
8.350000000000000000e+02 2.890177999137857369e-03
8.360000000000000000e+02 2.879616495486944650e-03
8.370000000000000000e+02 2.871937064391066885e-03
8.380000000000000000e+02 2.870102828213908289e-03
8.390000000000000000e+02 2.864470581494589062e-03
8.400000000000000000e+02 2.860384688826971260e-03
8.410000000000000000e+02 2.856660727067965311e-03
8.420000000000000000e+02 2.843495315761897669e-03
8.430000000000000000e+02 2.833864682399614421e-03
8.440000000000000000e+02 2.828514880058855940e-03
8.450000000000000000e+02 2.827610331942814748e-03
8.460000000000000000e+02 2.823569818229820002e-03
8.470000000000000000e+02 2.812134083070198711e-03
8.480000000000000000e+02 2.806594312272401009e-03
8.490000000000000000e+02 2.803751626340046394e-03
8.500000000000000000e+02 2.801598405045692061e-03
8.510000000000000000e+02 2.792041327548257495e-03
8.520000000000000000e+02 2.787220698195342228e-03
8.530000000000000000e+02 2.783165385801812577e-03
8.540000000000000000e+02 2.771094594606387553e-03
8.550000000000000000e+02 2.768755811839416787e-03
8.560000000000000000e+02 2.761765901060082243e-03
8.570000000000000000e+02 2.757256909820194040e-03
8.580000000000000000e+02 2.750853095274174553e-03
8.590000000000000000e+02 2.749032437232201177e-03
8.600000000000000000e+02 2.743554591638234109e-03
8.610000000000000000e+02 2.734667904630718946e-03
8.620000000000000000e+02 2.726032703104600344e-03
8.630000000000000000e+02 2.720160050934117280e-03
8.640000000000000000e+02 2.719292220659083777e-03
8.650000000000000000e+02 2.715701364830103246e-03
8.660000000000000000e+02 2.707766066825078363e-03
8.670000000000000000e+02 2.700774378509029211e-03
8.680000000000000000e+02 2.690787140633861801e-03
8.690000000000000000e+02 2.686801331549429350e-03
8.700000000000000000e+02 2.683601615117936056e-03
8.710000000000000000e+02 2.676911234051467144e-03
8.720000000000000000e+02 2.672031238801153823e-03
8.730000000000000000e+02 2.661153489627198464e-03
8.740000000000000000e+02 2.660254110502090468e-03
8.750000000000000000e+02 2.654908888014958102e-03
8.760000000000000000e+02 2.649748009133361983e-03
8.770000000000000000e+02 2.640847924920718560e-03
8.780000000000000000e+02 2.630990620104202947e-03
8.790000000000000000e+02 2.626718653728903584e-03
8.800000000000000000e+02 2.621712693324305954e-03
8.810000000000000000e+02 2.613484014134082045e-03
8.820000000000000000e+02 2.608142194185148355e-03
8.830000000000000000e+02 2.605898496093716609e-03
8.840000000000000000e+02 2.601422680646791035e-03
8.850000000000000000e+02 2.595264697037219948e-03
8.860000000000000000e+02 2.590562784415920920e-03
8.870000000000000000e+02 2.586609914047806758e-03
8.880000000000000000e+02 2.578188168659404072e-03
8.890000000000000000e+02 2.570218974200751301e-03
8.900000000000000000e+02 2.567167612028450462e-03
8.910000000000000000e+02 2.562632246110989245e-03
8.920000000000000000e+02 2.560572886473575643e-03
8.930000000000000000e+02 2.548073131814306089e-03
8.940000000000000000e+02 2.545770627291145394e-03
8.950000000000000000e+02 2.541077024813146422e-03
8.960000000000000000e+02 2.537247009800626309e-03
8.970000000000000000e+02 2.529304814084246643e-03
8.980000000000000000e+02 2.519327091971600933e-03
8.990000000000000000e+02 2.517107625806610724e-03
9.000000000000000000e+02 2.511243064021226930e-03
9.010000000000000000e+02 2.510457870919761882e-03
9.020000000000000000e+02 2.502167418347174630e-03
9.030000000000000000e+02 2.496791650083767574e-03
9.040000000000000000e+02 2.494143320949095740e-03
9.050000000000000000e+02 2.488724041726877046e-03
9.060000000000000000e+02 2.479955423222675922e-03
9.070000000000000000e+02 2.476997829919054799e-03
9.080000000000000000e+02 2.471878916650166198e-03
9.090000000000000000e+02 2.467964640118157273e-03
9.100000000000000000e+02 2.463391020877224533e-03
9.110000000000000000e+02 2.456455903351109811e-03
9.120000000000000000e+02 2.453698764224284800e-03
9.130000000000000000e+02 2.446218325826571890e-03
9.140000000000000000e+02 2.439319699713627873e-03
9.150000000000000000e+02 2.438904696379585926e-03
9.160000000000000000e+02 2.428751727071361711e-03
9.170000000000000000e+02 2.425035691337838403e-03
9.180000000000000000e+02 2.409459378407725373e-03
9.190000000000000000e+02 2.408633519064496548e-03
9.200000000000000000e+02 2.402995514296841443e-03
9.210000000000000000e+02 2.395226605713191709e-03
9.220000000000000000e+02 2.388066738314102884e-03
9.230000000000000000e+02 2.379130372379556144e-03
9.240000000000000000e+02 2.369776913310285560e-03
9.250000000000000000e+02 2.364624170487247216e-03
9.260000000000000000e+02 2.362369712755760676e-03
9.270000000000000000e+02 2.354511911184273103e-03
9.280000000000000000e+02 2.349298688801252245e-03
9.290000000000000000e+02 2.346518518656385329e-03
9.300000000000000000e+02 2.341877472342513648e-03
9.310000000000000000e+02 2.336051962603752797e-03
9.320000000000000000e+02 2.334649776156515200e-03
9.330000000000000000e+02 2.328583388017826591e-03
9.340000000000000000e+02 2.323323483617162778e-03
9.350000000000000000e+02 2.315539312786812649e-03
9.360000000000000000e+02 2.308956091722059664e-03
9.370000000000000000e+02 2.306288412021770522e-03
9.380000000000000000e+02 2.298009303451213105e-03
9.390000000000000000e+02 2.294299918751213641e-03
9.400000000000000000e+02 2.292273374390323051e-03
9.410000000000000000e+02 2.290792924841389064e-03
9.420000000000000000e+02 2.284802975340446268e-03
9.430000000000000000e+02 2.277680316529078798e-03
9.440000000000000000e+02 2.271203340169121020e-03
9.450000000000000000e+02 2.270151918911584178e-03
9.460000000000000000e+02 2.266630663891839453e-03
9.470000000000000000e+02 2.260956176339913321e-03
9.480000000000000000e+02 2.255772415476413328e-03
9.490000000000000000e+02 2.247360109182264688e-03
9.500000000000000000e+02 2.245222650667302866e-03
9.510000000000000000e+02 2.237344666808590600e-03
9.520000000000000000e+02 2.232274478967805325e-03
9.530000000000000000e+02 2.226440665714629792e-03
9.540000000000000000e+02 2.223722658989502315e-03
9.550000000000000000e+02 2.218128943165599207e-03
9.560000000000000000e+02 2.214968140841315491e-03
9.570000000000000000e+02 2.211939674595275046e-03
9.580000000000000000e+02 2.201752235697166608e-03
9.590000000000000000e+02 2.200357974515867315e-03
9.600000000000000000e+02 2.197163657017262017e-03
9.610000000000000000e+02 2.196073502288343939e-03
9.620000000000000000e+02 2.191483153758141348e-03
9.630000000000000000e+02 2.188247254370984714e-03
9.640000000000000000e+02 2.186745011603468975e-03
9.650000000000000000e+02 2.181617332905481238e-03
9.660000000000000000e+02 2.176614848839319907e-03
9.670000000000000000e+02 2.171946021524104233e-03
9.680000000000000000e+02 2.165409138697635925e-03
9.690000000000000000e+02 2.160606381828083285e-03
9.700000000000000000e+02 2.156993859262171243e-03
9.710000000000000000e+02 2.152872142874092450e-03
9.720000000000000000e+02 2.149577183911894566e-03
9.730000000000000000e+02 2.147609282843974347e-03
9.740000000000000000e+02 2.137180472740884008e-03
9.750000000000000000e+02 2.136160350036290546e-03
9.760000000000000000e+02 2.132021381944833836e-03
9.770000000000000000e+02 2.126858025732558145e-03
9.780000000000000000e+02 2.125591643202668669e-03
9.790000000000000000e+02 2.118375418164814873e-03
9.800000000000000000e+02 2.117137415325571516e-03
9.810000000000000000e+02 2.111539952270492879e-03
9.820000000000000000e+02 2.109879753762828030e-03
9.830000000000000000e+02 2.107207530849788003e-03
9.840000000000000000e+02 2.105518060317576687e-03
9.850000000000000000e+02 2.099734153972888928e-03
9.860000000000000000e+02 2.093961112158208588e-03
9.870000000000000000e+02 2.089551508577188865e-03
9.880000000000000000e+02 2.082342977176502956e-03
9.890000000000000000e+02 2.079456338200412913e-03
9.900000000000000000e+02 2.070232876836300591e-03
9.910000000000000000e+02 2.070095199486040195e-03
9.920000000000000000e+02 2.067274438899312314e-03
9.930000000000000000e+02 2.064484623481141392e-03
9.940000000000000000e+02 2.059016706703243986e-03
9.950000000000000000e+02 2.057182187878745395e-03
9.960000000000000000e+02 2.052593816157477664e-03
9.970000000000000000e+02 2.047240442654103994e-03
9.980000000000000000e+02 2.044822161408217914e-03
9.990000000000000000e+02 2.039724442504959896e-03
1.000000000000000000e+03 2.038249070253300363e-03
1.001000000000000000e+03 2.035365174329161267e-03
1.002000000000000000e+03 2.029537120812384063e-03
1.003000000000000000e+03 2.026317902249401628e-03
1.004000000000000000e+03 2.018972513039182272e-03
1.005000000000000000e+03 2.015361721297515441e-03
1.006000000000000000e+03 2.012152481502221466e-03
1.007000000000000000e+03 2.009379440503793971e-03
1.008000000000000000e+03 2.002229756191116570e-03
1.009000000000000000e+03 2.000645223051617221e-03
1.010000000000000000e+03 1.992477909934669156e-03
1.011000000000000000e+03 1.991697375271662442e-03
1.012000000000000000e+03 1.987142122868045934e-03
1.013000000000000000e+03 1.983578744311157577e-03
1.014000000000000000e+03 1.980359721884298110e-03
1.015000000000000000e+03 1.976729952331184818e-03
1.016000000000000000e+03 1.973955618405181991e-03
1.017000000000000000e+03 1.963816018992338690e-03
1.018000000000000000e+03 1.960910601951081599e-03
1.019000000000000000e+03 1.958682715419431380e-03
1.020000000000000000e+03 1.958287054467550223e-03
1.021000000000000000e+03 1.954460759093714414e-03
1.022000000000000000e+03 1.951383060836004097e-03
1.023000000000000000e+03 1.947012794707882102e-03
1.024000000000000000e+03 1.943970012071780584e-03
1.025000000000000000e+03 1.941085750925097440e-03
1.026000000000000000e+03 1.939199382730330892e-03
1.027000000000000000e+03 1.933111327671005724e-03
1.028000000000000000e+03 1.931981288613810518e-03
1.029000000000000000e+03 1.927530927691845867e-03
1.030000000000000000e+03 1.921684647575541260e-03
1.031000000000000000e+03 1.915173805513955500e-03
1.032000000000000000e+03 1.914038592970164574e-03
1.033000000000000000e+03 1.909075126138875915e-03
1.034000000000000000e+03 1.908117932124524458e-03
1.035000000000000000e+03 1.902846415925338796e-03
1.036000000000000000e+03 1.899420188443964180e-03
1.037000000000000000e+03 1.896718367213876856e-03
1.038000000000000000e+03 1.894248428758857046e-03
1.039000000000000000e+03 1.887338205616932892e-03
1.040000000000000000e+03 1.882839940516949995e-03
1.041000000000000000e+03 1.877608140489023638e-03
1.042000000000000000e+03 1.875203357545168585e-03
1.043000000000000000e+03 1.869718013382235238e-03
1.044000000000000000e+03 1.869363599833919051e-03
1.045000000000000000e+03 1.865741082465707844e-03
1.046000000000000000e+03 1.861602109851220963e-03
1.047000000000000000e+03 1.855658693982434066e-03
1.048000000000000000e+03 1.851969538141615221e-03
1.049000000000000000e+03 1.849161450818303685e-03
1.050000000000000000e+03 1.846229335829118650e-03
1.051000000000000000e+03 1.841303604617561610e-03
1.052000000000000000e+03 1.838699572906986454e-03
1.053000000000000000e+03 1.834793806348050324e-03
1.054000000000000000e+03 1.831581986814496965e-03
1.055000000000000000e+03 1.830618134713810638e-03
1.056000000000000000e+03 1.822667505424613007e-03
1.057000000000000000e+03 1.818987758445710741e-03
1.058000000000000000e+03 1.817640820503495366e-03
1.059000000000000000e+03 1.815575488030716144e-03
1.060000000000000000e+03 1.813002978089900494e-03
1.061000000000000000e+03 1.809940553551748826e-03
1.062000000000000000e+03 1.805035734527308524e-03
1.063000000000000000e+03 1.801390568628553684e-03
1.064000000000000000e+03 1.794499837165285626e-03
1.065000000000000000e+03 1.793763670791988880e-03
1.066000000000000000e+03 1.787224167314936012e-03
1.067000000000000000e+03 1.782737218334627238e-03
1.068000000000000000e+03 1.781613838153803557e-03
1.069000000000000000e+03 1.779223712245705255e-03
1.070000000000000000e+03 1.776787351759620721e-03
1.071000000000000000e+03 1.770896981357971333e-03
1.072000000000000000e+03 1.768941399720638753e-03
1.073000000000000000e+03 1.767987675218291596e-03
1.074000000000000000e+03 1.764759581218325931e-03
1.075000000000000000e+03 1.762355567069343694e-03
1.076000000000000000e+03 1.761624994295341419e-03
1.077000000000000000e+03 1.759598484258960210e-03
1.078000000000000000e+03 1.756412928901184218e-03
1.079000000000000000e+03 1.749089712428593662e-03
1.080000000000000000e+03 1.745307995774735433e-03
1.081000000000000000e+03 1.744090954626727934e-03
1.082000000000000000e+03 1.735741584262692110e-03
1.083000000000000000e+03 1.728758865722473254e-03
1.084000000000000000e+03 1.726125533045773331e-03
1.085000000000000000e+03 1.724132360638484969e-03
1.086000000000000000e+03 1.722927575745144668e-03
1.087000000000000000e+03 1.717596177418054476e-03
1.088000000000000000e+03 1.713940071130185894e-03
1.089000000000000000e+03 1.711261748510557301e-03
1.090000000000000000e+03 1.708111495676228365e-03
1.091000000000000000e+03 1.706716275563166085e-03
1.092000000000000000e+03 1.699963903491897264e-03
1.093000000000000000e+03 1.696179997461595224e-03
1.094000000000000000e+03 1.692646401583759860e-03
1.095000000000000000e+03 1.689942293772261558e-03
1.096000000000000000e+03 1.687265009624283867e-03
1.097000000000000000e+03 1.685287615037837873e-03
1.098000000000000000e+03 1.682486950620457966e-03
1.099000000000000000e+03 1.678109487956731989e-03
1.100000000000000000e+03 1.674853794768827809e-03
1.101000000000000000e+03 1.671343264092726684e-03
1.102000000000000000e+03 1.668899698457285878e-03
1.103000000000000000e+03 1.665474690268168917e-03
1.104000000000000000e+03 1.664095861370220794e-03
1.105000000000000000e+03 1.662265249163638516e-03
1.106000000000000000e+03 1.656392453350180117e-03
1.107000000000000000e+03 1.654229884702983515e-03
1.108000000000000000e+03 1.652426246026223074e-03
1.109000000000000000e+03 1.650409860111585504e-03
1.110000000000000000e+03 1.648762629790275500e-03
1.111000000000000000e+03 1.644994684033310997e-03
1.112000000000000000e+03 1.643679820763582636e-03
1.113000000000000000e+03 1.638679594213355477e-03
1.114000000000000000e+03 1.635695292704195244e-03
1.115000000000000000e+03 1.625556637801181233e-03
1.116000000000000000e+03 1.622785580920748207e-03
1.117000000000000000e+03 1.620563194719357603e-03
1.118000000000000000e+03 1.618844838755452821e-03
1.119000000000000000e+03 1.616681520807372510e-03
1.120000000000000000e+03 1.614996883646445131e-03
1.121000000000000000e+03 1.606728102774746371e-03
1.122000000000000000e+03 1.602826670638493860e-03
1.123000000000000000e+03 1.601616208434798001e-03
1.124000000000000000e+03 1.598406143540095307e-03
1.125000000000000000e+03 1.597091610835374821e-03
1.126000000000000000e+03 1.594897720413829354e-03
1.127000000000000000e+03 1.593748403819235295e-03
1.128000000000000000e+03 1.590530081998088163e-03
1.129000000000000000e+03 1.586827537653023520e-03
1.130000000000000000e+03 1.584166671136199049e-03
1.131000000000000000e+03 1.579528086565988500e-03
1.132000000000000000e+03 1.577029178382800042e-03
1.133000000000000000e+03 1.574768070907246915e-03
1.134000000000000000e+03 1.570934387522345118e-03
1.135000000000000000e+03 1.568454508585488986e-03
1.136000000000000000e+03 1.565895292336443338e-03
1.137000000000000000e+03 1.562764035710351683e-03
1.138000000000000000e+03 1.560105181649693333e-03
1.139000000000000000e+03 1.554763773974659341e-03
1.140000000000000000e+03 1.552549611643032519e-03
1.141000000000000000e+03 1.551611948855657940e-03
1.142000000000000000e+03 1.548084747131948892e-03
1.143000000000000000e+03 1.546243368607835974e-03
1.144000000000000000e+03 1.542111801378535669e-03
1.145000000000000000e+03 1.541670181337873730e-03
1.146000000000000000e+03 1.537493032895109399e-03
1.147000000000000000e+03 1.533276456990786659e-03
1.148000000000000000e+03 1.529624921454848449e-03
1.149000000000000000e+03 1.526443412915320366e-03
1.150000000000000000e+03 1.524041769961649627e-03
1.151000000000000000e+03 1.521818980110776045e-03
1.152000000000000000e+03 1.518966465448353970e-03
1.153000000000000000e+03 1.517942378510784120e-03
1.154000000000000000e+03 1.511847123736441640e-03
1.155000000000000000e+03 1.506270686935229927e-03
1.156000000000000000e+03 1.503807210687881438e-03
1.157000000000000000e+03 1.501374927836219945e-03
1.158000000000000000e+03 1.500233000544432243e-03
1.159000000000000000e+03 1.499479283379543748e-03
1.160000000000000000e+03 1.496276131482804838e-03
1.161000000000000000e+03 1.495337443097029132e-03
1.162000000000000000e+03 1.492392112597666805e-03
1.163000000000000000e+03 1.489269557693749134e-03
1.164000000000000000e+03 1.486554041569805714e-03
1.165000000000000000e+03 1.481155697230997822e-03
1.166000000000000000e+03 1.478349233078475686e-03
1.167000000000000000e+03 1.476638175152397746e-03
1.168000000000000000e+03 1.475107568587915923e-03
1.169000000000000000e+03 1.471234640325376139e-03
1.170000000000000000e+03 1.468462211070773512e-03
1.171000000000000000e+03 1.468058348399057817e-03
1.172000000000000000e+03 1.465510612006317315e-03
1.173000000000000000e+03 1.461401340554288955e-03
1.174000000000000000e+03 1.460047615723130592e-03
1.175000000000000000e+03 1.457170550410456398e-03
1.176000000000000000e+03 1.454730698288478905e-03
1.177000000000000000e+03 1.451966233752729259e-03
1.178000000000000000e+03 1.447737302276779067e-03
1.179000000000000000e+03 1.444331122171510409e-03
1.180000000000000000e+03 1.443482567314737126e-03
1.181000000000000000e+03 1.441008061701224774e-03
1.182000000000000000e+03 1.437436773626506008e-03
1.183000000000000000e+03 1.436778429953757159e-03
1.184000000000000000e+03 1.434248022161970773e-03
1.185000000000000000e+03 1.433472054328853353e-03
1.186000000000000000e+03 1.428687601346478571e-03
1.187000000000000000e+03 1.426361604888768319e-03
1.188000000000000000e+03 1.422588952615373757e-03
1.189000000000000000e+03 1.421339346088105202e-03
1.190000000000000000e+03 1.415878224843529834e-03
1.191000000000000000e+03 1.414926471167683372e-03
1.192000000000000000e+03 1.413266985423524292e-03
1.193000000000000000e+03 1.411991295364779320e-03
1.194000000000000000e+03 1.409788947323557633e-03
1.195000000000000000e+03 1.406824725684211602e-03
1.196000000000000000e+03 1.403820989006544263e-03
1.197000000000000000e+03 1.402895986209781081e-03
1.198000000000000000e+03 1.398963231753577946e-03
1.199000000000000000e+03 1.396431459236354301e-03
1.200000000000000000e+03 1.393196961845691610e-03
1.201000000000000000e+03 1.388633263791934271e-03
1.202000000000000000e+03 1.387137051733133277e-03
1.203000000000000000e+03 1.384481007315050598e-03
1.204000000000000000e+03 1.383434223516373605e-03
1.205000000000000000e+03 1.380745195915495695e-03
1.206000000000000000e+03 1.380035992037504820e-03
1.207000000000000000e+03 1.375539507942718544e-03
1.208000000000000000e+03 1.374254809587342361e-03
1.209000000000000000e+03 1.370814234597460962e-03
1.210000000000000000e+03 1.367233140699208394e-03
1.211000000000000000e+03 1.364646479897252320e-03
1.212000000000000000e+03 1.361560951682971518e-03
1.213000000000000000e+03 1.359763091953529370e-03
1.214000000000000000e+03 1.356135059446916856e-03
1.215000000000000000e+03 1.354747428955654313e-03
1.216000000000000000e+03 1.351987915050409817e-03
1.217000000000000000e+03 1.349225501059964040e-03
1.218000000000000000e+03 1.345208154137065171e-03
1.219000000000000000e+03 1.343171419251970805e-03
1.220000000000000000e+03 1.339974926986743945e-03
1.221000000000000000e+03 1.334027061315182098e-03
1.222000000000000000e+03 1.332157608588736310e-03
1.223000000000000000e+03 1.330436008078312270e-03
1.224000000000000000e+03 1.328374333565234032e-03
1.225000000000000000e+03 1.325382519509809903e-03
1.226000000000000000e+03 1.321496000721251963e-03
1.227000000000000000e+03 1.320210812062611863e-03
1.228000000000000000e+03 1.319185827005301109e-03
1.229000000000000000e+03 1.318189520481255310e-03
1.230000000000000000e+03 1.317466144441667821e-03
1.231000000000000000e+03 1.316867166996605557e-03
1.232000000000000000e+03 1.313108658135232623e-03
1.233000000000000000e+03 1.310669894025967607e-03
1.234000000000000000e+03 1.308549591668337151e-03
1.235000000000000000e+03 1.306638414007380618e-03
1.236000000000000000e+03 1.304558509877015542e-03
1.237000000000000000e+03 1.303379092781016286e-03
1.238000000000000000e+03 1.299656047203948160e-03
1.239000000000000000e+03 1.296339006207342884e-03
1.240000000000000000e+03 1.295992320681481737e-03
1.241000000000000000e+03 1.291681351802747343e-03
1.242000000000000000e+03 1.289788979296533234e-03
1.243000000000000000e+03 1.288253343549779825e-03
1.244000000000000000e+03 1.285841136717387435e-03
1.245000000000000000e+03 1.283705378480890077e-03
1.246000000000000000e+03 1.279533887330058187e-03
1.247000000000000000e+03 1.278923041212967886e-03
1.248000000000000000e+03 1.276753808943663620e-03
1.249000000000000000e+03 1.275900186703733371e-03
1.250000000000000000e+03 1.272519236412886614e-03
1.251000000000000000e+03 1.270628900008637487e-03
1.252000000000000000e+03 1.269458088123148537e-03
1.253000000000000000e+03 1.266736153538416433e-03
1.254000000000000000e+03 1.262682110222584312e-03
1.255000000000000000e+03 1.260556803106186721e-03
1.256000000000000000e+03 1.259406620501152436e-03
1.257000000000000000e+03 1.257834039445995941e-03
1.258000000000000000e+03 1.255434879963097765e-03
1.259000000000000000e+03 1.253066911911875168e-03
1.260000000000000000e+03 1.247699270471451126e-03
1.261000000000000000e+03 1.245068024178917114e-03
1.262000000000000000e+03 1.244132256834226853e-03
1.263000000000000000e+03 1.243223181874247114e-03
1.264000000000000000e+03 1.238863553276161635e-03
1.265000000000000000e+03 1.236194800484647239e-03
1.266000000000000000e+03 1.234134352558450328e-03
1.267000000000000000e+03 1.232007925840937143e-03
1.268000000000000000e+03 1.229355932919780825e-03
1.269000000000000000e+03 1.228858567591976231e-03
1.270000000000000000e+03 1.223257636345671849e-03
1.271000000000000000e+03 1.221626922722573441e-03
1.272000000000000000e+03 1.219058331976756492e-03
1.273000000000000000e+03 1.217850358880902348e-03
1.274000000000000000e+03 1.214400470221047241e-03
1.275000000000000000e+03 1.211792890854572350e-03
1.276000000000000000e+03 1.211540448013636488e-03
1.277000000000000000e+03 1.208487580052335433e-03
1.278000000000000000e+03 1.206689333385388245e-03
1.279000000000000000e+03 1.205716015208934495e-03
1.280000000000000000e+03 1.202160297958832814e-03
1.281000000000000000e+03 1.201184080863919833e-03
1.282000000000000000e+03 1.199425602729502216e-03
1.283000000000000000e+03 1.198101359580092075e-03
1.284000000000000000e+03 1.196459585782316511e-03
1.285000000000000000e+03 1.190852237454541329e-03
1.286000000000000000e+03 1.190615946852074079e-03
1.287000000000000000e+03 1.187850377526480624e-03
1.288000000000000000e+03 1.186690208349856258e-03
1.289000000000000000e+03 1.185679404079959193e-03
1.290000000000000000e+03 1.184017356932607918e-03
1.291000000000000000e+03 1.182887074648230176e-03
1.292000000000000000e+03 1.181093993151307968e-03
1.293000000000000000e+03 1.177705817951651317e-03
1.294000000000000000e+03 1.175087074293769710e-03
1.295000000000000000e+03 1.173659786915173938e-03
1.296000000000000000e+03 1.172721378265134109e-03
1.297000000000000000e+03 1.170868272334750059e-03
1.298000000000000000e+03 1.169196842635806350e-03
1.299000000000000000e+03 1.164981644717679029e-03
1.300000000000000000e+03 1.164024022373472047e-03
1.301000000000000000e+03 1.161439095439885600e-03
1.302000000000000000e+03 1.160535067435449668e-03
1.303000000000000000e+03 1.157890662063467161e-03
1.304000000000000000e+03 1.155765187823323738e-03
1.305000000000000000e+03 1.154715557876677748e-03
1.306000000000000000e+03 1.152600265321961168e-03
1.307000000000000000e+03 1.150740819271160384e-03
1.308000000000000000e+03 1.149164666539966495e-03
1.309000000000000000e+03 1.146521499051266629e-03
1.310000000000000000e+03 1.144060701864203387e-03
1.311000000000000000e+03 1.141792780693398363e-03
1.312000000000000000e+03 1.138881484222326957e-03
1.313000000000000000e+03 1.137676517026126781e-03
1.314000000000000000e+03 1.136060660003613111e-03
1.315000000000000000e+03 1.134549865753822686e-03
1.316000000000000000e+03 1.129530050982239815e-03
1.317000000000000000e+03 1.126412399726963364e-03
1.318000000000000000e+03 1.125029620457028250e-03
1.319000000000000000e+03 1.124324643468543319e-03
1.320000000000000000e+03 1.122225544725209950e-03
1.321000000000000000e+03 1.120005271094637930e-03
1.322000000000000000e+03 1.119157288882143648e-03
1.323000000000000000e+03 1.118586089186742166e-03
1.324000000000000000e+03 1.117301127660989650e-03
1.325000000000000000e+03 1.114414260032482945e-03
1.326000000000000000e+03 1.113431670702024531e-03
1.327000000000000000e+03 1.112000210529710993e-03
1.328000000000000000e+03 1.107687921300891257e-03
1.329000000000000000e+03 1.107078577637431865e-03
1.330000000000000000e+03 1.104189788711694258e-03
1.331000000000000000e+03 1.102032544962139185e-03
1.332000000000000000e+03 1.101636855382072486e-03
1.333000000000000000e+03 1.098080726065014945e-03
1.334000000000000000e+03 1.094291408267437926e-03
1.335000000000000000e+03 1.093259528143951170e-03
1.336000000000000000e+03 1.090459944713550447e-03
1.337000000000000000e+03 1.088167362288588146e-03
1.338000000000000000e+03 1.086640792364339768e-03
1.339000000000000000e+03 1.083713363070323409e-03
1.340000000000000000e+03 1.081547553087827034e-03
1.341000000000000000e+03 1.077750803893409671e-03
1.342000000000000000e+03 1.074930997551851652e-03
1.343000000000000000e+03 1.074528629472071414e-03
1.344000000000000000e+03 1.070843470459419610e-03
1.345000000000000000e+03 1.069011779452844419e-03
1.346000000000000000e+03 1.066608036932838221e-03
1.347000000000000000e+03 1.064711104188300218e-03
1.348000000000000000e+03 1.063035118352078723e-03
1.349000000000000000e+03 1.061792453485412187e-03
1.350000000000000000e+03 1.060636508864216173e-03
1.351000000000000000e+03 1.059435045988901770e-03
1.352000000000000000e+03 1.057640936020349870e-03
1.353000000000000000e+03 1.055101413987134416e-03
1.354000000000000000e+03 1.054483014805483818e-03
1.355000000000000000e+03 1.053893137288811586e-03
1.356000000000000000e+03 1.052244026826545682e-03
1.357000000000000000e+03 1.050216725736625393e-03
1.358000000000000000e+03 1.046304967159742989e-03
1.359000000000000000e+03 1.046061448734414033e-03
1.360000000000000000e+03 1.044101920750705251e-03
1.361000000000000000e+03 1.043338474961922431e-03
1.362000000000000000e+03 1.040312435171077392e-03
1.363000000000000000e+03 1.039663437166695554e-03
1.364000000000000000e+03 1.037317259271018123e-03
1.365000000000000000e+03 1.034910013001999213e-03
1.366000000000000000e+03 1.033413570324980555e-03
1.367000000000000000e+03 1.032254224042341564e-03
1.368000000000000000e+03 1.031235359183605956e-03
1.369000000000000000e+03 1.030567318311756322e-03
1.370000000000000000e+03 1.028710876586520339e-03
1.371000000000000000e+03 1.026668440388989060e-03
1.372000000000000000e+03 1.025674992433685435e-03
1.373000000000000000e+03 1.024109856915682119e-03
1.374000000000000000e+03 1.022021998934362005e-03
1.375000000000000000e+03 1.021040708205014783e-03
1.376000000000000000e+03 1.020110685404479337e-03
1.377000000000000000e+03 1.017406643217189793e-03
1.378000000000000000e+03 1.016009102724863564e-03
1.379000000000000000e+03 1.013591046214914809e-03
1.380000000000000000e+03 1.011753172599963837e-03
1.381000000000000000e+03 1.011200186625564905e-03
1.382000000000000000e+03 1.009752835634300950e-03
1.383000000000000000e+03 1.005805646495389798e-03
1.384000000000000000e+03 1.005308214381817533e-03
1.385000000000000000e+03 1.003886161033754748e-03
1.386000000000000000e+03 1.002467618720255743e-03
1.387000000000000000e+03 1.001330832888265229e-03
1.388000000000000000e+03 9.982171273730374925e-04
1.389000000000000000e+03 9.979384071505895820e-04
1.390000000000000000e+03 9.967505947400358886e-04
1.391000000000000000e+03 9.936457278563236382e-04
1.392000000000000000e+03 9.925276294034510085e-04
1.393000000000000000e+03 9.886655939235554184e-04
1.394000000000000000e+03 9.858042123331895064e-04
1.395000000000000000e+03 9.844356183788024583e-04
1.396000000000000000e+03 9.834275311577118234e-04
1.397000000000000000e+03 9.821411609349322246e-04
1.398000000000000000e+03 9.816758329774803900e-04
1.399000000000000000e+03 9.795869762469649501e-04
1.400000000000000000e+03 9.787613006319196163e-04
1.401000000000000000e+03 9.772956841399295901e-04
1.402000000000000000e+03 9.749102219947187791e-04
1.403000000000000000e+03 9.744698050786418245e-04
1.404000000000000000e+03 9.721576559797120336e-04
1.405000000000000000e+03 9.706673170983835027e-04
1.406000000000000000e+03 9.698328164739984441e-04
1.407000000000000000e+03 9.666963905305258481e-04
1.408000000000000000e+03 9.662338518516647720e-04
1.409000000000000000e+03 9.638967858327896843e-04
1.410000000000000000e+03 9.634444830692165049e-04
1.411000000000000000e+03 9.623850556183874546e-04
1.412000000000000000e+03 9.620847410522021187e-04
1.413000000000000000e+03 9.606369399571512398e-04
1.414000000000000000e+03 9.582773115880166732e-04
1.415000000000000000e+03 9.547417355010342620e-04
1.416000000000000000e+03 9.529145331965694883e-04
1.417000000000000000e+03 9.517311352327682741e-04
1.418000000000000000e+03 9.497329438747867131e-04
1.419000000000000000e+03 9.470039168410340552e-04
1.420000000000000000e+03 9.464020728321051977e-04
1.421000000000000000e+03 9.457913543902959430e-04
1.422000000000000000e+03 9.444575988520826151e-04
1.423000000000000000e+03 9.423158450276772737e-04
1.424000000000000000e+03 9.407236450485753979e-04
1.425000000000000000e+03 9.393581717089352114e-04
1.426000000000000000e+03 9.385223060029051004e-04
1.427000000000000000e+03 9.362064878574345456e-04
1.428000000000000000e+03 9.360118333115865575e-04
1.429000000000000000e+03 9.340525016262113747e-04
1.430000000000000000e+03 9.316525849625919729e-04
1.431000000000000000e+03 9.304810747636631805e-04
1.432000000000000000e+03 9.287764780108769469e-04
1.433000000000000000e+03 9.283861869108701479e-04
1.434000000000000000e+03 9.246139113955559406e-04
1.435000000000000000e+03 9.244502640959918749e-04
1.436000000000000000e+03 9.230578647662539618e-04
1.437000000000000000e+03 9.212926198772377435e-04
1.438000000000000000e+03 9.207151833024444136e-04
1.439000000000000000e+03 9.185117172643886187e-04
1.440000000000000000e+03 9.175433827266291911e-04
1.441000000000000000e+03 9.155286956746106711e-04
1.442000000000000000e+03 9.146471632648034639e-04
1.443000000000000000e+03 9.132717451025083432e-04
1.444000000000000000e+03 9.116687411389897246e-04
1.445000000000000000e+03 9.102208421017736169e-04
1.446000000000000000e+03 9.090258464147056225e-04
1.447000000000000000e+03 9.071571594913205566e-04
1.448000000000000000e+03 9.058175613275291135e-04
1.449000000000000000e+03 9.050240573964644670e-04
1.450000000000000000e+03 9.044084519414324029e-04
1.451000000000000000e+03 9.036467975351026574e-04
1.452000000000000000e+03 9.018286064819225432e-04
1.453000000000000000e+03 8.988985637520973846e-04
1.454000000000000000e+03 8.987025228014758598e-04
1.455000000000000000e+03 8.979722798688601028e-04
1.456000000000000000e+03 8.970391822164218302e-04
1.457000000000000000e+03 8.937699405862080827e-04
1.458000000000000000e+03 8.927727614603957239e-04
1.459000000000000000e+03 8.922167094963217573e-04
1.460000000000000000e+03 8.913985781647752304e-04
1.461000000000000000e+03 8.911185048584863849e-04
1.462000000000000000e+03 8.897954408554614855e-04
1.463000000000000000e+03 8.879482036306579661e-04
1.464000000000000000e+03 8.869532484918733490e-04
1.465000000000000000e+03 8.854159199764747397e-04
1.466000000000000000e+03 8.850252024913533334e-04
1.467000000000000000e+03 8.818363986659571172e-04
1.468000000000000000e+03 8.802696546281109802e-04
1.469000000000000000e+03 8.775684753636053695e-04
1.470000000000000000e+03 8.766518617892365365e-04
1.471000000000000000e+03 8.749568187242392049e-04
1.472000000000000000e+03 8.739351364858202048e-04
1.473000000000000000e+03 8.734221455626348628e-04
1.474000000000000000e+03 8.730902906415136545e-04
1.475000000000000000e+03 8.725037266701804678e-04
1.476000000000000000e+03 8.711149585524758732e-04
1.477000000000000000e+03 8.690150389765566828e-04
1.478000000000000000e+03 8.660392535631111343e-04
1.479000000000000000e+03 8.650261261129720295e-04
1.480000000000000000e+03 8.631757158620775036e-04
1.481000000000000000e+03 8.624043859794604076e-04
1.482000000000000000e+03 8.615748141563715941e-04
1.483000000000000000e+03 8.595986123001027020e-04
1.484000000000000000e+03 8.586508103099720892e-04
1.485000000000000000e+03 8.571156971928048807e-04
1.486000000000000000e+03 8.560271339697435918e-04
1.487000000000000000e+03 8.553486411442994593e-04
1.488000000000000000e+03 8.540800567623678180e-04
1.489000000000000000e+03 8.538730380310637601e-04
1.490000000000000000e+03 8.502162455701931876e-04
1.491000000000000000e+03 8.482747887422810050e-04
1.492000000000000000e+03 8.460934791679672589e-04
1.493000000000000000e+03 8.456336064668006471e-04
1.494000000000000000e+03 8.423590557884015574e-04
1.495000000000000000e+03 8.420863807624412445e-04
1.496000000000000000e+03 8.418784035209568887e-04
1.497000000000000000e+03 8.402046609056975680e-04
1.498000000000000000e+03 8.398303078386235845e-04
1.499000000000000000e+03 8.394947471285881457e-04
1.500000000000000000e+03 8.376071445169532871e-04
1.501000000000000000e+03 8.366971933883172573e-04
1.502000000000000000e+03 8.357601875348509915e-04
1.503000000000000000e+03 8.345127710976825951e-04
1.504000000000000000e+03 8.331972950634223022e-04
1.505000000000000000e+03 8.324323049292069133e-04
1.506000000000000000e+03 8.312537925239047972e-04
1.507000000000000000e+03 8.298074582480389127e-04
1.508000000000000000e+03 8.296347765232915152e-04
1.509000000000000000e+03 8.286310588909867342e-04
1.510000000000000000e+03 8.273459470416744121e-04
1.511000000000000000e+03 8.264858257627957739e-04
1.512000000000000000e+03 8.247884795329677148e-04
1.513000000000000000e+03 8.235643241508557250e-04
1.514000000000000000e+03 8.214983943474206450e-04
1.515000000000000000e+03 8.210851186051458224e-04
1.516000000000000000e+03 8.201536185796663367e-04
1.517000000000000000e+03 8.188921265282097768e-04
1.518000000000000000e+03 8.159466444310629939e-04
1.519000000000000000e+03 8.156759040936754392e-04
1.520000000000000000e+03 8.124776887306548985e-04
1.521000000000000000e+03 8.111825573096607955e-04
1.522000000000000000e+03 8.109657156340360513e-04
1.523000000000000000e+03 8.091313120503019823e-04
1.524000000000000000e+03 8.073251561958176862e-04
1.525000000000000000e+03 8.068669825384562448e-04
1.526000000000000000e+03 8.056314925819130961e-04
1.527000000000000000e+03 8.046728985739602311e-04
1.528000000000000000e+03 8.033781904536928470e-04
1.529000000000000000e+03 8.032236492704147119e-04
1.530000000000000000e+03 8.010999359275418428e-04
1.531000000000000000e+03 8.000636058456532139e-04
1.532000000000000000e+03 7.999239187420888273e-04
1.533000000000000000e+03 7.995349288277641244e-04
1.534000000000000000e+03 7.960115990476471053e-04
1.535000000000000000e+03 7.954896533512732836e-04
1.536000000000000000e+03 7.954083738101496619e-04
1.537000000000000000e+03 7.950059612536305087e-04
1.538000000000000000e+03 7.935295236721185384e-04
1.539000000000000000e+03 7.913980281006467157e-04
1.540000000000000000e+03 7.911413605046512844e-04
1.541000000000000000e+03 7.904363411345473062e-04
1.542000000000000000e+03 7.883182090019293532e-04
1.543000000000000000e+03 7.874216193141618655e-04
1.544000000000000000e+03 7.851959238299030183e-04
1.545000000000000000e+03 7.846602400329012825e-04
1.546000000000000000e+03 7.839739347643508681e-04
1.547000000000000000e+03 7.832475176290455742e-04
1.548000000000000000e+03 7.820554774846051648e-04
1.549000000000000000e+03 7.815812312941387320e-04
1.550000000000000000e+03 7.810737430581282323e-04
1.551000000000000000e+03 7.807104696319959415e-04
1.552000000000000000e+03 7.798153802037020724e-04
1.553000000000000000e+03 7.775544825564638255e-04
1.554000000000000000e+03 7.772221505424907386e-04
1.555000000000000000e+03 7.756365954606688493e-04
1.556000000000000000e+03 7.752380296856992451e-04
1.557000000000000000e+03 7.733150259348243885e-04
1.558000000000000000e+03 7.711586288637123842e-04
1.559000000000000000e+03 7.698765743763900504e-04
1.560000000000000000e+03 7.689719596288556750e-04
1.561000000000000000e+03 7.688715471519667107e-04
1.562000000000000000e+03 7.687408849946420928e-04
1.563000000000000000e+03 7.661514804070285742e-04
1.564000000000000000e+03 7.642068007135697973e-04
1.565000000000000000e+03 7.638108995252949288e-04
1.566000000000000000e+03 7.616288111302158166e-04
1.567000000000000000e+03 7.610328404889714175e-04
1.568000000000000000e+03 7.592756649525945166e-04
1.569000000000000000e+03 7.578689609014960422e-04
1.570000000000000000e+03 7.572122340360712845e-04
1.571000000000000000e+03 7.557808283396456319e-04
1.572000000000000000e+03 7.554319486108901274e-04
1.573000000000000000e+03 7.541433098064060942e-04
1.574000000000000000e+03 7.536743095420240330e-04
1.575000000000000000e+03 7.521286366602133924e-04
1.576000000000000000e+03 7.500096124689919130e-04
1.577000000000000000e+03 7.496571533908452005e-04
1.578000000000000000e+03 7.491251939824509869e-04
1.579000000000000000e+03 7.484294281700179952e-04
1.580000000000000000e+03 7.476919217993473372e-04
1.581000000000000000e+03 7.471463355426872415e-04
1.582000000000000000e+03 7.462710302862980575e-04
1.583000000000000000e+03 7.456699420719911826e-04
1.584000000000000000e+03 7.452793475426223438e-04
1.585000000000000000e+03 7.442546161842248124e-04
1.586000000000000000e+03 7.434198479034615729e-04
1.587000000000000000e+03 7.417640170077644543e-04
1.588000000000000000e+03 7.409125712689549215e-04
1.589000000000000000e+03 7.384644975443714621e-04
1.590000000000000000e+03 7.380462810107540688e-04
1.591000000000000000e+03 7.376044262754024488e-04
1.592000000000000000e+03 7.360702178660633163e-04
1.593000000000000000e+03 7.348694949812561517e-04
1.594000000000000000e+03 7.338245576127595685e-04
1.595000000000000000e+03 7.333595543927211259e-04
1.596000000000000000e+03 7.327293601894980168e-04
1.597000000000000000e+03 7.315005201942546961e-04
1.598000000000000000e+03 7.308104147306941547e-04
1.599000000000000000e+03 7.298877824763466563e-04
1.600000000000000000e+03 7.273990523858815411e-04
1.601000000000000000e+03 7.273987717920653469e-04
1.602000000000000000e+03 7.272655615355093318e-04
1.603000000000000000e+03 7.260889356902881136e-04
1.604000000000000000e+03 7.238449119811594988e-04
1.605000000000000000e+03 7.229213994448601766e-04
1.606000000000000000e+03 7.220478100340665907e-04
1.607000000000000000e+03 7.213699998093081774e-04
1.608000000000000000e+03 7.204161704543282597e-04
1.609000000000000000e+03 7.199239580942431820e-04
1.610000000000000000e+03 7.186455493958175374e-04
1.611000000000000000e+03 7.180282189108109234e-04
1.612000000000000000e+03 7.177452635836302844e-04
1.613000000000000000e+03 7.152374170297660493e-04
1.614000000000000000e+03 7.139540252072399838e-04
1.615000000000000000e+03 7.133982944970645003e-04
1.616000000000000000e+03 7.109390688545507006e-04
1.617000000000000000e+03 7.103272962494038782e-04
1.618000000000000000e+03 7.086827603742406516e-04
1.619000000000000000e+03 7.082093572479166961e-04
1.620000000000000000e+03 7.073974008987327393e-04
1.621000000000000000e+03 7.070010329706156744e-04
1.622000000000000000e+03 7.061168757530669748e-04
1.623000000000000000e+03 7.059714578051559880e-04
1.624000000000000000e+03 7.041561711829065527e-04
1.625000000000000000e+03 7.033014498610936152e-04
1.626000000000000000e+03 7.029478368316019422e-04
1.627000000000000000e+03 7.026987625338073371e-04
1.628000000000000000e+03 7.020589163852766681e-04
1.629000000000000000e+03 7.008455149599501863e-04
1.630000000000000000e+03 6.995331076698911360e-04
1.631000000000000000e+03 6.992196766359833017e-04
1.632000000000000000e+03 6.986173624727965792e-04
1.633000000000000000e+03 6.968336541001681275e-04
1.634000000000000000e+03 6.956792593333110562e-04
1.635000000000000000e+03 6.940215033789640152e-04
1.636000000000000000e+03 6.938857391309926183e-04
1.637000000000000000e+03 6.936822137085871124e-04
1.638000000000000000e+03 6.927966696064039335e-04
1.639000000000000000e+03 6.921690944271525862e-04
1.640000000000000000e+03 6.901933515233507621e-04
1.641000000000000000e+03 6.896208298791074373e-04
1.642000000000000000e+03 6.891353174008455233e-04
1.643000000000000000e+03 6.887213847256116062e-04
1.644000000000000000e+03 6.869780631535380442e-04
1.645000000000000000e+03 6.860103064723037250e-04
1.646000000000000000e+03 6.854704939973958137e-04
1.647000000000000000e+03 6.835329795336672187e-04
1.648000000000000000e+03 6.833461932703523449e-04
1.649000000000000000e+03 6.828383725657507760e-04
1.650000000000000000e+03 6.827349424063908255e-04
1.651000000000000000e+03 6.815118183750803636e-04
1.652000000000000000e+03 6.813603867183807292e-04
1.653000000000000000e+03 6.808185534847166357e-04
1.654000000000000000e+03 6.805209991806782967e-04
1.655000000000000000e+03 6.792563501832471354e-04
1.656000000000000000e+03 6.775351722812981113e-04
1.657000000000000000e+03 6.769504291542879004e-04
1.658000000000000000e+03 6.765165999743409870e-04
1.659000000000000000e+03 6.757961694071578903e-04
1.660000000000000000e+03 6.749001606822515546e-04
1.661000000000000000e+03 6.745885140900678787e-04
1.662000000000000000e+03 6.734832985266179248e-04
1.663000000000000000e+03 6.719139985328883213e-04
1.664000000000000000e+03 6.713812469335150596e-04
1.665000000000000000e+03 6.696408190685542924e-04
1.666000000000000000e+03 6.688482994395332721e-04
1.667000000000000000e+03 6.687081010102401656e-04
1.668000000000000000e+03 6.673250448038757499e-04
1.669000000000000000e+03 6.671378999086699816e-04
1.670000000000000000e+03 6.660167663627720308e-04
1.671000000000000000e+03 6.647799453238276797e-04
1.672000000000000000e+03 6.634004715988660490e-04
1.673000000000000000e+03 6.627804062001847827e-04
1.674000000000000000e+03 6.611192132961378563e-04
1.675000000000000000e+03 6.599323493600906714e-04
1.676000000000000000e+03 6.588249290512062121e-04
1.677000000000000000e+03 6.579530924532190923e-04
1.678000000000000000e+03 6.573878948744698268e-04
1.679000000000000000e+03 6.565228867875304384e-04
1.680000000000000000e+03 6.564077254077767265e-04
1.681000000000000000e+03 6.553732655764822482e-04
1.682000000000000000e+03 6.548539989817774541e-04
1.683000000000000000e+03 6.544438299101231491e-04
1.684000000000000000e+03 6.541985620861031801e-04
1.685000000000000000e+03 6.532761368515284254e-04
1.686000000000000000e+03 6.511719912684201883e-04
1.687000000000000000e+03 6.507573751064406635e-04
1.688000000000000000e+03 6.492367182468306930e-04
1.689000000000000000e+03 6.489873679858916078e-04
1.690000000000000000e+03 6.475050297459833881e-04
1.691000000000000000e+03 6.470134572798586121e-04
1.692000000000000000e+03 6.445143803518396533e-04
1.693000000000000000e+03 6.437625156342998865e-04
1.694000000000000000e+03 6.436680256706138730e-04
1.695000000000000000e+03 6.430600828090348971e-04
1.696000000000000000e+03 6.424059770859142119e-04
1.697000000000000000e+03 6.398457918561026043e-04
1.698000000000000000e+03 6.389814814231523738e-04
1.699000000000000000e+03 6.380896229518837580e-04
1.700000000000000000e+03 6.368796687224615458e-04
1.701000000000000000e+03 6.350666995749062451e-04
1.702000000000000000e+03 6.347522654730259782e-04
1.703000000000000000e+03 6.340100429611926101e-04
1.704000000000000000e+03 6.338275733479786875e-04
1.705000000000000000e+03 6.315860162778142274e-04
1.706000000000000000e+03 6.307951089728030787e-04
1.707000000000000000e+03 6.306439596433523719e-04
1.708000000000000000e+03 6.300161616079927827e-04
1.709000000000000000e+03 6.298602193566991362e-04
1.710000000000000000e+03 6.296330887907964323e-04
1.711000000000000000e+03 6.290711880253761204e-04
1.712000000000000000e+03 6.274052295810242635e-04
1.713000000000000000e+03 6.264415833814345651e-04
1.714000000000000000e+03 6.252770436839935261e-04
1.715000000000000000e+03 6.244547708642217204e-04
1.716000000000000000e+03 6.241791800463978093e-04
1.717000000000000000e+03 6.231673421008017801e-04
1.718000000000000000e+03 6.228000114577654685e-04
1.719000000000000000e+03 6.217820983112983153e-04
1.720000000000000000e+03 6.217445253712521741e-04
1.721000000000000000e+03 6.215537986999312287e-04
1.722000000000000000e+03 6.204904452784171286e-04
1.723000000000000000e+03 6.199724303808119277e-04
1.724000000000000000e+03 6.196267811006046268e-04
1.725000000000000000e+03 6.188402067119313761e-04
1.726000000000000000e+03 6.183926905080087879e-04
1.727000000000000000e+03 6.172723283892056750e-04
1.728000000000000000e+03 6.163852997070120307e-04
1.729000000000000000e+03 6.153806505362838112e-04
1.730000000000000000e+03 6.147138070429242641e-04
1.731000000000000000e+03 6.131033061746307211e-04
1.732000000000000000e+03 6.128777684000347430e-04
1.733000000000000000e+03 6.118512413341054305e-04
1.734000000000000000e+03 6.100270636425688276e-04
1.735000000000000000e+03 6.096763010572443147e-04
1.736000000000000000e+03 6.087170189862068596e-04
1.737000000000000000e+03 6.085981861607614105e-04
1.738000000000000000e+03 6.078567591325523267e-04
1.739000000000000000e+03 6.075308181059396609e-04
1.740000000000000000e+03 6.069462537052882495e-04
1.741000000000000000e+03 6.060503058209482227e-04
1.742000000000000000e+03 6.056765093804730021e-04
1.743000000000000000e+03 6.052939383980073234e-04
1.744000000000000000e+03 6.042533982770771335e-04
1.745000000000000000e+03 6.031818335471437944e-04
1.746000000000000000e+03 6.023688337834554084e-04
1.747000000000000000e+03 6.018800993267163979e-04
1.748000000000000000e+03 6.005237122155352965e-04
1.749000000000000000e+03 6.004606318623213973e-04
1.750000000000000000e+03 5.985535779264288675e-04
1.751000000000000000e+03 5.976692746473919599e-04
1.752000000000000000e+03 5.973202973226386572e-04
1.753000000000000000e+03 5.964605856707274559e-04
1.754000000000000000e+03 5.962637442031592551e-04
1.755000000000000000e+03 5.949101656225172551e-04
1.756000000000000000e+03 5.938273322128290828e-04
1.757000000000000000e+03 5.934028477060391887e-04
1.758000000000000000e+03 5.922059113644497809e-04
1.759000000000000000e+03 5.909263720575914144e-04
1.760000000000000000e+03 5.894368263309840384e-04
1.761000000000000000e+03 5.893060427516282453e-04
1.762000000000000000e+03 5.887083179570442269e-04
1.763000000000000000e+03 5.886410848615461662e-04
1.764000000000000000e+03 5.883709168320556482e-04
1.765000000000000000e+03 5.873559204952150071e-04
1.766000000000000000e+03 5.868934016124307098e-04
1.767000000000000000e+03 5.861557490926149654e-04
1.768000000000000000e+03 5.860166116450430665e-04
1.769000000000000000e+03 5.853226497125414620e-04
1.770000000000000000e+03 5.848018792291391748e-04
1.771000000000000000e+03 5.840598959434349473e-04
1.772000000000000000e+03 5.832746118334177507e-04
1.773000000000000000e+03 5.825356350914684747e-04
1.774000000000000000e+03 5.820942249085853679e-04
1.775000000000000000e+03 5.820049086536668555e-04
1.776000000000000000e+03 5.817959025525850465e-04
1.777000000000000000e+03 5.814780452540702039e-04
1.778000000000000000e+03 5.806659388288392797e-04
1.779000000000000000e+03 5.804407922863885063e-04
1.780000000000000000e+03 5.791233455076943591e-04
1.781000000000000000e+03 5.786753965825508278e-04
1.782000000000000000e+03 5.779729547234075922e-04
1.783000000000000000e+03 5.774066406555821134e-04
1.784000000000000000e+03 5.765151964619554198e-04
1.785000000000000000e+03 5.762119837362010902e-04
1.786000000000000000e+03 5.754618302199173210e-04
1.787000000000000000e+03 5.749765153506083710e-04
1.788000000000000000e+03 5.735565426508139547e-04
1.789000000000000000e+03 5.726140337687488004e-04
1.790000000000000000e+03 5.722835533035893971e-04
1.791000000000000000e+03 5.720564316521612120e-04
1.792000000000000000e+03 5.715966585178288697e-04
1.793000000000000000e+03 5.707687315858041245e-04
1.794000000000000000e+03 5.703649665856611907e-04
1.795000000000000000e+03 5.694719406174867824e-04
1.796000000000000000e+03 5.688229270353282454e-04
1.797000000000000000e+03 5.685325570257062245e-04
1.798000000000000000e+03 5.678467291867349710e-04
1.799000000000000000e+03 5.668423369036072442e-04
1.800000000000000000e+03 5.666071751701179989e-04
1.801000000000000000e+03 5.659890360680704374e-04
1.802000000000000000e+03 5.650640928558012775e-04
1.803000000000000000e+03 5.644703025385754309e-04
1.804000000000000000e+03 5.638578414986963189e-04
1.805000000000000000e+03 5.630183062153691241e-04
1.806000000000000000e+03 5.624238425831339528e-04
1.807000000000000000e+03 5.616713235447708596e-04
1.808000000000000000e+03 5.615969492265902689e-04
1.809000000000000000e+03 5.613069023439840608e-04
1.810000000000000000e+03 5.602032389614389641e-04
1.811000000000000000e+03 5.599634454300599345e-04
1.812000000000000000e+03 5.593681200073026809e-04
1.813000000000000000e+03 5.591752857705426178e-04
1.814000000000000000e+03 5.585106740252642225e-04
1.815000000000000000e+03 5.582503504384741817e-04
1.816000000000000000e+03 5.576585460375330528e-04
1.817000000000000000e+03 5.567185659125531384e-04
1.818000000000000000e+03 5.566224949289296517e-04
1.819000000000000000e+03 5.557121535580556836e-04
1.820000000000000000e+03 5.556618270479696513e-04
1.821000000000000000e+03 5.550868520074718352e-04
1.822000000000000000e+03 5.537317008965027439e-04
1.823000000000000000e+03 5.535170754569505901e-04
1.824000000000000000e+03 5.533160714904398559e-04
1.825000000000000000e+03 5.524900480696125172e-04
1.826000000000000000e+03 5.520182933523776940e-04
1.827000000000000000e+03 5.511730685309848858e-04
1.828000000000000000e+03 5.509725830290974902e-04
1.829000000000000000e+03 5.508594792644760929e-04
1.830000000000000000e+03 5.506586445992109075e-04
1.831000000000000000e+03 5.506521330485172980e-04
1.832000000000000000e+03 5.491631912797473314e-04
1.833000000000000000e+03 5.486724074859736146e-04
1.834000000000000000e+03 5.482403302609238291e-04
1.835000000000000000e+03 5.475096506949169535e-04
1.836000000000000000e+03 5.472140075546617259e-04
1.837000000000000000e+03 5.467508975242233804e-04
1.838000000000000000e+03 5.459048300583285458e-04
1.839000000000000000e+03 5.454435765788687987e-04
1.840000000000000000e+03 5.447306689888746023e-04
1.841000000000000000e+03 5.442085659477071194e-04
1.842000000000000000e+03 5.424723914549076662e-04
1.843000000000000000e+03 5.419554829016815303e-04
1.844000000000000000e+03 5.411704822722975070e-04
1.845000000000000000e+03 5.402603031530514707e-04
1.846000000000000000e+03 5.397041277763865936e-04
1.847000000000000000e+03 5.390187207195073441e-04
1.848000000000000000e+03 5.387091287256032647e-04
1.849000000000000000e+03 5.384869788143075136e-04
1.850000000000000000e+03 5.376240832496183546e-04
1.851000000000000000e+03 5.367472444647307557e-04
1.852000000000000000e+03 5.357944364747735605e-04
1.853000000000000000e+03 5.349087807356631401e-04
1.854000000000000000e+03 5.343134624519880723e-04
1.855000000000000000e+03 5.332492819699748924e-04
1.856000000000000000e+03 5.328809957962216386e-04
1.857000000000000000e+03 5.322000568122775728e-04
1.858000000000000000e+03 5.315167996803059130e-04
1.859000000000000000e+03 5.311402169053806334e-04
1.860000000000000000e+03 5.310049726097483417e-04
1.861000000000000000e+03 5.307965406517564828e-04
1.862000000000000000e+03 5.298981404844242248e-04
1.863000000000000000e+03 5.292422798522829208e-04
1.864000000000000000e+03 5.286849290935882739e-04
1.865000000000000000e+03 5.271880881140871477e-04
1.866000000000000000e+03 5.270162646089499286e-04
1.867000000000000000e+03 5.263164929986174955e-04
1.868000000000000000e+03 5.260763986077137810e-04
1.869000000000000000e+03 5.255145673547044873e-04
1.870000000000000000e+03 5.254993022873180250e-04
1.871000000000000000e+03 5.241150835038920798e-04
1.872000000000000000e+03 5.238703432083318279e-04
1.873000000000000000e+03 5.235675215993137186e-04
1.874000000000000000e+03 5.234605987166123181e-04
1.875000000000000000e+03 5.226560976471499465e-04
1.876000000000000000e+03 5.221690985252710115e-04
1.877000000000000000e+03 5.212895349720675971e-04
1.878000000000000000e+03 5.201867155896497744e-04
1.879000000000000000e+03 5.199572679618567330e-04
1.880000000000000000e+03 5.197129267830803744e-04
1.881000000000000000e+03 5.192519307611828411e-04
1.882000000000000000e+03 5.186790032230563421e-04
1.883000000000000000e+03 5.185238043036120023e-04
1.884000000000000000e+03 5.183182725929400079e-04
1.885000000000000000e+03 5.166061699784121712e-04
1.886000000000000000e+03 5.158194418823210331e-04
1.887000000000000000e+03 5.156204200999655023e-04
1.888000000000000000e+03 5.150676000278540294e-04
1.889000000000000000e+03 5.147325879140531111e-04
1.890000000000000000e+03 5.141954192952743422e-04
1.891000000000000000e+03 5.133230839220023680e-04
1.892000000000000000e+03 5.129537212860298383e-04
1.893000000000000000e+03 5.125021215169408987e-04
1.894000000000000000e+03 5.121723673537133953e-04
1.895000000000000000e+03 5.120942695374095834e-04
1.896000000000000000e+03 5.109542065835021366e-04
1.897000000000000000e+03 5.106754424611204077e-04
1.898000000000000000e+03 5.096882530155394039e-04
1.899000000000000000e+03 5.089849415744498963e-04
1.900000000000000000e+03 5.082295021721949021e-04
1.901000000000000000e+03 5.076131643390210902e-04
1.902000000000000000e+03 5.070727655066553652e-04
1.903000000000000000e+03 5.068996824340053558e-04
1.904000000000000000e+03 5.060635990841346864e-04
1.905000000000000000e+03 5.054001436654508798e-04
1.906000000000000000e+03 5.029376980907198464e-04
1.907000000000000000e+03 5.015127240120943828e-04
1.908000000000000000e+03 5.014171298779902938e-04
1.909000000000000000e+03 5.010501895232383120e-04
1.910000000000000000e+03 5.010170467840811435e-04
1.911000000000000000e+03 5.001439154771372252e-04
1.912000000000000000e+03 4.996144337918354645e-04
1.913000000000000000e+03 4.993750894397441667e-04
1.914000000000000000e+03 4.992345309564250782e-04
1.915000000000000000e+03 4.989286328473189732e-04
1.916000000000000000e+03 4.977245947812810375e-04
1.917000000000000000e+03 4.966308722624252327e-04
1.918000000000000000e+03 4.965441098141083493e-04
1.919000000000000000e+03 4.962906143579953917e-04
1.920000000000000000e+03 4.962751334634363893e-04
1.921000000000000000e+03 4.953890638087722273e-04
1.922000000000000000e+03 4.951445549773482446e-04
1.923000000000000000e+03 4.941204347597523069e-04
1.924000000000000000e+03 4.939214367864744239e-04
1.925000000000000000e+03 4.936060376345955845e-04
1.926000000000000000e+03 4.933054715465585082e-04
1.927000000000000000e+03 4.929317061590342969e-04
1.928000000000000000e+03 4.923561910279802183e-04
1.929000000000000000e+03 4.919860963344944473e-04
1.930000000000000000e+03 4.910749184046043006e-04
1.931000000000000000e+03 4.909652666327748863e-04
1.932000000000000000e+03 4.905912152714046173e-04
1.933000000000000000e+03 4.897549105269282830e-04
1.934000000000000000e+03 4.894702074580813004e-04
1.935000000000000000e+03 4.891047860824897621e-04
1.936000000000000000e+03 4.889990326598297543e-04
1.937000000000000000e+03 4.883070966771738608e-04
1.938000000000000000e+03 4.875971709803758407e-04
1.939000000000000000e+03 4.870492776638835086e-04
1.940000000000000000e+03 4.870273974661622619e-04
1.941000000000000000e+03 4.860706644499898882e-04
1.942000000000000000e+03 4.858469478542902379e-04
1.943000000000000000e+03 4.851714113668710755e-04
1.944000000000000000e+03 4.843936020892830076e-04
1.945000000000000000e+03 4.841219367746672319e-04
1.946000000000000000e+03 4.839727346712844138e-04
1.947000000000000000e+03 4.833240605784898522e-04
1.948000000000000000e+03 4.828232629932725133e-04
1.949000000000000000e+03 4.821052580946584174e-04
1.950000000000000000e+03 4.814390556852869577e-04
1.951000000000000000e+03 4.810385093495175173e-04
1.952000000000000000e+03 4.802459814966040098e-04
1.953000000000000000e+03 4.798641240762994043e-04
1.954000000000000000e+03 4.797071686656750747e-04
1.955000000000000000e+03 4.791860862897428641e-04
1.956000000000000000e+03 4.783069583719146622e-04
1.957000000000000000e+03 4.777331094539686088e-04
1.958000000000000000e+03 4.775124735930786853e-04
1.959000000000000000e+03 4.766972854832524282e-04
1.960000000000000000e+03 4.761211448167101414e-04
1.961000000000000000e+03 4.759046947105987561e-04
1.962000000000000000e+03 4.754710715115999611e-04
1.963000000000000000e+03 4.749433849954538887e-04
1.964000000000000000e+03 4.743990792141205290e-04
1.965000000000000000e+03 4.737788216327045842e-04
1.966000000000000000e+03 4.734458343352766665e-04
1.967000000000000000e+03 4.725692923692365087e-04
1.968000000000000000e+03 4.718645936467030918e-04
1.969000000000000000e+03 4.716982692624056622e-04
1.970000000000000000e+03 4.710493405265801011e-04
1.971000000000000000e+03 4.704661947524687682e-04
1.972000000000000000e+03 4.701806738041598753e-04
1.973000000000000000e+03 4.691954544225235865e-04
1.974000000000000000e+03 4.685261831116855160e-04
1.975000000000000000e+03 4.681222076040484964e-04
1.976000000000000000e+03 4.677515708741628031e-04
1.977000000000000000e+03 4.677482721637482794e-04
1.978000000000000000e+03 4.668350264984947218e-04
1.979000000000000000e+03 4.665621598834409690e-04
1.980000000000000000e+03 4.665193070757770073e-04
1.981000000000000000e+03 4.654789476918651052e-04
1.982000000000000000e+03 4.650552209262170705e-04
1.983000000000000000e+03 4.647414806942235898e-04
1.984000000000000000e+03 4.643225004385687625e-04
1.985000000000000000e+03 4.628109778599014731e-04
1.986000000000000000e+03 4.626255666635546043e-04
1.987000000000000000e+03 4.626129490972869765e-04
1.988000000000000000e+03 4.617090481558242519e-04
1.989000000000000000e+03 4.608858966284562313e-04
1.990000000000000000e+03 4.605836065253014777e-04
1.991000000000000000e+03 4.604002607094067777e-04
1.992000000000000000e+03 4.599786330069906759e-04
1.993000000000000000e+03 4.595931758840464247e-04
1.994000000000000000e+03 4.593801149225312450e-04
1.995000000000000000e+03 4.590161026756073531e-04
1.996000000000000000e+03 4.586414839406565119e-04
1.997000000000000000e+03 4.584013889221804218e-04
1.998000000000000000e+03 4.581014443199604193e-04
1.999000000000000000e+03 4.579322925378733530e-04
2.000000000000000000e+03 4.577562651878358015e-04
2.001000000000000000e+03 4.576075960191764618e-04
2.002000000000000000e+03 4.575851848923952214e-04
2.003000000000000000e+03 4.562984079452065333e-04
2.004000000000000000e+03 4.560482780070164097e-04
2.005000000000000000e+03 4.553943760616545517e-04
2.006000000000000000e+03 4.546541952834139253e-04
2.007000000000000000e+03 4.545558504215924545e-04
2.008000000000000000e+03 4.543335627982150022e-04
2.009000000000000000e+03 4.540650759742048703e-04
2.010000000000000000e+03 4.533237038221639035e-04
2.011000000000000000e+03 4.526400687864343695e-04
2.012000000000000000e+03 4.513607494413281575e-04
2.013000000000000000e+03 4.509010312805054464e-04
2.014000000000000000e+03 4.504958345208681290e-04
2.015000000000000000e+03 4.500648413546410871e-04
2.016000000000000000e+03 4.500044694744271038e-04
2.017000000000000000e+03 4.496031216429877001e-04
2.018000000000000000e+03 4.490965125827319675e-04
2.019000000000000000e+03 4.490127477598616153e-04
2.020000000000000000e+03 4.488044484553294251e-04
2.021000000000000000e+03 4.485228938238365864e-04
2.022000000000000000e+03 4.476442279891327527e-04
2.023000000000000000e+03 4.473061616149378661e-04
2.024000000000000000e+03 4.463293070482936666e-04
2.025000000000000000e+03 4.458807543420810482e-04
2.026000000000000000e+03 4.453638602446172374e-04
2.027000000000000000e+03 4.449748253429902396e-04
2.028000000000000000e+03 4.449001602051670841e-04
2.029000000000000000e+03 4.443355192973571979e-04
2.030000000000000000e+03 4.440363187840612436e-04
2.031000000000000000e+03 4.436852893181059631e-04
2.032000000000000000e+03 4.435652654531793346e-04
2.033000000000000000e+03 4.433867881446712576e-04
2.034000000000000000e+03 4.433560736874499696e-04
2.035000000000000000e+03 4.425696645711352348e-04
2.036000000000000000e+03 4.419954030308487518e-04
2.037000000000000000e+03 4.410086202417844224e-04
2.038000000000000000e+03 4.406085978026478178e-04
2.039000000000000000e+03 4.403861924369257912e-04
2.040000000000000000e+03 4.401136532364412907e-04
2.041000000000000000e+03 4.395563402377008241e-04
2.042000000000000000e+03 4.392007313138036732e-04
2.043000000000000000e+03 4.389868244029052503e-04
2.044000000000000000e+03 4.387305671477733748e-04
2.045000000000000000e+03 4.386702667618748506e-04
2.046000000000000000e+03 4.383069027084235425e-04
2.047000000000000000e+03 4.380646539369967827e-04
2.048000000000000000e+03 4.376784512153875832e-04
2.049000000000000000e+03 4.368495452405792533e-04
2.050000000000000000e+03 4.357747006939769537e-04
2.051000000000000000e+03 4.347818120045036992e-04
2.052000000000000000e+03 4.345473596803995308e-04
2.053000000000000000e+03 4.342207331791061043e-04
2.054000000000000000e+03 4.340595800969264807e-04
2.055000000000000000e+03 4.337462309394866000e-04
2.056000000000000000e+03 4.334270666921121286e-04
2.057000000000000000e+03 4.330672332791322098e-04
2.058000000000000000e+03 4.328514570214685143e-04
2.059000000000000000e+03 4.324800051654003404e-04
2.060000000000000000e+03 4.316787196675745666e-04
2.061000000000000000e+03 4.312996530264126809e-04
2.062000000000000000e+03 4.309627260588325343e-04
2.063000000000000000e+03 4.295364214360036098e-04
2.064000000000000000e+03 4.293119705816867272e-04
2.065000000000000000e+03 4.287650206316828911e-04
2.066000000000000000e+03 4.282549749171036266e-04
2.067000000000000000e+03 4.276411581299101880e-04
2.068000000000000000e+03 4.271531354870381956e-04
2.069000000000000000e+03 4.270117329953648528e-04
2.070000000000000000e+03 4.264921110277600604e-04
2.071000000000000000e+03 4.264759277921898080e-04
2.072000000000000000e+03 4.262530446900125139e-04
2.073000000000000000e+03 4.262169163725098697e-04
2.074000000000000000e+03 4.252724982329504784e-04
2.075000000000000000e+03 4.248373830424454303e-04
2.076000000000000000e+03 4.245199084219304989e-04
2.077000000000000000e+03 4.242904554827506562e-04
2.078000000000000000e+03 4.238187362054239484e-04
2.079000000000000000e+03 4.235438390331592142e-04
2.080000000000000000e+03 4.233769270596640004e-04
2.081000000000000000e+03 4.225411043124007501e-04
2.082000000000000000e+03 4.218997255405319987e-04
2.083000000000000000e+03 4.215178331394178030e-04
2.084000000000000000e+03 4.212584244679608726e-04
2.085000000000000000e+03 4.210163707185908305e-04
2.086000000000000000e+03 4.207335083559706661e-04
2.087000000000000000e+03 4.203729623284245412e-04
2.088000000000000000e+03 4.202181822324063914e-04
2.089000000000000000e+03 4.195738182205104591e-04
2.090000000000000000e+03 4.190828564399669428e-04
2.091000000000000000e+03 4.186834545211148536e-04
2.092000000000000000e+03 4.185595644429075494e-04
2.093000000000000000e+03 4.181087851702240199e-04
2.094000000000000000e+03 4.178195268523767674e-04
2.095000000000000000e+03 4.173090094489806455e-04
2.096000000000000000e+03 4.170376505890248582e-04
2.097000000000000000e+03 4.168106162165949920e-04
2.098000000000000000e+03 4.163563930924167405e-04
2.099000000000000000e+03 4.156501724180214222e-04
2.100000000000000000e+03 4.154096307727071715e-04
2.101000000000000000e+03 4.149704652239352416e-04
2.102000000000000000e+03 4.148678932440196280e-04
2.103000000000000000e+03 4.146357480665779243e-04
2.104000000000000000e+03 4.143091780427645256e-04
2.105000000000000000e+03 4.134751278764372032e-04
2.106000000000000000e+03 4.134273186073439150e-04
2.107000000000000000e+03 4.128318188897351065e-04
2.108000000000000000e+03 4.125300753870020701e-04
2.109000000000000000e+03 4.122726134208545704e-04
2.110000000000000000e+03 4.113468989371643321e-04
2.111000000000000000e+03 4.109356910333208652e-04
2.112000000000000000e+03 4.106731133785461517e-04
2.113000000000000000e+03 4.103561995108365211e-04
2.114000000000000000e+03 4.094085227838155264e-04
2.115000000000000000e+03 4.092263245780230975e-04
2.116000000000000000e+03 4.092252092802248090e-04
2.117000000000000000e+03 4.088129107310882969e-04
2.118000000000000000e+03 4.083019924073767824e-04
2.119000000000000000e+03 4.081811501751798281e-04
2.120000000000000000e+03 4.074128280782413482e-04
2.121000000000000000e+03 4.072282566324184256e-04
2.122000000000000000e+03 4.067079381895891349e-04
2.123000000000000000e+03 4.064161205699830270e-04
2.124000000000000000e+03 4.060352868077698736e-04
2.125000000000000000e+03 4.055495614599605582e-04
2.126000000000000000e+03 4.050070315001006848e-04
2.127000000000000000e+03 4.047982195745313504e-04
2.128000000000000000e+03 4.044456721720980598e-04
2.129000000000000000e+03 4.035986553568018877e-04
2.130000000000000000e+03 4.034708697490739342e-04
2.131000000000000000e+03 4.030924738714024812e-04
2.132000000000000000e+03 4.027747786811824169e-04
2.133000000000000000e+03 4.025010553885006309e-04
2.134000000000000000e+03 4.019287660655093317e-04
2.135000000000000000e+03 4.017694322516894741e-04
2.136000000000000000e+03 4.012409316492809700e-04
2.137000000000000000e+03 4.010966313721938759e-04
2.138000000000000000e+03 4.008708745846961165e-04
2.139000000000000000e+03 4.005986536993180942e-04
2.140000000000000000e+03 3.998828423451574973e-04
2.141000000000000000e+03 3.998605999942032299e-04
2.142000000000000000e+03 3.996497309306309303e-04
2.143000000000000000e+03 3.991403784681617889e-04
2.144000000000000000e+03 3.985584172545825307e-04
2.145000000000000000e+03 3.981218727841146529e-04
2.146000000000000000e+03 3.979254650134273234e-04
2.147000000000000000e+03 3.975597327196022973e-04
2.148000000000000000e+03 3.970495068975870689e-04
2.149000000000000000e+03 3.968139959054953160e-04
2.150000000000000000e+03 3.966316716129520380e-04
2.151000000000000000e+03 3.960775148552566770e-04
2.152000000000000000e+03 3.957507240691770091e-04
2.153000000000000000e+03 3.954592844056918372e-04
2.154000000000000000e+03 3.949852461739134890e-04
2.155000000000000000e+03 3.946942745306656285e-04
2.156000000000000000e+03 3.937544940310548462e-04
2.157000000000000000e+03 3.930842906138665009e-04
2.158000000000000000e+03 3.929330453695306560e-04
2.159000000000000000e+03 3.928508332947092574e-04
2.160000000000000000e+03 3.919437045919193260e-04
2.161000000000000000e+03 3.916012777451967353e-04
2.162000000000000000e+03 3.908192116684182935e-04
2.163000000000000000e+03 3.907070421096988776e-04
2.164000000000000000e+03 3.906067302299876367e-04
2.165000000000000000e+03 3.901726353257695774e-04
2.166000000000000000e+03 3.897635206390022899e-04
2.167000000000000000e+03 3.892305098228500187e-04
2.168000000000000000e+03 3.885564783750632741e-04
2.169000000000000000e+03 3.882413014613435710e-04
2.170000000000000000e+03 3.881339568334091412e-04
2.171000000000000000e+03 3.878825055777424154e-04
2.172000000000000000e+03 3.867586183791141491e-04
2.173000000000000000e+03 3.866241009745831499e-04
2.174000000000000000e+03 3.859090204063708013e-04
2.175000000000000000e+03 3.857646862177951269e-04
2.176000000000000000e+03 3.856537658130862467e-04
2.177000000000000000e+03 3.853649388226174305e-04
2.178000000000000000e+03 3.850356934881100793e-04
2.179000000000000000e+03 3.846877181361614160e-04
2.180000000000000000e+03 3.844050939446179709e-04
2.181000000000000000e+03 3.835318521040906813e-04
2.182000000000000000e+03 3.831921910876145087e-04
2.183000000000000000e+03 3.826367605875528465e-04
2.184000000000000000e+03 3.825904533774402805e-04
2.185000000000000000e+03 3.822253484409510941e-04
2.186000000000000000e+03 3.817667696821579778e-04
2.187000000000000000e+03 3.812011396642006264e-04
2.188000000000000000e+03 3.809090847157416051e-04
2.189000000000000000e+03 3.806919209551200040e-04
2.190000000000000000e+03 3.801709338412033543e-04
2.191000000000000000e+03 3.800213827893253286e-04
2.192000000000000000e+03 3.791441944107405856e-04
2.193000000000000000e+03 3.788464751567269641e-04
2.194000000000000000e+03 3.781892875967241257e-04
2.195000000000000000e+03 3.775685084039024199e-04
2.196000000000000000e+03 3.772076100410334852e-04
2.197000000000000000e+03 3.770118019514872719e-04
2.198000000000000000e+03 3.767226459475460647e-04
2.199000000000000000e+03 3.762187249428594811e-04
2.200000000000000000e+03 3.758545063612707404e-04
2.201000000000000000e+03 3.755839195024965761e-04
2.202000000000000000e+03 3.755031120275212245e-04
2.203000000000000000e+03 3.752199372124225647e-04
2.204000000000000000e+03 3.751217208062773115e-04
2.205000000000000000e+03 3.746696700081479214e-04
2.206000000000000000e+03 3.739773912115995744e-04
2.207000000000000000e+03 3.738651913018885276e-04
2.208000000000000000e+03 3.735653898235075858e-04
2.209000000000000000e+03 3.732513075002996997e-04
2.210000000000000000e+03 3.728707086100572685e-04
2.211000000000000000e+03 3.728422954844092582e-04
2.212000000000000000e+03 3.722320370010301252e-04
2.213000000000000000e+03 3.722114499939673860e-04
2.214000000000000000e+03 3.714867457753623912e-04
2.215000000000000000e+03 3.714266181778606846e-04
2.216000000000000000e+03 3.709488303186207845e-04
2.217000000000000000e+03 3.704458245403005742e-04
2.218000000000000000e+03 3.699630171285318370e-04
2.219000000000000000e+03 3.692702907693990030e-04
2.220000000000000000e+03 3.692034402004337984e-04
2.221000000000000000e+03 3.690838920506982592e-04
2.222000000000000000e+03 3.688156103678807344e-04
2.223000000000000000e+03 3.684686472164266078e-04
2.224000000000000000e+03 3.684498252767320664e-04
2.225000000000000000e+03 3.684443015501786514e-04
2.226000000000000000e+03 3.679669884033702791e-04
2.227000000000000000e+03 3.677683294239990721e-04
2.228000000000000000e+03 3.676143580492026940e-04
2.229000000000000000e+03 3.670968647295677601e-04
2.230000000000000000e+03 3.670664596955774332e-04
2.231000000000000000e+03 3.667640896958030859e-04
2.232000000000000000e+03 3.665618129790626533e-04
2.233000000000000000e+03 3.662926139303879138e-04
2.234000000000000000e+03 3.659332269717237318e-04
2.235000000000000000e+03 3.656021177080197911e-04
2.236000000000000000e+03 3.646260677698346677e-04
2.237000000000000000e+03 3.645382713304470140e-04
2.238000000000000000e+03 3.645056107508767330e-04
2.239000000000000000e+03 3.641988433096091408e-04
2.240000000000000000e+03 3.639411976152538090e-04
2.241000000000000000e+03 3.633967756655520675e-04
2.242000000000000000e+03 3.631966132879590288e-04
2.243000000000000000e+03 3.628126940496421483e-04
2.244000000000000000e+03 3.625228506562091515e-04
2.245000000000000000e+03 3.621046643962138548e-04
2.246000000000000000e+03 3.620431042915766119e-04
2.247000000000000000e+03 3.617847964842961918e-04
2.248000000000000000e+03 3.616646466525560858e-04
2.249000000000000000e+03 3.615587491822570268e-04
2.250000000000000000e+03 3.614907799222745596e-04
2.251000000000000000e+03 3.610478422904205985e-04
2.252000000000000000e+03 3.609129232799014424e-04
2.253000000000000000e+03 3.607086899114284994e-04
2.254000000000000000e+03 3.606724621625589065e-04
2.255000000000000000e+03 3.602441577700203710e-04
2.256000000000000000e+03 3.598710145921893248e-04
2.257000000000000000e+03 3.597373588228249702e-04
2.258000000000000000e+03 3.593367170379468435e-04
2.259000000000000000e+03 3.589833948035344845e-04
2.260000000000000000e+03 3.581645680298666413e-04
2.261000000000000000e+03 3.580493847038830483e-04
2.262000000000000000e+03 3.574454735770668480e-04
2.263000000000000000e+03 3.572179276173590161e-04
2.264000000000000000e+03 3.570985565321346420e-04
2.265000000000000000e+03 3.567192622154308169e-04
2.266000000000000000e+03 3.563220426853831767e-04
2.267000000000000000e+03 3.558368049279438507e-04
2.268000000000000000e+03 3.555460835870262308e-04
2.269000000000000000e+03 3.552670544727797876e-04
2.270000000000000000e+03 3.549156702308299549e-04
2.271000000000000000e+03 3.547384062379570148e-04
2.272000000000000000e+03 3.543176022158465695e-04
2.273000000000000000e+03 3.538334438291975814e-04
2.274000000000000000e+03 3.536188633773232901e-04
2.275000000000000000e+03 3.532447640807791244e-04
2.276000000000000000e+03 3.532427225762614967e-04
2.277000000000000000e+03 3.522426611898022970e-04
2.278000000000000000e+03 3.518316035456358183e-04
2.279000000000000000e+03 3.515740546852647312e-04
2.280000000000000000e+03 3.511116495977874329e-04
2.281000000000000000e+03 3.508090926133530709e-04
2.282000000000000000e+03 3.499700117834703703e-04
2.283000000000000000e+03 3.495562687708587035e-04
2.284000000000000000e+03 3.493484007701514165e-04
2.285000000000000000e+03 3.490368696690486321e-04
2.286000000000000000e+03 3.489221238870621124e-04
2.287000000000000000e+03 3.484484066090522093e-04
2.288000000000000000e+03 3.479482088302954463e-04
2.289000000000000000e+03 3.475278667179450623e-04
2.290000000000000000e+03 3.474983179727150111e-04
2.291000000000000000e+03 3.472814848350698892e-04
2.292000000000000000e+03 3.470794859781108099e-04
2.293000000000000000e+03 3.469028905716383055e-04
2.294000000000000000e+03 3.467497659286461194e-04
2.295000000000000000e+03 3.464617106248463500e-04
2.296000000000000000e+03 3.463052242086989553e-04
2.297000000000000000e+03 3.457808463419886381e-04
2.298000000000000000e+03 3.456483206339169812e-04
2.299000000000000000e+03 3.455507429470172989e-04
2.300000000000000000e+03 3.450520374554177710e-04
2.301000000000000000e+03 3.445836819751958019e-04
2.302000000000000000e+03 3.445010034657930149e-04
2.303000000000000000e+03 3.437067863893144442e-04
2.304000000000000000e+03 3.433840427708999038e-04
2.305000000000000000e+03 3.431192869707785399e-04
2.306000000000000000e+03 3.429831537202308184e-04
2.307000000000000000e+03 3.427233769513006499e-04
2.308000000000000000e+03 3.421503963848154827e-04
2.309000000000000000e+03 3.416745596722110638e-04
2.310000000000000000e+03 3.414116760058199130e-04
2.311000000000000000e+03 3.413063677593297044e-04
2.312000000000000000e+03 3.409029522190986251e-04
2.313000000000000000e+03 3.400048891457480558e-04
2.314000000000000000e+03 3.398342123878928217e-04
2.315000000000000000e+03 3.396086862509959487e-04
2.316000000000000000e+03 3.395342334071923423e-04
2.317000000000000000e+03 3.393322619653347562e-04
2.318000000000000000e+03 3.386278316916805677e-04
2.319000000000000000e+03 3.381616196106485592e-04
2.320000000000000000e+03 3.380341971334838765e-04
2.321000000000000000e+03 3.379362878906546730e-04
2.322000000000000000e+03 3.377878636916192921e-04
2.323000000000000000e+03 3.375032215546608047e-04
2.324000000000000000e+03 3.368349550644795902e-04
2.325000000000000000e+03 3.367730046570723717e-04
2.326000000000000000e+03 3.365924824254112294e-04
2.327000000000000000e+03 3.364106417895367028e-04
2.328000000000000000e+03 3.363554975069880135e-04
2.329000000000000000e+03 3.358081062326522806e-04
2.330000000000000000e+03 3.357028524767361800e-04
2.331000000000000000e+03 3.351045795569433661e-04
2.332000000000000000e+03 3.348580348554692577e-04
2.333000000000000000e+03 3.347630044092906611e-04
2.334000000000000000e+03 3.344935578803614248e-04
2.335000000000000000e+03 3.340917458241507128e-04
2.336000000000000000e+03 3.340756788195233537e-04
2.337000000000000000e+03 3.337168214723653520e-04
2.338000000000000000e+03 3.333214828718246404e-04
2.339000000000000000e+03 3.332242087962282657e-04
2.340000000000000000e+03 3.332124877186906230e-04
2.341000000000000000e+03 3.329854313925286846e-04
2.342000000000000000e+03 3.328148173858978061e-04
2.343000000000000000e+03 3.324269590053481474e-04
2.344000000000000000e+03 3.318548173554208380e-04
2.345000000000000000e+03 3.311616200113176329e-04
2.346000000000000000e+03 3.310716176431591131e-04
2.347000000000000000e+03 3.309636894947587957e-04
2.348000000000000000e+03 3.308096992441429988e-04
2.349000000000000000e+03 3.305440116436554935e-04
2.350000000000000000e+03 3.305208641359593490e-04
2.351000000000000000e+03 3.302796396911032023e-04
2.352000000000000000e+03 3.301486398712114609e-04
2.353000000000000000e+03 3.297060055502156460e-04
2.354000000000000000e+03 3.295347220180470547e-04
2.355000000000000000e+03 3.293939803553475021e-04
2.356000000000000000e+03 3.291333271097326464e-04
2.357000000000000000e+03 3.287738882189041121e-04
2.358000000000000000e+03 3.283896658268087841e-04
2.359000000000000000e+03 3.283061760274704833e-04
2.360000000000000000e+03 3.281217067826032669e-04
2.361000000000000000e+03 3.281126550930194680e-04
2.362000000000000000e+03 3.278508900282635732e-04
2.363000000000000000e+03 3.278261696293729684e-04
2.364000000000000000e+03 3.277507886014772217e-04
2.365000000000000000e+03 3.275902014828162702e-04
2.366000000000000000e+03 3.274729512419407239e-04
2.367000000000000000e+03 3.270391065116890058e-04
2.368000000000000000e+03 3.264165839591142457e-04
2.369000000000000000e+03 3.257767811409716281e-04
2.370000000000000000e+03 3.257371297702594680e-04
2.371000000000000000e+03 3.257122866095389191e-04
2.372000000000000000e+03 3.255194085041462253e-04
2.373000000000000000e+03 3.253815293035103849e-04
2.374000000000000000e+03 3.247305646880137590e-04
2.375000000000000000e+03 3.246049916724988221e-04
2.376000000000000000e+03 3.245437018823331236e-04
2.377000000000000000e+03 3.243861695895490765e-04
2.378000000000000000e+03 3.242989926820982424e-04
2.379000000000000000e+03 3.242528406638975694e-04
2.380000000000000000e+03 3.240023782180008016e-04
2.381000000000000000e+03 3.237803545094726878e-04
2.382000000000000000e+03 3.232169689411003993e-04
2.383000000000000000e+03 3.230342093831898610e-04
2.384000000000000000e+03 3.227097064787206476e-04
2.385000000000000000e+03 3.223735207374696225e-04
2.386000000000000000e+03 3.217004777838200621e-04
2.387000000000000000e+03 3.215491807849150539e-04
2.388000000000000000e+03 3.212786150508089851e-04
2.389000000000000000e+03 3.211879154849513153e-04
2.390000000000000000e+03 3.208435289093747029e-04
2.391000000000000000e+03 3.206268069809725674e-04
2.392000000000000000e+03 3.204804313999957987e-04
2.393000000000000000e+03 3.202112936496652267e-04
2.394000000000000000e+03 3.193606774812502770e-04
2.395000000000000000e+03 3.192340329495575789e-04
2.396000000000000000e+03 3.190735116973536642e-04
2.397000000000000000e+03 3.187412363579290408e-04
2.398000000000000000e+03 3.186947895080834842e-04
2.399000000000000000e+03 3.185326014880810277e-04
2.400000000000000000e+03 3.183703276141609546e-04
2.401000000000000000e+03 3.181117455930791292e-04
2.402000000000000000e+03 3.180042712119861780e-04
2.403000000000000000e+03 3.178340243138095037e-04
2.404000000000000000e+03 3.176596482779571158e-04
2.405000000000000000e+03 3.173772728387735812e-04
2.406000000000000000e+03 3.172975757834733306e-04
2.407000000000000000e+03 3.172198033693733447e-04
2.408000000000000000e+03 3.164436339618277691e-04
2.409000000000000000e+03 3.160439512778696913e-04
2.410000000000000000e+03 3.157683188269256517e-04
2.411000000000000000e+03 3.152460206933301165e-04
2.412000000000000000e+03 3.149483913609273425e-04
2.413000000000000000e+03 3.148291496098116582e-04
2.414000000000000000e+03 3.145223077512161345e-04
2.415000000000000000e+03 3.142882100885870133e-04
2.416000000000000000e+03 3.141903522246775916e-04
2.417000000000000000e+03 3.140384209390535697e-04
2.418000000000000000e+03 3.137581658270144737e-04
2.419000000000000000e+03 3.132610494872114832e-04
2.420000000000000000e+03 3.130312205993278861e-04
2.421000000000000000e+03 3.129737777280895846e-04
2.422000000000000000e+03 3.124091488133195062e-04
2.423000000000000000e+03 3.123179324065414601e-04
2.424000000000000000e+03 3.119783670059556556e-04
2.425000000000000000e+03 3.118680573896095336e-04
2.426000000000000000e+03 3.117526348178378836e-04
2.427000000000000000e+03 3.116098257695778975e-04
2.428000000000000000e+03 3.113092958213291403e-04
2.429000000000000000e+03 3.110405487004372490e-04
2.430000000000000000e+03 3.109393489514967524e-04
2.431000000000000000e+03 3.106169852688493585e-04
2.432000000000000000e+03 3.102516084258346652e-04
2.433000000000000000e+03 3.098630216744071263e-04
2.434000000000000000e+03 3.095930477762024163e-04
2.435000000000000000e+03 3.094384377001110063e-04
2.436000000000000000e+03 3.093739793990488889e-04
2.437000000000000000e+03 3.088416353373722506e-04
2.438000000000000000e+03 3.081770828751440581e-04
2.439000000000000000e+03 3.077616359219800422e-04
2.440000000000000000e+03 3.076237258610013832e-04
2.441000000000000000e+03 3.075065181045469288e-04
2.442000000000000000e+03 3.074542795648777319e-04
2.443000000000000000e+03 3.072331133557358400e-04
2.444000000000000000e+03 3.067791411561561249e-04
2.445000000000000000e+03 3.066101153203776709e-04
2.446000000000000000e+03 3.062148193969442501e-04
2.447000000000000000e+03 3.059611521206329781e-04
2.448000000000000000e+03 3.058448844330123356e-04
2.449000000000000000e+03 3.056582642723460787e-04
2.450000000000000000e+03 3.055439975739473557e-04
2.451000000000000000e+03 3.052543354440955437e-04
2.452000000000000000e+03 3.046237452570125831e-04
2.453000000000000000e+03 3.042234721359028064e-04
2.454000000000000000e+03 3.040673179893826428e-04
2.455000000000000000e+03 3.038303012481110340e-04
2.456000000000000000e+03 3.035338304656440430e-04
2.457000000000000000e+03 3.032689874987904593e-04
2.458000000000000000e+03 3.031462863920571650e-04
2.459000000000000000e+03 3.030322322725205616e-04
2.460000000000000000e+03 3.028798234688179669e-04
2.461000000000000000e+03 3.025734961526187097e-04
2.462000000000000000e+03 3.025719365858853586e-04
2.463000000000000000e+03 3.025402644409537945e-04
2.464000000000000000e+03 3.021384220828366449e-04
2.465000000000000000e+03 3.019953610595394150e-04
2.466000000000000000e+03 3.016908661912944922e-04
2.467000000000000000e+03 3.012564002457473696e-04
2.468000000000000000e+03 3.011371498853941220e-04
2.469000000000000000e+03 3.008983092042876806e-04
2.470000000000000000e+03 3.005818862564963194e-04
2.471000000000000000e+03 3.004055660021447377e-04
2.472000000000000000e+03 2.999768325700831093e-04
2.473000000000000000e+03 2.997062465502600866e-04
2.474000000000000000e+03 2.992175519023494018e-04
2.475000000000000000e+03 2.989270976817515689e-04
2.476000000000000000e+03 2.988223288014610129e-04
2.477000000000000000e+03 2.987650076242271942e-04
2.478000000000000000e+03 2.985682413426339523e-04
2.479000000000000000e+03 2.983888666748686072e-04
2.480000000000000000e+03 2.979854692339323772e-04
2.481000000000000000e+03 2.978192652056002674e-04
2.482000000000000000e+03 2.977219299480205849e-04
2.483000000000000000e+03 2.971037994439181332e-04
2.484000000000000000e+03 2.966881156050233596e-04
2.485000000000000000e+03 2.962464469877546533e-04
2.486000000000000000e+03 2.961439418421432982e-04
2.487000000000000000e+03 2.960322285950884973e-04
2.488000000000000000e+03 2.957681555190472570e-04
2.489000000000000000e+03 2.956551968984369276e-04
2.490000000000000000e+03 2.954142075744472422e-04
2.491000000000000000e+03 2.951116854924837134e-04
2.492000000000000000e+03 2.950347433597868196e-04
2.493000000000000000e+03 2.949847569723954444e-04
2.494000000000000000e+03 2.949814621776978467e-04
2.495000000000000000e+03 2.946824729708422282e-04
2.496000000000000000e+03 2.945474000015567634e-04
2.497000000000000000e+03 2.944196075373400716e-04
2.498000000000000000e+03 2.942494384813294870e-04
2.499000000000000000e+03 2.939905098437998782e-04
2.500000000000000000e+03 2.937167260917183443e-04
2.501000000000000000e+03 2.936131718794555696e-04
2.502000000000000000e+03 2.932320338773984863e-04
2.503000000000000000e+03 2.931541880768388851e-04
2.504000000000000000e+03 2.927991729461221042e-04
2.505000000000000000e+03 2.924524295638355228e-04
2.506000000000000000e+03 2.924476955758862099e-04
2.507000000000000000e+03 2.923708449725405259e-04
2.508000000000000000e+03 2.919428005567002000e-04
2.509000000000000000e+03 2.916534825270015443e-04
2.510000000000000000e+03 2.912482841309893804e-04
2.511000000000000000e+03 2.910274368046350145e-04
2.512000000000000000e+03 2.909572958353615242e-04
2.513000000000000000e+03 2.908118273280667094e-04
2.514000000000000000e+03 2.905488832449903947e-04
2.515000000000000000e+03 2.903434418758074100e-04
2.516000000000000000e+03 2.903417006291113180e-04
2.517000000000000000e+03 2.898229282205822292e-04
2.518000000000000000e+03 2.895790473879375276e-04
2.519000000000000000e+03 2.895025215905287644e-04
2.520000000000000000e+03 2.891492989734299897e-04
2.521000000000000000e+03 2.889707163425825755e-04
2.522000000000000000e+03 2.889411986988470594e-04
2.523000000000000000e+03 2.886625320650219460e-04
2.524000000000000000e+03 2.884554399849176016e-04
2.525000000000000000e+03 2.879797810683144116e-04
2.526000000000000000e+03 2.879480583308604343e-04
2.527000000000000000e+03 2.877506502857656934e-04
2.528000000000000000e+03 2.875962517899995378e-04
2.529000000000000000e+03 2.875416907436187061e-04
2.530000000000000000e+03 2.870990174971417260e-04
2.531000000000000000e+03 2.867974489502317934e-04
2.532000000000000000e+03 2.866995733866725747e-04
2.533000000000000000e+03 2.866146262210237435e-04
2.534000000000000000e+03 2.864546015762872710e-04
2.535000000000000000e+03 2.860525204803486717e-04
2.536000000000000000e+03 2.853332578500942769e-04
2.537000000000000000e+03 2.853245726484132205e-04
2.538000000000000000e+03 2.849899016960804644e-04
2.539000000000000000e+03 2.847588202628776135e-04
2.540000000000000000e+03 2.844204466815771068e-04
2.541000000000000000e+03 2.843859592521850175e-04
2.542000000000000000e+03 2.839959629063838536e-04
2.543000000000000000e+03 2.839045915800157932e-04
2.544000000000000000e+03 2.837275421209919262e-04
2.545000000000000000e+03 2.836875634471995654e-04
2.546000000000000000e+03 2.835359945249060201e-04
2.547000000000000000e+03 2.832292084647394705e-04
2.548000000000000000e+03 2.830558488774231538e-04
2.549000000000000000e+03 2.828612331893958268e-04
2.550000000000000000e+03 2.826227637379697365e-04
2.551000000000000000e+03 2.823383918997770950e-04
2.552000000000000000e+03 2.822763636271747906e-04
2.553000000000000000e+03 2.820483458749198716e-04
2.554000000000000000e+03 2.817314485480372716e-04
2.555000000000000000e+03 2.815507850347970828e-04
2.556000000000000000e+03 2.812454494408636032e-04
2.557000000000000000e+03 2.812117547414106603e-04
2.558000000000000000e+03 2.807041530090261319e-04
2.559000000000000000e+03 2.804389621064313489e-04
2.560000000000000000e+03 2.803891657190942378e-04
2.561000000000000000e+03 2.801532636024745373e-04
2.562000000000000000e+03 2.799992975376410236e-04
2.563000000000000000e+03 2.796867265005837776e-04
2.564000000000000000e+03 2.794788649722781525e-04
2.565000000000000000e+03 2.786498658864682205e-04
2.566000000000000000e+03 2.785983998406913365e-04
2.567000000000000000e+03 2.782687003750459087e-04
2.568000000000000000e+03 2.778055826449106719e-04
2.569000000000000000e+03 2.777594165112298925e-04
2.570000000000000000e+03 2.775633076807403543e-04
2.571000000000000000e+03 2.775631479760134806e-04
2.572000000000000000e+03 2.774022289291608366e-04
2.573000000000000000e+03 2.772502178854568456e-04
2.574000000000000000e+03 2.770616051033093601e-04
2.575000000000000000e+03 2.768872650634548213e-04
2.576000000000000000e+03 2.768255974962661884e-04
2.577000000000000000e+03 2.765644759343270274e-04
2.578000000000000000e+03 2.759698444735911933e-04
2.579000000000000000e+03 2.758887040851897943e-04
2.580000000000000000e+03 2.756861043397671081e-04
2.581000000000000000e+03 2.755258127506978946e-04
2.582000000000000000e+03 2.752524058633447498e-04
2.583000000000000000e+03 2.750532672046986180e-04
2.584000000000000000e+03 2.748774315270540846e-04
2.585000000000000000e+03 2.748248020280923327e-04
2.586000000000000000e+03 2.746383208497086268e-04
2.587000000000000000e+03 2.743370364394614601e-04
2.588000000000000000e+03 2.742748166952447132e-04
2.589000000000000000e+03 2.739001116405926479e-04
2.590000000000000000e+03 2.737289706411987563e-04
2.591000000000000000e+03 2.732855395772200457e-04
2.592000000000000000e+03 2.730747334877944767e-04
2.593000000000000000e+03 2.727328171084696215e-04
2.594000000000000000e+03 2.725522639168701444e-04
2.595000000000000000e+03 2.723655979507619285e-04
2.596000000000000000e+03 2.721088872005299111e-04
2.597000000000000000e+03 2.720599946397721887e-04
2.598000000000000000e+03 2.717467790453050014e-04
2.599000000000000000e+03 2.714255155745287054e-04
2.600000000000000000e+03 2.712604874826861096e-04
2.601000000000000000e+03 2.709783107816484695e-04
2.602000000000000000e+03 2.709072086740021501e-04
2.603000000000000000e+03 2.705772722527788419e-04
2.604000000000000000e+03 2.705329561734268174e-04
2.605000000000000000e+03 2.702570797782724598e-04
2.606000000000000000e+03 2.701388909178655310e-04
2.607000000000000000e+03 2.698630043043591300e-04
2.608000000000000000e+03 2.697652357976024619e-04
2.609000000000000000e+03 2.696402705420639849e-04
2.610000000000000000e+03 2.694556530895667892e-04
2.611000000000000000e+03 2.693341727641790817e-04
2.612000000000000000e+03 2.691772677998360733e-04
2.613000000000000000e+03 2.686643572151649470e-04
2.614000000000000000e+03 2.686234751651940360e-04
2.615000000000000000e+03 2.684316288193747363e-04
2.616000000000000000e+03 2.681694304232660532e-04
2.617000000000000000e+03 2.680100069334634644e-04
2.618000000000000000e+03 2.678706355544749557e-04
2.619000000000000000e+03 2.678122465128021179e-04
2.620000000000000000e+03 2.673920072395070935e-04
2.621000000000000000e+03 2.673479807449754934e-04
2.622000000000000000e+03 2.669962587159035484e-04
2.623000000000000000e+03 2.666932670553570249e-04
2.624000000000000000e+03 2.664269832295517045e-04
2.625000000000000000e+03 2.662518374072083099e-04
2.626000000000000000e+03 2.660662598504831685e-04
2.627000000000000000e+03 2.657958985378531570e-04
2.628000000000000000e+03 2.657879386667051495e-04
2.629000000000000000e+03 2.657330844317694492e-04
2.630000000000000000e+03 2.652779287843732648e-04
2.631000000000000000e+03 2.649595491334977293e-04
2.632000000000000000e+03 2.647816715971641234e-04
2.633000000000000000e+03 2.647530972213572712e-04
2.634000000000000000e+03 2.646138939784968298e-04
2.635000000000000000e+03 2.643535846499906329e-04
2.636000000000000000e+03 2.640576096632536339e-04
2.637000000000000000e+03 2.639315600417551765e-04
2.638000000000000000e+03 2.639020003064270793e-04
2.639000000000000000e+03 2.637724320994301380e-04
2.640000000000000000e+03 2.635563104634587833e-04
2.641000000000000000e+03 2.633901711003596943e-04
2.642000000000000000e+03 2.632998396832817692e-04
2.643000000000000000e+03 2.632824573932017551e-04
2.644000000000000000e+03 2.630039323241833396e-04
2.645000000000000000e+03 2.627625414580502059e-04
2.646000000000000000e+03 2.622974018524731042e-04
2.647000000000000000e+03 2.620483479181918919e-04
2.648000000000000000e+03 2.619209467955659521e-04
2.649000000000000000e+03 2.616887503972163622e-04
2.650000000000000000e+03 2.615717088531059804e-04
2.651000000000000000e+03 2.614855666960110752e-04
2.652000000000000000e+03 2.613723075379085006e-04
2.653000000000000000e+03 2.612216069677146535e-04
2.654000000000000000e+03 2.608858416893318185e-04
2.655000000000000000e+03 2.607437845295829202e-04
2.656000000000000000e+03 2.605126006231400521e-04
2.657000000000000000e+03 2.604129723235838029e-04
2.658000000000000000e+03 2.603309553545363891e-04
2.659000000000000000e+03 2.602822173895165164e-04
2.660000000000000000e+03 2.601588432149918879e-04
2.661000000000000000e+03 2.599544086767297847e-04
2.662000000000000000e+03 2.597889388371984131e-04
2.663000000000000000e+03 2.597412431265765076e-04
2.664000000000000000e+03 2.592396880020586200e-04
2.665000000000000000e+03 2.590045874823030552e-04
2.666000000000000000e+03 2.589839129841411524e-04
2.667000000000000000e+03 2.589764705425089369e-04
2.668000000000000000e+03 2.588403647887271473e-04
2.669000000000000000e+03 2.587751903496057489e-04
2.670000000000000000e+03 2.584992502029424366e-04
2.671000000000000000e+03 2.583403582462627025e-04
2.672000000000000000e+03 2.582611267420666296e-04
2.673000000000000000e+03 2.578939584418822616e-04
2.674000000000000000e+03 2.572302153422214872e-04
2.675000000000000000e+03 2.571206767988709662e-04
2.676000000000000000e+03 2.570233087211542134e-04
2.677000000000000000e+03 2.569145844933750462e-04
2.678000000000000000e+03 2.568064941866167526e-04
2.679000000000000000e+03 2.564691051061332157e-04
2.680000000000000000e+03 2.563462614893084117e-04
2.681000000000000000e+03 2.561569183707598698e-04
2.682000000000000000e+03 2.559359986546209074e-04
2.683000000000000000e+03 2.559260246397618180e-04
2.684000000000000000e+03 2.558883891355131601e-04
2.685000000000000000e+03 2.557096123691322506e-04
2.686000000000000000e+03 2.556245811436914689e-04
2.687000000000000000e+03 2.552015636730103247e-04
2.688000000000000000e+03 2.551812102958571121e-04
2.689000000000000000e+03 2.549205367412375614e-04
2.690000000000000000e+03 2.548739097418450863e-04
2.691000000000000000e+03 2.545689029384251936e-04
2.692000000000000000e+03 2.544870380126251839e-04
2.693000000000000000e+03 2.544272399430872584e-04
2.694000000000000000e+03 2.542552615245271294e-04
2.695000000000000000e+03 2.541512125866971471e-04
2.696000000000000000e+03 2.536276213343840384e-04
2.697000000000000000e+03 2.534202359052143316e-04
2.698000000000000000e+03 2.531087449754412973e-04
2.699000000000000000e+03 2.527285242069461039e-04
2.700000000000000000e+03 2.524138541955845425e-04
2.701000000000000000e+03 2.523340595984283519e-04
2.702000000000000000e+03 2.519709160162584118e-04
2.703000000000000000e+03 2.517211818912349817e-04
2.704000000000000000e+03 2.516941095735149270e-04
2.705000000000000000e+03 2.512928601633599920e-04
2.706000000000000000e+03 2.510890019366651509e-04
2.707000000000000000e+03 2.508917721990994165e-04
2.708000000000000000e+03 2.508046290316126386e-04
2.709000000000000000e+03 2.501298695783120028e-04
2.710000000000000000e+03 2.500136008005136076e-04
2.711000000000000000e+03 2.496428095159207742e-04
2.712000000000000000e+03 2.495708111111056464e-04
2.713000000000000000e+03 2.494448454043971821e-04
2.714000000000000000e+03 2.493035719745242029e-04
2.715000000000000000e+03 2.490787778462309645e-04
2.716000000000000000e+03 2.490387727963751067e-04
2.717000000000000000e+03 2.488295243609568350e-04
2.718000000000000000e+03 2.487808232789678799e-04
2.719000000000000000e+03 2.487566436345349801e-04
2.720000000000000000e+03 2.486289942635716262e-04
2.721000000000000000e+03 2.483920099722353343e-04
2.722000000000000000e+03 2.483837634422800126e-04
2.723000000000000000e+03 2.480953729794585050e-04
2.724000000000000000e+03 2.479269285958303135e-04
2.725000000000000000e+03 2.478483907633713705e-04
2.726000000000000000e+03 2.476421524532837330e-04
2.727000000000000000e+03 2.475850888420338090e-04
2.728000000000000000e+03 2.474382400339951199e-04
2.729000000000000000e+03 2.474001903559054053e-04
2.730000000000000000e+03 2.471514973439739799e-04
2.731000000000000000e+03 2.471123185047069989e-04
2.732000000000000000e+03 2.468316336005147013e-04
2.733000000000000000e+03 2.467257039248827322e-04
2.734000000000000000e+03 2.466178447599943514e-04
2.735000000000000000e+03 2.464409016432274791e-04
2.736000000000000000e+03 2.463625790383198121e-04
2.737000000000000000e+03 2.461727519509835358e-04
2.738000000000000000e+03 2.458880573497578513e-04
2.739000000000000000e+03 2.457068221741756328e-04
2.740000000000000000e+03 2.453085361092279914e-04
2.741000000000000000e+03 2.452075045514748720e-04
2.742000000000000000e+03 2.449891212379163349e-04
2.743000000000000000e+03 2.448338404487196982e-04
2.744000000000000000e+03 2.445746942109112564e-04
2.745000000000000000e+03 2.443915512924809568e-04
2.746000000000000000e+03 2.443122273537222215e-04
2.747000000000000000e+03 2.442575971325238230e-04
2.748000000000000000e+03 2.438408472173694439e-04
2.749000000000000000e+03 2.436465407422112666e-04
2.750000000000000000e+03 2.434915388555230857e-04
2.751000000000000000e+03 2.434540823081329287e-04
2.752000000000000000e+03 2.429528846120455085e-04
2.753000000000000000e+03 2.426674212255024621e-04
2.754000000000000000e+03 2.425626749119768504e-04
2.755000000000000000e+03 2.424502485293412426e-04
2.756000000000000000e+03 2.422793259910194729e-04
2.757000000000000000e+03 2.422178035179702613e-04
2.758000000000000000e+03 2.421844865694353208e-04
2.759000000000000000e+03 2.420980162773975328e-04
2.760000000000000000e+03 2.420589681424089798e-04
2.761000000000000000e+03 2.415199664776314760e-04
2.762000000000000000e+03 2.414747804940544360e-04
2.763000000000000000e+03 2.414345360662640844e-04
2.764000000000000000e+03 2.408903887843056994e-04
2.765000000000000000e+03 2.406011850444922709e-04
2.766000000000000000e+03 2.403050199568635922e-04
2.767000000000000000e+03 2.399775478516854004e-04
2.768000000000000000e+03 2.399636856174791784e-04
2.769000000000000000e+03 2.399540824379084285e-04
2.770000000000000000e+03 2.396445469536907379e-04
2.771000000000000000e+03 2.396348463906745234e-04
2.772000000000000000e+03 2.396171908463032719e-04
2.773000000000000000e+03 2.394018863345910423e-04
2.774000000000000000e+03 2.389769421218344955e-04
2.775000000000000000e+03 2.389329487176185393e-04
2.776000000000000000e+03 2.388647600403874332e-04
2.777000000000000000e+03 2.387327596073886174e-04
2.778000000000000000e+03 2.384073985965005015e-04
2.779000000000000000e+03 2.383355616652098937e-04
2.780000000000000000e+03 2.383037609788618864e-04
2.781000000000000000e+03 2.381549489977749729e-04
2.782000000000000000e+03 2.380080779627574271e-04
2.783000000000000000e+03 2.377685373200961766e-04
2.784000000000000000e+03 2.376257696544089063e-04
2.785000000000000000e+03 2.376157099238107584e-04
2.786000000000000000e+03 2.375698293163438439e-04
2.787000000000000000e+03 2.373816181657790320e-04
2.788000000000000000e+03 2.373600284477026532e-04
2.789000000000000000e+03 2.371153972632801424e-04
2.790000000000000000e+03 2.368262333835089014e-04
2.791000000000000000e+03 2.365840575396269498e-04
2.792000000000000000e+03 2.365584692947426818e-04
2.793000000000000000e+03 2.364598955690474223e-04
2.794000000000000000e+03 2.364531103132784713e-04
2.795000000000000000e+03 2.362228484892610455e-04
2.796000000000000000e+03 2.359845452124541320e-04
2.797000000000000000e+03 2.358227728391366332e-04
2.798000000000000000e+03 2.356476376721952279e-04
2.799000000000000000e+03 2.353526095036050905e-04
2.800000000000000000e+03 2.353522949401600287e-04
2.801000000000000000e+03 2.353154873625109363e-04
2.802000000000000000e+03 2.352826372935928043e-04
2.803000000000000000e+03 2.351201410808391348e-04
2.804000000000000000e+03 2.348428709821493311e-04
2.805000000000000000e+03 2.343020947537355456e-04
2.806000000000000000e+03 2.342293486427001012e-04
2.807000000000000000e+03 2.340231794832001177e-04
2.808000000000000000e+03 2.340131028283001932e-04
2.809000000000000000e+03 2.339857226152212174e-04
2.810000000000000000e+03 2.338354153641746414e-04
2.811000000000000000e+03 2.337257461958888000e-04
2.812000000000000000e+03 2.335573516038790551e-04
2.813000000000000000e+03 2.334447981750491631e-04
2.814000000000000000e+03 2.331623142856293967e-04
2.815000000000000000e+03 2.331431056790430451e-04
2.816000000000000000e+03 2.328856349856532279e-04
2.817000000000000000e+03 2.323617529274942168e-04
2.818000000000000000e+03 2.322991412007828840e-04
2.819000000000000000e+03 2.320923698713240929e-04
2.820000000000000000e+03 2.320710769853408261e-04
2.821000000000000000e+03 2.318847399960134855e-04
2.822000000000000000e+03 2.318052390336237533e-04
2.823000000000000000e+03 2.311879427581979454e-04
2.824000000000000000e+03 2.310864359021953915e-04
2.825000000000000000e+03 2.306126368600766856e-04
2.826000000000000000e+03 2.304414399285262911e-04
2.827000000000000000e+03 2.303579765662044931e-04
2.828000000000000000e+03 2.303221635223105823e-04
2.829000000000000000e+03 2.300535277786020460e-04
2.830000000000000000e+03 2.295393880668776900e-04
2.831000000000000000e+03 2.293453807994484455e-04
2.832000000000000000e+03 2.291896152267155237e-04
2.833000000000000000e+03 2.287359588448829525e-04
2.834000000000000000e+03 2.286145157758188409e-04
2.835000000000000000e+03 2.284153636871631633e-04
2.836000000000000000e+03 2.282765496296529557e-04
2.837000000000000000e+03 2.280623137748235467e-04
2.838000000000000000e+03 2.280186120844713757e-04
2.839000000000000000e+03 2.279156823898255294e-04
2.840000000000000000e+03 2.277933188184448762e-04
2.841000000000000000e+03 2.276795733380182832e-04
2.842000000000000000e+03 2.276711705754547849e-04
2.843000000000000000e+03 2.275454115734956121e-04
2.844000000000000000e+03 2.274326004703592133e-04
2.845000000000000000e+03 2.270912247835855013e-04
2.846000000000000000e+03 2.269893302598498003e-04
2.847000000000000000e+03 2.269071914218379223e-04
2.848000000000000000e+03 2.266568538654914618e-04
2.849000000000000000e+03 2.266339931417545549e-04
2.850000000000000000e+03 2.264426460707167667e-04
2.851000000000000000e+03 2.263622854608524104e-04
2.852000000000000000e+03 2.262257990967915142e-04
2.853000000000000000e+03 2.261695879734311693e-04
2.854000000000000000e+03 2.259502540951352490e-04
2.855000000000000000e+03 2.257358781763486356e-04
2.856000000000000000e+03 2.255982845311402436e-04
2.857000000000000000e+03 2.253990979369254301e-04
2.858000000000000000e+03 2.250495960554280573e-04
2.859000000000000000e+03 2.249568251392573012e-04
2.860000000000000000e+03 2.247569007269596534e-04
2.861000000000000000e+03 2.243692101706210929e-04
2.862000000000000000e+03 2.242531012241965552e-04
2.863000000000000000e+03 2.241713869409827601e-04
2.864000000000000000e+03 2.241710559059917557e-04
2.865000000000000000e+03 2.238688424937037126e-04
2.866000000000000000e+03 2.238452313528634032e-04
2.867000000000000000e+03 2.237287415924789911e-04
2.868000000000000000e+03 2.234925137335405925e-04
2.869000000000000000e+03 2.233492316609669316e-04
2.870000000000000000e+03 2.232148264180283106e-04
2.871000000000000000e+03 2.225870252301836397e-04
2.872000000000000000e+03 2.220668200083365806e-04
2.873000000000000000e+03 2.220109830008892078e-04
2.874000000000000000e+03 2.219626959590330253e-04
2.875000000000000000e+03 2.218690391830293251e-04
2.876000000000000000e+03 2.218206779195909474e-04
2.877000000000000000e+03 2.217738229282490423e-04
2.878000000000000000e+03 2.217212681862924285e-04
2.879000000000000000e+03 2.216268713984251466e-04
2.880000000000000000e+03 2.213081699531085282e-04
2.881000000000000000e+03 2.211652501850883048e-04
2.882000000000000000e+03 2.211441574599553889e-04
2.883000000000000000e+03 2.209319655128106556e-04
2.884000000000000000e+03 2.208441175710979735e-04
2.885000000000000000e+03 2.208039258372906965e-04
2.886000000000000000e+03 2.205154882421191370e-04
2.887000000000000000e+03 2.204829039676903149e-04
2.888000000000000000e+03 2.203672586796093214e-04
2.889000000000000000e+03 2.203077424069047139e-04
2.890000000000000000e+03 2.201417217497536637e-04
2.891000000000000000e+03 2.200403732079872878e-04
2.892000000000000000e+03 2.198999215651301596e-04
2.893000000000000000e+03 2.194235657841778935e-04
2.894000000000000000e+03 2.193659127005599435e-04
2.895000000000000000e+03 2.193492417445885704e-04
2.896000000000000000e+03 2.191371604751268115e-04
2.897000000000000000e+03 2.190187638685688715e-04
2.898000000000000000e+03 2.189577648159321142e-04
2.899000000000000000e+03 2.188052518761502839e-04
2.900000000000000000e+03 2.187967913052603819e-04
2.901000000000000000e+03 2.185154835068437113e-04
2.902000000000000000e+03 2.185013288870302813e-04
2.903000000000000000e+03 2.184602143343291399e-04
2.904000000000000000e+03 2.183693717769799114e-04
2.905000000000000000e+03 2.181969582828305386e-04
2.906000000000000000e+03 2.179652420784397907e-04
2.907000000000000000e+03 2.178854432629124236e-04
2.908000000000000000e+03 2.177997933136977665e-04
2.909000000000000000e+03 2.176838625058990682e-04
2.910000000000000000e+03 2.175986606637601080e-04
2.911000000000000000e+03 2.172672380808772703e-04
2.912000000000000000e+03 2.171937998688744148e-04
2.913000000000000000e+03 2.171519167821457587e-04
2.914000000000000000e+03 2.171433794532363199e-04
2.915000000000000000e+03 2.170332193453238261e-04
2.916000000000000000e+03 2.167563854363965543e-04
2.917000000000000000e+03 2.167343418875436142e-04
2.918000000000000000e+03 2.164772564100617158e-04
2.919000000000000000e+03 2.161597747705097129e-04
2.920000000000000000e+03 2.160671148707707086e-04
2.921000000000000000e+03 2.159063794197166493e-04
2.922000000000000000e+03 2.157352540892479536e-04
2.923000000000000000e+03 2.156942116772345500e-04
2.924000000000000000e+03 2.154931303053259149e-04
2.925000000000000000e+03 2.154165505036900632e-04
2.926000000000000000e+03 2.152646519696985563e-04
2.927000000000000000e+03 2.151174848770260836e-04
2.928000000000000000e+03 2.149877888932227540e-04
2.929000000000000000e+03 2.148282923109720013e-04
2.930000000000000000e+03 2.146812247050842244e-04
2.931000000000000000e+03 2.142640640134105192e-04
2.932000000000000000e+03 2.141479061362785952e-04
2.933000000000000000e+03 2.141020174820613487e-04
2.934000000000000000e+03 2.139513660775935167e-04
2.935000000000000000e+03 2.138484096918692593e-04
2.936000000000000000e+03 2.137097569935123313e-04
2.937000000000000000e+03 2.135600920015690235e-04
2.938000000000000000e+03 2.134516723265294103e-04
2.939000000000000000e+03 2.132370795728309005e-04
2.940000000000000000e+03 2.131275752885404865e-04
2.941000000000000000e+03 2.130806013857537901e-04
2.942000000000000000e+03 2.130721363723843550e-04
2.943000000000000000e+03 2.128330622510498553e-04
2.944000000000000000e+03 2.122891727511615743e-04
2.945000000000000000e+03 2.122526351184981716e-04
2.946000000000000000e+03 2.120869043503371856e-04
2.947000000000000000e+03 2.120765990015511127e-04
2.948000000000000000e+03 2.118028629780595935e-04
2.949000000000000000e+03 2.117681193718356678e-04
2.950000000000000000e+03 2.114394189751724604e-04
2.951000000000000000e+03 2.113906728744979215e-04
2.952000000000000000e+03 2.112379032786521494e-04
2.953000000000000000e+03 2.112301905688482404e-04
2.954000000000000000e+03 2.111480848139296747e-04
2.955000000000000000e+03 2.109590046742248852e-04
2.956000000000000000e+03 2.106512186122421186e-04
2.957000000000000000e+03 2.106467625116545004e-04
2.958000000000000000e+03 2.105196329881757044e-04
2.959000000000000000e+03 2.103541183925248680e-04
2.960000000000000000e+03 2.100565969052898131e-04
2.961000000000000000e+03 2.098706723936431730e-04
2.962000000000000000e+03 2.095318133304979453e-04
2.963000000000000000e+03 2.093075000114605604e-04
2.964000000000000000e+03 2.092760041178363007e-04
2.965000000000000000e+03 2.091378850956861419e-04
2.966000000000000000e+03 2.088803234614180972e-04
2.967000000000000000e+03 2.088504472493208654e-04
2.968000000000000000e+03 2.087456915593255738e-04
2.969000000000000000e+03 2.085439513479205248e-04
2.970000000000000000e+03 2.085207873597724217e-04
2.971000000000000000e+03 2.083304724813476181e-04
2.972000000000000000e+03 2.081788528891402243e-04
2.973000000000000000e+03 2.079685419575468994e-04
2.974000000000000000e+03 2.078722967870104995e-04
2.975000000000000000e+03 2.078635227443363686e-04
2.976000000000000000e+03 2.076518958509983314e-04
2.977000000000000000e+03 2.075243712849200457e-04
2.978000000000000000e+03 2.074419949303122582e-04
2.979000000000000000e+03 2.072951307816231882e-04
2.980000000000000000e+03 2.067973585341071805e-04
2.981000000000000000e+03 2.066778416186268138e-04
2.982000000000000000e+03 2.064718333609310533e-04
2.983000000000000000e+03 2.063898182525272232e-04
2.984000000000000000e+03 2.062312672515093049e-04
2.985000000000000000e+03 2.062144915135510253e-04
2.986000000000000000e+03 2.061179233495368500e-04
2.987000000000000000e+03 2.058503888267641509e-04
2.988000000000000000e+03 2.057819844450016597e-04
2.989000000000000000e+03 2.053393793670325732e-04
2.990000000000000000e+03 2.051411765808007557e-04
2.991000000000000000e+03 2.051153444093225847e-04
2.992000000000000000e+03 2.050203160661555194e-04
2.993000000000000000e+03 2.048570436800593462e-04
2.994000000000000000e+03 2.047401241583878028e-04
2.995000000000000000e+03 2.045686519086905740e-04
2.996000000000000000e+03 2.044489090083529423e-04
2.997000000000000000e+03 2.042435789938917335e-04
2.998000000000000000e+03 2.040128689022916407e-04
2.999000000000000000e+03 2.039856732106377956e-04
3.000000000000000000e+03 2.039487202072249596e-04
3.001000000000000000e+03 2.038146102378409689e-04
3.002000000000000000e+03 2.037444942487925883e-04
3.003000000000000000e+03 2.036802353323462764e-04
3.004000000000000000e+03 2.035668138488952808e-04
3.005000000000000000e+03 2.034695256560638287e-04
3.006000000000000000e+03 2.032541157911553801e-04
3.007000000000000000e+03 2.031891761898625269e-04
3.008000000000000000e+03 2.031469489578612616e-04
3.009000000000000000e+03 2.029371693055231451e-04
3.010000000000000000e+03 2.027699482932972903e-04
3.011000000000000000e+03 2.025766584516319703e-04
3.012000000000000000e+03 2.025639015765370377e-04
3.013000000000000000e+03 2.024717277686614630e-04
3.014000000000000000e+03 2.023914347266761872e-04
3.015000000000000000e+03 2.020546932133445155e-04
3.016000000000000000e+03 2.020378187040120454e-04
3.017000000000000000e+03 2.017227605735063742e-04
3.018000000000000000e+03 2.016797681787765211e-04
3.019000000000000000e+03 2.015289723238117422e-04
3.020000000000000000e+03 2.014170911558481011e-04
3.021000000000000000e+03 2.013042174390593480e-04
3.022000000000000000e+03 2.011947300031354674e-04
3.023000000000000000e+03 2.011733036568789858e-04
3.024000000000000000e+03 2.010103576975071679e-04
3.025000000000000000e+03 2.009524943603107543e-04
3.026000000000000000e+03 2.009024650851680047e-04
3.027000000000000000e+03 2.007082486982154402e-04
3.028000000000000000e+03 2.005151711016056083e-04
3.029000000000000000e+03 2.004016266610600199e-04
3.030000000000000000e+03 2.003998937633062337e-04
3.031000000000000000e+03 1.999324595258826194e-04
3.032000000000000000e+03 1.999029587450779414e-04
3.033000000000000000e+03 1.996691066441321123e-04
3.034000000000000000e+03 1.995953671977132918e-04
3.035000000000000000e+03 1.994246069746939427e-04
3.036000000000000000e+03 1.993335615251288551e-04
3.037000000000000000e+03 1.991760880100167195e-04
3.038000000000000000e+03 1.990720245053744354e-04
3.039000000000000000e+03 1.988679420489925030e-04
3.040000000000000000e+03 1.987667253376683061e-04
3.041000000000000000e+03 1.987566629652104183e-04
3.042000000000000000e+03 1.987014300219563511e-04
3.043000000000000000e+03 1.984532733004027545e-04
3.044000000000000000e+03 1.981714955304100779e-04
3.045000000000000000e+03 1.978759254789206571e-04
3.046000000000000000e+03 1.978194760201127972e-04
3.047000000000000000e+03 1.977972742363564868e-04
3.048000000000000000e+03 1.977414822644022439e-04
3.049000000000000000e+03 1.974001872675789943e-04
3.050000000000000000e+03 1.973502634701337574e-04
3.051000000000000000e+03 1.972921665876247517e-04
3.052000000000000000e+03 1.972889619583966729e-04
3.053000000000000000e+03 1.971503992589929946e-04
3.054000000000000000e+03 1.970897235550834797e-04
3.055000000000000000e+03 1.970562393098226146e-04
3.056000000000000000e+03 1.969899156311219826e-04
3.057000000000000000e+03 1.969272839228830140e-04
3.058000000000000000e+03 1.964648588569193211e-04
3.059000000000000000e+03 1.963021817918075786e-04
3.060000000000000000e+03 1.961666873513502401e-04
3.061000000000000000e+03 1.959608514219506167e-04
3.062000000000000000e+03 1.958807604455783892e-04
3.063000000000000000e+03 1.956660530866687346e-04
3.064000000000000000e+03 1.956648947177383089e-04
3.065000000000000000e+03 1.956360853503491385e-04
3.066000000000000000e+03 1.954971184508469384e-04
3.067000000000000000e+03 1.954495122057265278e-04
3.068000000000000000e+03 1.953455258552985762e-04
3.069000000000000000e+03 1.952189828503208646e-04
3.070000000000000000e+03 1.951349599679172702e-04
3.071000000000000000e+03 1.950453737673444948e-04
3.072000000000000000e+03 1.950069477120623467e-04
3.073000000000000000e+03 1.948412949048380308e-04
3.074000000000000000e+03 1.945807448483908078e-04
3.075000000000000000e+03 1.945217463933040592e-04
3.076000000000000000e+03 1.944387282048566960e-04
3.077000000000000000e+03 1.943729994487361219e-04
3.078000000000000000e+03 1.941533228818849617e-04
3.079000000000000000e+03 1.937210549452145810e-04
3.080000000000000000e+03 1.936409224074711198e-04
3.081000000000000000e+03 1.935913459342639923e-04
3.082000000000000000e+03 1.935338690268089746e-04
3.083000000000000000e+03 1.931322589545241583e-04
3.084000000000000000e+03 1.930741748276906019e-04
3.085000000000000000e+03 1.927238173258995918e-04
3.086000000000000000e+03 1.927003270836821010e-04
3.087000000000000000e+03 1.926076026253304091e-04
3.088000000000000000e+03 1.925340753473363449e-04
3.089000000000000000e+03 1.923116763863542836e-04
3.090000000000000000e+03 1.921602969243736551e-04
3.091000000000000000e+03 1.919789263722483988e-04
3.092000000000000000e+03 1.918025531661320181e-04
3.093000000000000000e+03 1.917392799566394019e-04
3.094000000000000000e+03 1.915326923465559357e-04
3.095000000000000000e+03 1.913423718181253867e-04
3.096000000000000000e+03 1.910394008033209777e-04
3.097000000000000000e+03 1.909768928297376957e-04
3.098000000000000000e+03 1.909204244381821052e-04
3.099000000000000000e+03 1.908165064279734337e-04
3.100000000000000000e+03 1.906633322048087605e-04
3.101000000000000000e+03 1.904581280774404295e-04
3.102000000000000000e+03 1.903754606655829970e-04
3.103000000000000000e+03 1.898891415365256611e-04
3.104000000000000000e+03 1.898646176930727538e-04
3.105000000000000000e+03 1.898403934872861692e-04
3.106000000000000000e+03 1.897258910728619988e-04
3.107000000000000000e+03 1.896279675628142851e-04
3.108000000000000000e+03 1.894125317037973052e-04
3.109000000000000000e+03 1.893654245027863708e-04
3.110000000000000000e+03 1.892498759023516835e-04
3.111000000000000000e+03 1.892259766185805533e-04
3.112000000000000000e+03 1.891242543656910678e-04
3.113000000000000000e+03 1.891021433288125973e-04
3.114000000000000000e+03 1.890041608078895144e-04
3.115000000000000000e+03 1.889099248480578005e-04
3.116000000000000000e+03 1.888126017978348527e-04
3.117000000000000000e+03 1.887236399927336833e-04
3.118000000000000000e+03 1.887101432798810974e-04
3.119000000000000000e+03 1.885747012698412155e-04
3.120000000000000000e+03 1.885408321906848058e-04
3.121000000000000000e+03 1.884060792269023400e-04
3.122000000000000000e+03 1.883023697117966867e-04
3.123000000000000000e+03 1.878965387751800739e-04
3.124000000000000000e+03 1.878586721026787173e-04
3.125000000000000000e+03 1.876012253208570466e-04
3.126000000000000000e+03 1.875265364682130126e-04
3.127000000000000000e+03 1.875107772127125084e-04
3.128000000000000000e+03 1.874182274774874627e-04
3.129000000000000000e+03 1.873656849194086705e-04
3.130000000000000000e+03 1.870249831178340933e-04
3.131000000000000000e+03 1.870238703175666328e-04
3.132000000000000000e+03 1.869113647867088419e-04
3.133000000000000000e+03 1.868266295688051455e-04
3.134000000000000000e+03 1.866726999071258316e-04
3.135000000000000000e+03 1.864807722400549871e-04
3.136000000000000000e+03 1.864694981450438029e-04
3.137000000000000000e+03 1.863170361410065000e-04
3.138000000000000000e+03 1.862251820358229253e-04
3.139000000000000000e+03 1.861219088229864606e-04
3.140000000000000000e+03 1.860653335548826228e-04
3.141000000000000000e+03 1.859994369137432549e-04
3.142000000000000000e+03 1.858294696001610430e-04
3.143000000000000000e+03 1.857551099832089952e-04
3.144000000000000000e+03 1.856875263061634994e-04
3.145000000000000000e+03 1.856063891274215265e-04
3.146000000000000000e+03 1.855307224158137685e-04
3.147000000000000000e+03 1.853801979645937912e-04
3.148000000000000000e+03 1.851292776677481377e-04
3.149000000000000000e+03 1.851223799627409248e-04
3.150000000000000000e+03 1.851132552475025651e-04
3.151000000000000000e+03 1.847461077572377670e-04
3.152000000000000000e+03 1.846968523090424430e-04
3.153000000000000000e+03 1.845479548365488510e-04
3.154000000000000000e+03 1.844608755915781435e-04
3.155000000000000000e+03 1.842704050953071211e-04
3.156000000000000000e+03 1.841990330649764189e-04
3.157000000000000000e+03 1.841807143699470827e-04
3.158000000000000000e+03 1.840215292048971675e-04
3.159000000000000000e+03 1.838562034424764437e-04
3.160000000000000000e+03 1.838364540765814227e-04
3.161000000000000000e+03 1.837654764923160220e-04
3.162000000000000000e+03 1.837329124545604311e-04
3.163000000000000000e+03 1.836606133985323392e-04
3.164000000000000000e+03 1.836177517609138962e-04
3.165000000000000000e+03 1.833569265953241209e-04
3.166000000000000000e+03 1.832302115619218364e-04
3.167000000000000000e+03 1.831085151037312848e-04
3.168000000000000000e+03 1.829162041337854588e-04
3.169000000000000000e+03 1.827941520421399037e-04
3.170000000000000000e+03 1.827658716723109535e-04
3.171000000000000000e+03 1.825999326592382828e-04
3.172000000000000000e+03 1.825838315089619148e-04
3.173000000000000000e+03 1.825630364732651703e-04
3.174000000000000000e+03 1.824835626388813343e-04
3.175000000000000000e+03 1.824178710832277239e-04
3.176000000000000000e+03 1.823413284175737432e-04
3.177000000000000000e+03 1.823393458733805312e-04
3.178000000000000000e+03 1.822038878328005270e-04
3.179000000000000000e+03 1.819395319208395900e-04
3.180000000000000000e+03 1.817259009718994215e-04
3.181000000000000000e+03 1.817123845185719829e-04
3.182000000000000000e+03 1.814972074023357305e-04
3.183000000000000000e+03 1.814662430723520687e-04
3.184000000000000000e+03 1.813283274390946873e-04
3.185000000000000000e+03 1.812267845837260477e-04
3.186000000000000000e+03 1.807057610497089827e-04
3.187000000000000000e+03 1.805960133783220676e-04
3.188000000000000000e+03 1.804060928372536524e-04
3.189000000000000000e+03 1.802232842445299576e-04
3.190000000000000000e+03 1.801837749091247075e-04
3.191000000000000000e+03 1.800690580385824985e-04
3.192000000000000000e+03 1.798865093653974139e-04
3.193000000000000000e+03 1.798308975879294293e-04
3.194000000000000000e+03 1.797485499877668643e-04
3.195000000000000000e+03 1.796238015361658745e-04
3.196000000000000000e+03 1.795553714187746674e-04
3.197000000000000000e+03 1.795400245757370944e-04
3.198000000000000000e+03 1.794933890186654500e-04
3.199000000000000000e+03 1.792735124306208338e-04
3.200000000000000000e+03 1.790376388775199252e-04
3.201000000000000000e+03 1.790112662011331286e-04
3.202000000000000000e+03 1.788417937730047683e-04
3.203000000000000000e+03 1.787963814863216181e-04
3.204000000000000000e+03 1.787027261971691687e-04
3.205000000000000000e+03 1.784063382181736411e-04
3.206000000000000000e+03 1.783538251907756738e-04
3.207000000000000000e+03 1.783404289386126055e-04
3.208000000000000000e+03 1.783200990295946513e-04
3.209000000000000000e+03 1.782727502321397486e-04
3.210000000000000000e+03 1.782115136536021336e-04
3.211000000000000000e+03 1.780824539375050236e-04
3.212000000000000000e+03 1.780544078868668602e-04
3.213000000000000000e+03 1.780040611866109252e-04
3.214000000000000000e+03 1.777765038515797754e-04
3.215000000000000000e+03 1.775790669538511836e-04
3.216000000000000000e+03 1.775561142728222894e-04
3.217000000000000000e+03 1.774752653783029821e-04
3.218000000000000000e+03 1.774535080433896079e-04
3.219000000000000000e+03 1.773291769441044652e-04
3.220000000000000000e+03 1.772667198363474912e-04
3.221000000000000000e+03 1.771718475110141422e-04
3.222000000000000000e+03 1.768655034928209033e-04
3.223000000000000000e+03 1.766423048550158994e-04
3.224000000000000000e+03 1.765411966652691419e-04
3.225000000000000000e+03 1.764677436830867409e-04
3.226000000000000000e+03 1.762452893138174276e-04
3.227000000000000000e+03 1.762330091385348502e-04
3.228000000000000000e+03 1.762044364798944461e-04
3.229000000000000000e+03 1.760029618311701838e-04
3.230000000000000000e+03 1.759378353598068875e-04
3.231000000000000000e+03 1.758538319530645569e-04
3.232000000000000000e+03 1.756662859414390057e-04
3.233000000000000000e+03 1.755311143619397421e-04
3.234000000000000000e+03 1.754945039207445121e-04
3.235000000000000000e+03 1.753868845866099122e-04
3.236000000000000000e+03 1.753066901063488482e-04
3.237000000000000000e+03 1.751634821485930130e-04
3.238000000000000000e+03 1.749804642822561768e-04
3.239000000000000000e+03 1.749699142306022990e-04
3.240000000000000000e+03 1.748032025559447954e-04
3.241000000000000000e+03 1.746839996978238928e-04
3.242000000000000000e+03 1.746135717969249433e-04
3.243000000000000000e+03 1.744062447336176998e-04
3.244000000000000000e+03 1.742986444855629572e-04
3.245000000000000000e+03 1.742778042657010197e-04
3.246000000000000000e+03 1.741720848188204772e-04
3.247000000000000000e+03 1.741293733449521210e-04
3.248000000000000000e+03 1.738076413905488787e-04
3.249000000000000000e+03 1.735673335500493295e-04
3.250000000000000000e+03 1.734666313081206844e-04
3.251000000000000000e+03 1.734131520960189134e-04
3.252000000000000000e+03 1.731328555901875878e-04
3.253000000000000000e+03 1.730555496866502310e-04
3.254000000000000000e+03 1.730441139778018792e-04
3.255000000000000000e+03 1.727740120373506859e-04
3.256000000000000000e+03 1.727166072623189123e-04
3.257000000000000000e+03 1.727057089935201371e-04
3.258000000000000000e+03 1.724087470581554154e-04
3.259000000000000000e+03 1.722221449348667938e-04
3.260000000000000000e+03 1.721917203105719635e-04
3.261000000000000000e+03 1.720772433057940498e-04
3.262000000000000000e+03 1.720253290265300820e-04
3.263000000000000000e+03 1.719839923815280917e-04
3.264000000000000000e+03 1.719431200243585383e-04
3.265000000000000000e+03 1.719160700477947524e-04
3.266000000000000000e+03 1.718524611462969370e-04
3.267000000000000000e+03 1.715038309729487230e-04
3.268000000000000000e+03 1.713859571912770862e-04
3.269000000000000000e+03 1.711210294817113603e-04
3.270000000000000000e+03 1.710988418921390183e-04
3.271000000000000000e+03 1.708276658944635619e-04
3.272000000000000000e+03 1.706680938242959207e-04
3.273000000000000000e+03 1.705743588066400225e-04
3.274000000000000000e+03 1.705701881392688278e-04
3.275000000000000000e+03 1.703781954040347506e-04
3.276000000000000000e+03 1.702651096692408487e-04
3.277000000000000000e+03 1.701893913342724480e-04
3.278000000000000000e+03 1.701888476163126594e-04
3.279000000000000000e+03 1.700831755253443857e-04
3.280000000000000000e+03 1.699633338631791263e-04
3.281000000000000000e+03 1.698438536457713189e-04
3.282000000000000000e+03 1.698040432478262077e-04
3.283000000000000000e+03 1.696309386428216314e-04
3.284000000000000000e+03 1.695288069400978923e-04
3.285000000000000000e+03 1.694108186469922561e-04
3.286000000000000000e+03 1.693886383910815055e-04
3.287000000000000000e+03 1.692390051987028340e-04
3.288000000000000000e+03 1.691202862747568909e-04
3.289000000000000000e+03 1.688742861570400764e-04
3.290000000000000000e+03 1.688393894411729956e-04
3.291000000000000000e+03 1.687893607228414892e-04
3.292000000000000000e+03 1.687458883830211841e-04
3.293000000000000000e+03 1.687216927794072318e-04
3.294000000000000000e+03 1.685316174304453700e-04
3.295000000000000000e+03 1.684207910190212707e-04
3.296000000000000000e+03 1.682865114033572646e-04
3.297000000000000000e+03 1.682139331658418370e-04
3.298000000000000000e+03 1.680555593577090663e-04
3.299000000000000000e+03 1.679686563281697115e-04
3.300000000000000000e+03 1.678051652513425952e-04
3.301000000000000000e+03 1.676965401209952130e-04
3.302000000000000000e+03 1.676801783041095080e-04
3.303000000000000000e+03 1.675389911925299707e-04
3.304000000000000000e+03 1.674441072457524176e-04
3.305000000000000000e+03 1.673770309474720633e-04
3.306000000000000000e+03 1.673192744629482744e-04
3.307000000000000000e+03 1.672568054638372151e-04
3.308000000000000000e+03 1.671440642558579969e-04
3.309000000000000000e+03 1.669767150064294114e-04
3.310000000000000000e+03 1.669050615940850997e-04
3.311000000000000000e+03 1.667065113646371032e-04
3.312000000000000000e+03 1.666130191186392334e-04
3.313000000000000000e+03 1.665748610383415188e-04
3.314000000000000000e+03 1.665092911275409802e-04
3.315000000000000000e+03 1.664259393446039926e-04
3.316000000000000000e+03 1.662794976210916294e-04
3.317000000000000000e+03 1.661521194096941595e-04
3.318000000000000000e+03 1.661147060067997639e-04
3.319000000000000000e+03 1.660224626151356425e-04
3.320000000000000000e+03 1.658877245489963272e-04
3.321000000000000000e+03 1.657948110347270401e-04
3.322000000000000000e+03 1.656983942970060002e-04
3.323000000000000000e+03 1.655982254298013273e-04
3.324000000000000000e+03 1.654100727816038539e-04
3.325000000000000000e+03 1.651834189852138541e-04
3.326000000000000000e+03 1.651141444252503829e-04
3.327000000000000000e+03 1.650740011644393661e-04
3.328000000000000000e+03 1.647790582753576186e-04
3.329000000000000000e+03 1.646969949722214581e-04
3.330000000000000000e+03 1.646761420436192375e-04
3.331000000000000000e+03 1.646425677186330637e-04
3.332000000000000000e+03 1.645354218179850511e-04
3.333000000000000000e+03 1.643452450512782731e-04
3.334000000000000000e+03 1.642735060320010148e-04
3.335000000000000000e+03 1.642674154077754841e-04
3.336000000000000000e+03 1.642372698718979609e-04
3.337000000000000000e+03 1.641880167850758325e-04
3.338000000000000000e+03 1.641037142056115327e-04
3.339000000000000000e+03 1.639697721360133321e-04
3.340000000000000000e+03 1.639672182528625574e-04
3.341000000000000000e+03 1.638496947910766781e-04
3.342000000000000000e+03 1.636549851968313715e-04
3.343000000000000000e+03 1.635585662484171688e-04
3.344000000000000000e+03 1.633123280619927574e-04
3.345000000000000000e+03 1.632148404271188344e-04
3.346000000000000000e+03 1.631798973566003536e-04
3.347000000000000000e+03 1.629477899389744047e-04
3.348000000000000000e+03 1.626558909923928151e-04
3.349000000000000000e+03 1.625637637009017889e-04
3.350000000000000000e+03 1.625210116819529832e-04
3.351000000000000000e+03 1.623339879840705511e-04
3.352000000000000000e+03 1.622658523409901651e-04
3.353000000000000000e+03 1.622434916447285753e-04
3.354000000000000000e+03 1.621915976886367892e-04
3.355000000000000000e+03 1.620669838111896491e-04
3.356000000000000000e+03 1.619992880904411701e-04
3.357000000000000000e+03 1.619656473787295067e-04
3.358000000000000000e+03 1.619090774044890525e-04
3.359000000000000000e+03 1.618297373851889319e-04
3.360000000000000000e+03 1.617796087678167799e-04
3.361000000000000000e+03 1.616136431811789021e-04
3.362000000000000000e+03 1.615185893052207590e-04
3.363000000000000000e+03 1.612361191063759521e-04
3.364000000000000000e+03 1.611376217173471727e-04
3.365000000000000000e+03 1.610837164158284514e-04
3.366000000000000000e+03 1.610091910968808760e-04
3.367000000000000000e+03 1.609200565861122582e-04
3.368000000000000000e+03 1.608150757525121980e-04
3.369000000000000000e+03 1.606968233589782676e-04
3.370000000000000000e+03 1.606350898281840175e-04
3.371000000000000000e+03 1.604926063391940035e-04
3.372000000000000000e+03 1.604438798280717756e-04
3.373000000000000000e+03 1.602779717818374379e-04
3.374000000000000000e+03 1.601805721542996341e-04
3.375000000000000000e+03 1.601113495842423310e-04
3.376000000000000000e+03 1.599514554616664024e-04
3.377000000000000000e+03 1.598942928632406547e-04
3.378000000000000000e+03 1.598054139703766199e-04
3.379000000000000000e+03 1.597958801222757429e-04
3.380000000000000000e+03 1.597052449450555342e-04
3.381000000000000000e+03 1.595370979246635908e-04
3.382000000000000000e+03 1.593695132443085965e-04
3.383000000000000000e+03 1.592721431855285811e-04
3.384000000000000000e+03 1.591728942616974212e-04
3.385000000000000000e+03 1.590423631226502751e-04
3.386000000000000000e+03 1.588419339695601711e-04
3.387000000000000000e+03 1.587963152196719002e-04
3.388000000000000000e+03 1.587293110775833476e-04
3.389000000000000000e+03 1.586164755753541767e-04
3.390000000000000000e+03 1.584541626305561958e-04
3.391000000000000000e+03 1.582584882630211213e-04
3.392000000000000000e+03 1.582296505484854349e-04
3.393000000000000000e+03 1.580708039019178355e-04
3.394000000000000000e+03 1.580625029832312292e-04
3.395000000000000000e+03 1.579229291695896144e-04
3.396000000000000000e+03 1.579079370476712185e-04
3.397000000000000000e+03 1.576763984297751880e-04
3.398000000000000000e+03 1.576101907292592943e-04
3.399000000000000000e+03 1.574996660307235107e-04
3.400000000000000000e+03 1.574225281588285193e-04
3.401000000000000000e+03 1.573386071116379843e-04
3.402000000000000000e+03 1.572531550646843665e-04
3.403000000000000000e+03 1.570033945033382416e-04
3.404000000000000000e+03 1.569982289837725258e-04
3.405000000000000000e+03 1.569423403432722037e-04
3.406000000000000000e+03 1.569297259335244890e-04
3.407000000000000000e+03 1.569236321841362321e-04
3.408000000000000000e+03 1.569207276718154447e-04
3.409000000000000000e+03 1.568845238694753443e-04
3.410000000000000000e+03 1.567021313015279100e-04
3.411000000000000000e+03 1.566663922667595687e-04
3.412000000000000000e+03 1.566392925375765491e-04
3.413000000000000000e+03 1.566032768875869465e-04
3.414000000000000000e+03 1.564455867128957528e-04
3.415000000000000000e+03 1.562603349695620145e-04
3.416000000000000000e+03 1.561602058746191873e-04
3.417000000000000000e+03 1.560972923244195601e-04
3.418000000000000000e+03 1.558197513198105312e-04
3.419000000000000000e+03 1.557510102782326989e-04
3.420000000000000000e+03 1.556289620661007161e-04
3.421000000000000000e+03 1.555310590323240446e-04
3.422000000000000000e+03 1.554339321258714306e-04
3.423000000000000000e+03 1.553210212452801788e-04
3.424000000000000000e+03 1.552949877144575534e-04
3.425000000000000000e+03 1.552009957540503729e-04
3.426000000000000000e+03 1.550899745418764426e-04
3.427000000000000000e+03 1.548773052890502124e-04
3.428000000000000000e+03 1.547922771321490480e-04
3.429000000000000000e+03 1.547237006243311775e-04
3.430000000000000000e+03 1.546148571037759677e-04
3.431000000000000000e+03 1.544427489888325399e-04
3.432000000000000000e+03 1.543415679183595887e-04
3.433000000000000000e+03 1.543296802252468224e-04
3.434000000000000000e+03 1.542499876771007161e-04
3.435000000000000000e+03 1.542273919758905740e-04
3.436000000000000000e+03 1.541903036830805942e-04
3.437000000000000000e+03 1.541727660021570499e-04
3.438000000000000000e+03 1.539635222933754492e-04
3.439000000000000000e+03 1.539470312543181796e-04
3.440000000000000000e+03 1.539375496652764703e-04
3.441000000000000000e+03 1.539007482460129741e-04
3.442000000000000000e+03 1.538680502784616898e-04
3.443000000000000000e+03 1.538219510045277618e-04
3.444000000000000000e+03 1.536324044240141976e-04
3.445000000000000000e+03 1.536163863600119913e-04
3.446000000000000000e+03 1.534362708522751101e-04
3.447000000000000000e+03 1.532429753350891084e-04
3.448000000000000000e+03 1.530293170592704954e-04
3.449000000000000000e+03 1.530240232719240511e-04
3.450000000000000000e+03 1.529415555600983033e-04
3.451000000000000000e+03 1.529143363669767592e-04
3.452000000000000000e+03 1.528409961111330925e-04
3.453000000000000000e+03 1.526624071933236249e-04
3.454000000000000000e+03 1.526214820764997329e-04
3.455000000000000000e+03 1.525749225123001584e-04
3.456000000000000000e+03 1.525340423043486501e-04
3.457000000000000000e+03 1.525045928636300716e-04
3.458000000000000000e+03 1.524724070265327986e-04
3.459000000000000000e+03 1.523578625845887905e-04
3.460000000000000000e+03 1.522666359403017703e-04
3.461000000000000000e+03 1.520386571462930398e-04
3.462000000000000000e+03 1.519948760679891984e-04
3.463000000000000000e+03 1.519116698350291754e-04
3.464000000000000000e+03 1.518766242838973709e-04
3.465000000000000000e+03 1.516506270173440787e-04
3.466000000000000000e+03 1.514792925228587370e-04
3.467000000000000000e+03 1.514066762772603002e-04
3.468000000000000000e+03 1.511496475605706487e-04
3.469000000000000000e+03 1.509975277727196698e-04
3.470000000000000000e+03 1.509353594795320968e-04
3.471000000000000000e+03 1.508381970037545451e-04
3.472000000000000000e+03 1.507822168538072304e-04
3.473000000000000000e+03 1.506712410856461920e-04
3.474000000000000000e+03 1.503876639172438900e-04
3.475000000000000000e+03 1.503658574218516054e-04
3.476000000000000000e+03 1.503203293345595801e-04
3.477000000000000000e+03 1.502689747200048557e-04
3.478000000000000000e+03 1.502075726369308682e-04
3.479000000000000000e+03 1.501473273316364300e-04
3.480000000000000000e+03 1.500961010924281645e-04
3.481000000000000000e+03 1.499869777358103209e-04
3.482000000000000000e+03 1.498482240898553475e-04
3.483000000000000000e+03 1.497423526904547667e-04
3.484000000000000000e+03 1.496854159946134182e-04
3.485000000000000000e+03 1.495782054385085815e-04
3.486000000000000000e+03 1.494522244206253987e-04
3.487000000000000000e+03 1.492887444402518724e-04
3.488000000000000000e+03 1.491517451670490327e-04
3.489000000000000000e+03 1.490718300542685879e-04
3.490000000000000000e+03 1.489734096040887636e-04
3.491000000000000000e+03 1.488094273839098830e-04
3.492000000000000000e+03 1.487479151809689758e-04
3.493000000000000000e+03 1.486841858481709471e-04
3.494000000000000000e+03 1.485792247694035578e-04
3.495000000000000000e+03 1.485057841960372917e-04
3.496000000000000000e+03 1.484002311600336353e-04
3.497000000000000000e+03 1.483805719120128775e-04
3.498000000000000000e+03 1.482450612432731493e-04
3.499000000000000000e+03 1.481218207965324940e-04
3.500000000000000000e+03 1.481213307404366118e-04
3.501000000000000000e+03 1.481048327236196094e-04
3.502000000000000000e+03 1.480540298447512659e-04
3.503000000000000000e+03 1.478464870532581377e-04
3.504000000000000000e+03 1.477895998723517473e-04
3.505000000000000000e+03 1.476550657541929519e-04
3.506000000000000000e+03 1.475837451000903099e-04
3.507000000000000000e+03 1.474957831504737345e-04
3.508000000000000000e+03 1.473187742726660165e-04
3.509000000000000000e+03 1.473088031850803680e-04
3.510000000000000000e+03 1.471788993682117191e-04
3.511000000000000000e+03 1.471643269723637106e-04
3.512000000000000000e+03 1.471085193093262151e-04
3.513000000000000000e+03 1.470866100690769831e-04
3.514000000000000000e+03 1.469832489744040533e-04
3.515000000000000000e+03 1.468525570835057051e-04
3.516000000000000000e+03 1.467750397044443255e-04
3.517000000000000000e+03 1.467256873309249522e-04
3.518000000000000000e+03 1.467108528563571880e-04
3.519000000000000000e+03 1.465457911504262185e-04
3.520000000000000000e+03 1.464418822690368024e-04
3.521000000000000000e+03 1.463374819205591417e-04
3.522000000000000000e+03 1.462960561183761102e-04
3.523000000000000000e+03 1.461916347885396008e-04
3.524000000000000000e+03 1.461639098469016127e-04
3.525000000000000000e+03 1.461294346800617438e-04
3.526000000000000000e+03 1.459257725463836727e-04
3.527000000000000000e+03 1.457078403860977264e-04
3.528000000000000000e+03 1.456397213227769054e-04
3.529000000000000000e+03 1.455588197792085238e-04
3.530000000000000000e+03 1.454878571271016601e-04
3.531000000000000000e+03 1.453119099302541291e-04
3.532000000000000000e+03 1.451756335138440772e-04
3.533000000000000000e+03 1.451045788925920505e-04
3.534000000000000000e+03 1.449818958038496912e-04
3.535000000000000000e+03 1.449519821201564836e-04
3.536000000000000000e+03 1.448363510561588271e-04
3.537000000000000000e+03 1.445802232810568938e-04
3.538000000000000000e+03 1.445533459892672215e-04
3.539000000000000000e+03 1.444930577046852011e-04
3.540000000000000000e+03 1.444216806627543687e-04
3.541000000000000000e+03 1.443507589631669839e-04
3.542000000000000000e+03 1.441354914165557919e-04
3.543000000000000000e+03 1.439958215149909687e-04
3.544000000000000000e+03 1.439699670504072308e-04
3.545000000000000000e+03 1.439370390208712927e-04
3.546000000000000000e+03 1.438883395167548816e-04
3.547000000000000000e+03 1.437571043028025867e-04
3.548000000000000000e+03 1.435001014964580124e-04
3.549000000000000000e+03 1.434652783863672721e-04
3.550000000000000000e+03 1.434130296074660326e-04
3.551000000000000000e+03 1.433695824988288371e-04
3.552000000000000000e+03 1.433363909771336823e-04
3.553000000000000000e+03 1.432855052411103095e-04
3.554000000000000000e+03 1.431639247071290631e-04
3.555000000000000000e+03 1.430347832199918730e-04
3.556000000000000000e+03 1.430232855609536431e-04
3.557000000000000000e+03 1.429080808826459529e-04
3.558000000000000000e+03 1.428630341986792253e-04
3.559000000000000000e+03 1.427574787947112915e-04
3.560000000000000000e+03 1.427241745610388797e-04
3.561000000000000000e+03 1.426916592294452766e-04
3.562000000000000000e+03 1.426054603988236328e-04
3.563000000000000000e+03 1.425023556723418376e-04
3.564000000000000000e+03 1.423494051974775966e-04
3.565000000000000000e+03 1.422557014666382062e-04
3.566000000000000000e+03 1.422365929400921112e-04
3.567000000000000000e+03 1.422048153009648384e-04
3.568000000000000000e+03 1.421959955824218043e-04
3.569000000000000000e+03 1.421211863663239202e-04
3.570000000000000000e+03 1.420830363439589447e-04
3.571000000000000000e+03 1.419813795705097970e-04
3.572000000000000000e+03 1.418711407559339918e-04
3.573000000000000000e+03 1.416922543505968297e-04
3.574000000000000000e+03 1.416792073559907186e-04
3.575000000000000000e+03 1.416046730806811240e-04
3.576000000000000000e+03 1.415122274382882783e-04
3.577000000000000000e+03 1.414256269335683279e-04
3.578000000000000000e+03 1.413785106211875317e-04
3.579000000000000000e+03 1.413012898813740398e-04
3.580000000000000000e+03 1.412127011335382340e-04
3.581000000000000000e+03 1.410555045674218445e-04
3.582000000000000000e+03 1.410541803980095408e-04
3.583000000000000000e+03 1.409426585119156171e-04
3.584000000000000000e+03 1.408885224615951564e-04
3.585000000000000000e+03 1.408125662055199217e-04
3.586000000000000000e+03 1.407308214577948689e-04
3.587000000000000000e+03 1.406363378378134969e-04
3.588000000000000000e+03 1.406146083114891046e-04
3.589000000000000000e+03 1.404697519000892554e-04
3.590000000000000000e+03 1.404483742460234071e-04
3.591000000000000000e+03 1.402771020343635824e-04
3.592000000000000000e+03 1.402732319923669438e-04
3.593000000000000000e+03 1.401876496586203615e-04
3.594000000000000000e+03 1.400652942556911921e-04
3.595000000000000000e+03 1.400164703284836746e-04
3.596000000000000000e+03 1.399987409737869228e-04
3.597000000000000000e+03 1.399936223576942829e-04
3.598000000000000000e+03 1.398567141691540961e-04
3.599000000000000000e+03 1.398552908876674235e-04
3.600000000000000000e+03 1.398230874974812040e-04
3.601000000000000000e+03 1.395485202528152472e-04
3.602000000000000000e+03 1.395387364909503433e-04
3.603000000000000000e+03 1.394703988684557793e-04
3.604000000000000000e+03 1.394005677396140022e-04
3.605000000000000000e+03 1.390107429228531317e-04
3.606000000000000000e+03 1.389531078869349096e-04
3.607000000000000000e+03 1.389238715684508723e-04
3.608000000000000000e+03 1.388887194759655559e-04
3.609000000000000000e+03 1.388517389974427236e-04
3.610000000000000000e+03 1.388256591926971453e-04
3.611000000000000000e+03 1.386917268652811033e-04
3.612000000000000000e+03 1.386578795604686859e-04
3.613000000000000000e+03 1.385614501765139223e-04
3.614000000000000000e+03 1.383891423149699140e-04
3.615000000000000000e+03 1.383297096560506356e-04
3.616000000000000000e+03 1.381680889707840372e-04
3.617000000000000000e+03 1.380926439141358570e-04
3.618000000000000000e+03 1.379108831774733600e-04
3.619000000000000000e+03 1.377865434248314860e-04
3.620000000000000000e+03 1.377571716377453195e-04
3.621000000000000000e+03 1.376865520548542867e-04
3.622000000000000000e+03 1.375143996673583837e-04
3.623000000000000000e+03 1.374825872926895736e-04
3.624000000000000000e+03 1.374324914853532512e-04
3.625000000000000000e+03 1.374100463811687631e-04
3.626000000000000000e+03 1.373170466005438719e-04
3.627000000000000000e+03 1.372436184665850472e-04
3.628000000000000000e+03 1.371654766832005809e-04
3.629000000000000000e+03 1.371428868985019416e-04
3.630000000000000000e+03 1.370593598112852080e-04
3.631000000000000000e+03 1.369930965086806529e-04
3.632000000000000000e+03 1.369589759532267479e-04
3.633000000000000000e+03 1.367470168190340640e-04
3.634000000000000000e+03 1.367210397487924136e-04
3.635000000000000000e+03 1.366543074350644901e-04
3.636000000000000000e+03 1.365884297304856938e-04
3.637000000000000000e+03 1.365769219831007477e-04
3.638000000000000000e+03 1.364791672060920496e-04
3.639000000000000000e+03 1.362940542585050442e-04
3.640000000000000000e+03 1.361902241804890685e-04
3.641000000000000000e+03 1.360060937845696406e-04
3.642000000000000000e+03 1.359441427076683937e-04
3.643000000000000000e+03 1.357912162259052784e-04
3.644000000000000000e+03 1.356858301595061599e-04
3.645000000000000000e+03 1.356248792810977352e-04
3.646000000000000000e+03 1.354887786372751136e-04
3.647000000000000000e+03 1.354730981151410884e-04
3.648000000000000000e+03 1.352612379639642529e-04
3.649000000000000000e+03 1.350064498269257500e-04
3.650000000000000000e+03 1.349942984732973087e-04
3.651000000000000000e+03 1.349653189936422847e-04
3.652000000000000000e+03 1.348347561552814460e-04
3.653000000000000000e+03 1.346521891622685561e-04
3.654000000000000000e+03 1.345809330021788546e-04
3.655000000000000000e+03 1.345541302810642295e-04
3.656000000000000000e+03 1.343610931362665178e-04
3.657000000000000000e+03 1.342465161724282338e-04
3.658000000000000000e+03 1.341654748142787697e-04
3.659000000000000000e+03 1.340886797391163741e-04
3.660000000000000000e+03 1.338982374533806592e-04
3.661000000000000000e+03 1.338841005271286077e-04
3.662000000000000000e+03 1.338611165208238171e-04
3.663000000000000000e+03 1.338039030691124027e-04
3.664000000000000000e+03 1.337494410935529418e-04
3.665000000000000000e+03 1.337436664122440154e-04
3.666000000000000000e+03 1.337080531290855100e-04
3.667000000000000000e+03 1.336712085174494565e-04
3.668000000000000000e+03 1.336161533091231033e-04
3.669000000000000000e+03 1.335922820453321080e-04
3.670000000000000000e+03 1.335752123577471444e-04
3.671000000000000000e+03 1.335103536519176607e-04
3.672000000000000000e+03 1.334520083388612811e-04
3.673000000000000000e+03 1.333888779746904177e-04
3.674000000000000000e+03 1.332738703996335489e-04
3.675000000000000000e+03 1.332106020694967768e-04
3.676000000000000000e+03 1.331770921653436916e-04
3.677000000000000000e+03 1.330837290902968026e-04
3.678000000000000000e+03 1.329797618307489322e-04
3.679000000000000000e+03 1.329265874851238971e-04
3.680000000000000000e+03 1.328281161509081286e-04
3.681000000000000000e+03 1.326533933923040485e-04
3.682000000000000000e+03 1.325074215796998847e-04
3.683000000000000000e+03 1.324740930516003800e-04
3.684000000000000000e+03 1.323049446346133418e-04
3.685000000000000000e+03 1.323010535482276799e-04
3.686000000000000000e+03 1.322026794922159852e-04
3.687000000000000000e+03 1.321983104308796075e-04
3.688000000000000000e+03 1.320851539856477124e-04
3.689000000000000000e+03 1.319608043611458358e-04
3.690000000000000000e+03 1.318306650233516707e-04
3.691000000000000000e+03 1.318112412633025107e-04
3.692000000000000000e+03 1.317140289198679445e-04
3.693000000000000000e+03 1.316376814418743235e-04
3.694000000000000000e+03 1.315610849137507639e-04
3.695000000000000000e+03 1.315564680686235591e-04
3.696000000000000000e+03 1.314457012704712169e-04
3.697000000000000000e+03 1.313664443390386829e-04
3.698000000000000000e+03 1.311933778871166609e-04
3.699000000000000000e+03 1.311925764307128139e-04
3.700000000000000000e+03 1.311840276749641368e-04
3.701000000000000000e+03 1.311289190982409237e-04
3.702000000000000000e+03 1.309951494733999815e-04
3.703000000000000000e+03 1.308445379779588622e-04
3.704000000000000000e+03 1.308411707236598216e-04
3.705000000000000000e+03 1.307685202774637359e-04
3.706000000000000000e+03 1.306725536319443238e-04
3.707000000000000000e+03 1.306539370493340930e-04
3.708000000000000000e+03 1.306211583575033071e-04
3.709000000000000000e+03 1.305291842164468623e-04
3.710000000000000000e+03 1.305159656054956472e-04
3.711000000000000000e+03 1.304660564209588955e-04
3.712000000000000000e+03 1.304452836052229670e-04
3.713000000000000000e+03 1.304400235908999631e-04
3.714000000000000000e+03 1.302986365005165913e-04
3.715000000000000000e+03 1.302352221978084136e-04
3.716000000000000000e+03 1.301520989973407850e-04
3.717000000000000000e+03 1.300621360211099732e-04
3.718000000000000000e+03 1.299195338331272400e-04
3.719000000000000000e+03 1.298510199051340196e-04
3.720000000000000000e+03 1.298160966161867496e-04
3.721000000000000000e+03 1.296691923482572303e-04
3.722000000000000000e+03 1.295778932236944683e-04
3.723000000000000000e+03 1.295442958626014725e-04
3.724000000000000000e+03 1.294170394334608347e-04
3.725000000000000000e+03 1.292007726414681084e-04
3.726000000000000000e+03 1.291568874058736458e-04
3.727000000000000000e+03 1.290902531297927333e-04
3.728000000000000000e+03 1.290830884797670758e-04
3.729000000000000000e+03 1.289564340961147704e-04
3.730000000000000000e+03 1.288981998864539987e-04
3.731000000000000000e+03 1.287999456575957392e-04
3.732000000000000000e+03 1.287843883270976429e-04
3.733000000000000000e+03 1.286956741142319515e-04
3.734000000000000000e+03 1.286187926888034529e-04
3.735000000000000000e+03 1.284724225067841697e-04
3.736000000000000000e+03 1.284422291834926195e-04
3.737000000000000000e+03 1.283378077725667865e-04
3.738000000000000000e+03 1.282728148285894429e-04
3.739000000000000000e+03 1.282727133199956218e-04
3.740000000000000000e+03 1.281981746149026642e-04
3.741000000000000000e+03 1.281881649864588480e-04
3.742000000000000000e+03 1.280716389367929061e-04
3.743000000000000000e+03 1.280095279016500742e-04
3.744000000000000000e+03 1.279732259628246533e-04
3.745000000000000000e+03 1.279332379538200288e-04
3.746000000000000000e+03 1.279112185881446575e-04
3.747000000000000000e+03 1.278405954552158110e-04
3.748000000000000000e+03 1.277605475813361059e-04
3.749000000000000000e+03 1.276952273262781795e-04
3.750000000000000000e+03 1.275988374323897164e-04
3.751000000000000000e+03 1.275595649680822351e-04
3.752000000000000000e+03 1.274752175467580551e-04
3.753000000000000000e+03 1.274133007504538867e-04
3.754000000000000000e+03 1.273505926141949181e-04
3.755000000000000000e+03 1.272594885665765004e-04
3.756000000000000000e+03 1.272139443782122038e-04
3.757000000000000000e+03 1.271690245318408887e-04
3.758000000000000000e+03 1.271335493094808268e-04
3.759000000000000000e+03 1.269516326276717768e-04
3.760000000000000000e+03 1.268787285723678015e-04
3.761000000000000000e+03 1.268774946805949200e-04
3.762000000000000000e+03 1.268177486493627336e-04
3.763000000000000000e+03 1.268022832285812911e-04
3.764000000000000000e+03 1.266713312078378967e-04
3.765000000000000000e+03 1.266262194737452929e-04
3.766000000000000000e+03 1.265695448640749880e-04
3.767000000000000000e+03 1.265083818351934574e-04
3.768000000000000000e+03 1.264681195538633058e-04
3.769000000000000000e+03 1.263156527487162165e-04
3.770000000000000000e+03 1.262145989980705267e-04
3.771000000000000000e+03 1.261321088951044861e-04
3.772000000000000000e+03 1.260701742437882796e-04
3.773000000000000000e+03 1.260398618096573466e-04
3.774000000000000000e+03 1.259275252640329142e-04
3.775000000000000000e+03 1.259093905153988032e-04
3.776000000000000000e+03 1.257927069840001288e-04
3.777000000000000000e+03 1.257441280854065466e-04
3.778000000000000000e+03 1.256571557448027626e-04
3.779000000000000000e+03 1.255047768128675812e-04
3.780000000000000000e+03 1.253864580331435943e-04
3.781000000000000000e+03 1.251437271642731901e-04
3.782000000000000000e+03 1.250273173921102009e-04
3.783000000000000000e+03 1.249742747659124420e-04
3.784000000000000000e+03 1.249733365805699855e-04
3.785000000000000000e+03 1.249082205398849288e-04
3.786000000000000000e+03 1.247482946370627053e-04
3.787000000000000000e+03 1.247075127493247400e-04
3.788000000000000000e+03 1.246734367500773513e-04
3.789000000000000000e+03 1.244673300195243352e-04
3.790000000000000000e+03 1.242746212462211429e-04
3.791000000000000000e+03 1.241165085804259713e-04
3.792000000000000000e+03 1.240304957724755529e-04
3.793000000000000000e+03 1.240049991084489012e-04
3.794000000000000000e+03 1.239958284245642529e-04
3.795000000000000000e+03 1.238945843342223289e-04
3.796000000000000000e+03 1.238077100906016640e-04
3.797000000000000000e+03 1.237827115049045695e-04
3.798000000000000000e+03 1.236794249672889178e-04
3.799000000000000000e+03 1.236576814641728776e-04
3.800000000000000000e+03 1.236171007146588273e-04
3.801000000000000000e+03 1.234405991073433766e-04
3.802000000000000000e+03 1.234307836220784700e-04
3.803000000000000000e+03 1.233061161592622777e-04
3.804000000000000000e+03 1.232137813214225191e-04
3.805000000000000000e+03 1.231086645027755326e-04
3.806000000000000000e+03 1.230586458691643572e-04
3.807000000000000000e+03 1.229398923873107718e-04
3.808000000000000000e+03 1.229202402497230518e-04
3.809000000000000000e+03 1.228549366816142298e-04
3.810000000000000000e+03 1.228247351843579193e-04
3.811000000000000000e+03 1.227655100651678312e-04
3.812000000000000000e+03 1.227502318733801178e-04
3.813000000000000000e+03 1.227393385665366955e-04
3.814000000000000000e+03 1.226872035505327248e-04
3.815000000000000000e+03 1.225903448168566307e-04
3.816000000000000000e+03 1.224977688140263337e-04
3.817000000000000000e+03 1.224842765878425695e-04
3.818000000000000000e+03 1.224084725576095366e-04
3.819000000000000000e+03 1.223121539641673335e-04
3.820000000000000000e+03 1.222394940045460439e-04
3.821000000000000000e+03 1.221810052275068917e-04
3.822000000000000000e+03 1.221015806491138349e-04
3.823000000000000000e+03 1.220813399018736952e-04
3.824000000000000000e+03 1.220522331059287685e-04
3.825000000000000000e+03 1.219655182959754623e-04
3.826000000000000000e+03 1.218858291382348932e-04
3.827000000000000000e+03 1.217494237063703393e-04
3.828000000000000000e+03 1.217349887588837663e-04
3.829000000000000000e+03 1.216635122423570287e-04
3.830000000000000000e+03 1.216397758082755508e-04
3.831000000000000000e+03 1.215875075171014917e-04
3.832000000000000000e+03 1.215509442656013657e-04
3.833000000000000000e+03 1.215422756254870839e-04
3.834000000000000000e+03 1.214786727097342221e-04
3.835000000000000000e+03 1.213211384386344975e-04
3.836000000000000000e+03 1.211901539413616621e-04
3.837000000000000000e+03 1.211884010434584986e-04
3.838000000000000000e+03 1.211812443246187548e-04
3.839000000000000000e+03 1.210142265230626675e-04
3.840000000000000000e+03 1.209718918147448323e-04
3.841000000000000000e+03 1.209012727625798702e-04
3.842000000000000000e+03 1.208563024671635892e-04
3.843000000000000000e+03 1.208110502885880919e-04
3.844000000000000000e+03 1.207719152761102326e-04
3.845000000000000000e+03 1.206626014766401322e-04
3.846000000000000000e+03 1.206054213642555005e-04
3.847000000000000000e+03 1.205311232086421838e-04
3.848000000000000000e+03 1.205246488601063241e-04
3.849000000000000000e+03 1.204482838896579798e-04
3.850000000000000000e+03 1.204154535096246071e-04
3.851000000000000000e+03 1.203945675339072933e-04
3.852000000000000000e+03 1.203086312350828816e-04
3.853000000000000000e+03 1.202916501695429910e-04
3.854000000000000000e+03 1.202107154129069779e-04
3.855000000000000000e+03 1.201829636955895379e-04
3.856000000000000000e+03 1.199773664537862137e-04
3.857000000000000000e+03 1.198731247603743633e-04
3.858000000000000000e+03 1.196721959380867890e-04
3.859000000000000000e+03 1.195869839928443486e-04
3.860000000000000000e+03 1.194871594578408012e-04
3.861000000000000000e+03 1.194822745121777924e-04
3.862000000000000000e+03 1.193630339645206513e-04
3.863000000000000000e+03 1.193052088715613199e-04
3.864000000000000000e+03 1.191795525350263234e-04
3.865000000000000000e+03 1.191653697712725631e-04
3.866000000000000000e+03 1.191398394707662015e-04
3.867000000000000000e+03 1.190932767651810514e-04
3.868000000000000000e+03 1.189092025730013516e-04
3.869000000000000000e+03 1.188716657689335888e-04
3.870000000000000000e+03 1.188294315286187570e-04
3.871000000000000000e+03 1.186952683232078514e-04
3.872000000000000000e+03 1.185855610855859150e-04
3.873000000000000000e+03 1.185370421774967046e-04
3.874000000000000000e+03 1.184977042115143385e-04
3.875000000000000000e+03 1.184339171567556893e-04
3.876000000000000000e+03 1.183924889587201527e-04
3.877000000000000000e+03 1.183235331251582218e-04
3.878000000000000000e+03 1.182169668125833688e-04
3.879000000000000000e+03 1.181683286769472693e-04
3.880000000000000000e+03 1.180911827428718515e-04
3.881000000000000000e+03 1.180527341115627724e-04
3.882000000000000000e+03 1.180134225882500070e-04
3.883000000000000000e+03 1.179191374345130774e-04
3.884000000000000000e+03 1.178372031277376833e-04
3.885000000000000000e+03 1.177028386197821980e-04
3.886000000000000000e+03 1.176957522684157092e-04
3.887000000000000000e+03 1.175811911895335361e-04
3.888000000000000000e+03 1.175232049997787011e-04
3.889000000000000000e+03 1.174210288673690117e-04
3.890000000000000000e+03 1.173706388928963743e-04
3.891000000000000000e+03 1.173467349427280654e-04
3.892000000000000000e+03 1.172523991424647614e-04
3.893000000000000000e+03 1.172362303569282350e-04
3.894000000000000000e+03 1.171629069108988104e-04
3.895000000000000000e+03 1.170634429786838050e-04
3.896000000000000000e+03 1.169272460160426889e-04
3.897000000000000000e+03 1.168800941644359794e-04
3.898000000000000000e+03 1.167421524977451460e-04
3.899000000000000000e+03 1.166763741838413475e-04
3.900000000000000000e+03 1.166375183693859507e-04
3.901000000000000000e+03 1.165171002265052324e-04
3.902000000000000000e+03 1.163830801663433040e-04
3.903000000000000000e+03 1.162861748862890215e-04
3.904000000000000000e+03 1.162324516443301108e-04
3.905000000000000000e+03 1.161645641901895429e-04
3.906000000000000000e+03 1.160496575873691869e-04
3.907000000000000000e+03 1.160084317202798914e-04
3.908000000000000000e+03 1.158137321800526955e-04
3.909000000000000000e+03 1.157934455594394354e-04
3.910000000000000000e+03 1.157416573958587261e-04
3.911000000000000000e+03 1.157232255910814223e-04
3.912000000000000000e+03 1.156899027211960763e-04
3.913000000000000000e+03 1.156481178499801557e-04
3.914000000000000000e+03 1.156427764017554699e-04
3.915000000000000000e+03 1.155745059087509829e-04
3.916000000000000000e+03 1.155018803239505270e-04
3.917000000000000000e+03 1.155000058565157546e-04
3.918000000000000000e+03 1.154905831961977082e-04
3.919000000000000000e+03 1.153421740132009378e-04
3.920000000000000000e+03 1.153246897369210837e-04
3.921000000000000000e+03 1.152403249744674490e-04
3.922000000000000000e+03 1.152084010064866688e-04
3.923000000000000000e+03 1.150684660739600826e-04
3.924000000000000000e+03 1.150059532193355914e-04
3.925000000000000000e+03 1.149696564516774843e-04
3.926000000000000000e+03 1.149075817222218823e-04
3.927000000000000000e+03 1.148643976116500292e-04
3.928000000000000000e+03 1.148585624865825974e-04
3.929000000000000000e+03 1.148324314115349419e-04
3.930000000000000000e+03 1.147662147104159424e-04
3.931000000000000000e+03 1.146718499645036466e-04
3.932000000000000000e+03 1.145559364817356134e-04
3.933000000000000000e+03 1.145125336314428032e-04
3.934000000000000000e+03 1.143919276241626195e-04
3.935000000000000000e+03 1.143025946138826994e-04
3.936000000000000000e+03 1.142546424829974619e-04
3.937000000000000000e+03 1.142047684906408129e-04
3.938000000000000000e+03 1.141543407101436292e-04
3.939000000000000000e+03 1.141219629716688501e-04
3.940000000000000000e+03 1.140278783842071377e-04
3.941000000000000000e+03 1.139851549452210286e-04
3.942000000000000000e+03 1.138797428753035882e-04
3.943000000000000000e+03 1.138350143390090893e-04
3.944000000000000000e+03 1.138292828915616001e-04
3.945000000000000000e+03 1.138282406355609652e-04
3.946000000000000000e+03 1.137071849119848947e-04
3.947000000000000000e+03 1.136476052680283699e-04
3.948000000000000000e+03 1.135174522014568667e-04
3.949000000000000000e+03 1.134683033736602235e-04
3.950000000000000000e+03 1.133068551693593195e-04
3.951000000000000000e+03 1.132140524922020360e-04
3.952000000000000000e+03 1.131495851964740531e-04
3.953000000000000000e+03 1.130923418281787530e-04
3.954000000000000000e+03 1.130906552198439606e-04
3.955000000000000000e+03 1.130846606590181236e-04
3.956000000000000000e+03 1.129210202931393462e-04
3.957000000000000000e+03 1.129016805033237710e-04
3.958000000000000000e+03 1.128587095047017309e-04
3.959000000000000000e+03 1.128539575908655825e-04
3.960000000000000000e+03 1.127548458595031253e-04
3.961000000000000000e+03 1.127317565885594373e-04
3.962000000000000000e+03 1.126971985299316794e-04
3.963000000000000000e+03 1.126187556734723356e-04
3.964000000000000000e+03 1.125988389600272312e-04
3.965000000000000000e+03 1.125404081819058813e-04
3.966000000000000000e+03 1.125272409249956538e-04
3.967000000000000000e+03 1.124751836927577513e-04
3.968000000000000000e+03 1.124416311355056635e-04
3.969000000000000000e+03 1.124385717783347722e-04
3.970000000000000000e+03 1.123159912546744778e-04
3.971000000000000000e+03 1.121488190698341307e-04
3.972000000000000000e+03 1.121131211269322170e-04
3.973000000000000000e+03 1.119460405994321162e-04
3.974000000000000000e+03 1.119342570760290597e-04
3.975000000000000000e+03 1.119201326474231689e-04
3.976000000000000000e+03 1.118184802190123341e-04
3.977000000000000000e+03 1.118179933652166256e-04
3.978000000000000000e+03 1.117132628160924355e-04
3.979000000000000000e+03 1.116832545572231275e-04
3.980000000000000000e+03 1.115153301133788851e-04
3.981000000000000000e+03 1.114619245368099796e-04
3.982000000000000000e+03 1.113761504861216910e-04
3.983000000000000000e+03 1.113092726300644804e-04
3.984000000000000000e+03 1.112650478461995224e-04
3.985000000000000000e+03 1.111951988227960855e-04
3.986000000000000000e+03 1.111340521877359275e-04
3.987000000000000000e+03 1.109686936253781209e-04
3.988000000000000000e+03 1.109527172812554188e-04
3.989000000000000000e+03 1.109269548936232401e-04
3.990000000000000000e+03 1.108631046930445835e-04
3.991000000000000000e+03 1.108423196904986764e-04
3.992000000000000000e+03 1.108029101921036673e-04
3.993000000000000000e+03 1.107249953992244911e-04
3.994000000000000000e+03 1.106773809342632433e-04
3.995000000000000000e+03 1.106200599127196775e-04
3.996000000000000000e+03 1.104858015730067380e-04
3.997000000000000000e+03 1.103939940914055318e-04
3.998000000000000000e+03 1.103523872636767776e-04
3.999000000000000000e+03 1.103218680843014664e-04
4.000000000000000000e+03 1.102772306014744813e-04
4.001000000000000000e+03 1.102744522895487988e-04
4.002000000000000000e+03 1.101910278364948983e-04
4.003000000000000000e+03 1.101661051505086635e-04
4.004000000000000000e+03 1.100524214219128651e-04
4.005000000000000000e+03 1.098763334676470534e-04
4.006000000000000000e+03 1.098342801353401830e-04
4.007000000000000000e+03 1.098179722593888794e-04
4.008000000000000000e+03 1.097394307802873782e-04
4.009000000000000000e+03 1.097170575331292278e-04
4.010000000000000000e+03 1.097114486507609588e-04
4.011000000000000000e+03 1.096682837382758973e-04
4.012000000000000000e+03 1.096031019325639121e-04
4.013000000000000000e+03 1.095551143788364978e-04
4.014000000000000000e+03 1.094998028867289874e-04
4.015000000000000000e+03 1.094109342043618835e-04
4.016000000000000000e+03 1.092702862250104516e-04
4.017000000000000000e+03 1.091704817407801339e-04
4.018000000000000000e+03 1.091268398698518321e-04
4.019000000000000000e+03 1.090921556227508700e-04
4.020000000000000000e+03 1.090508300286685940e-04
4.021000000000000000e+03 1.090081277610068899e-04
4.022000000000000000e+03 1.089247895511726542e-04
4.023000000000000000e+03 1.088335442884824959e-04
4.024000000000000000e+03 1.087451912426539997e-04
4.025000000000000000e+03 1.087021120775775556e-04
4.026000000000000000e+03 1.086066461409978807e-04
4.027000000000000000e+03 1.085885667010776096e-04
4.028000000000000000e+03 1.085816489628602664e-04
4.029000000000000000e+03 1.085778306079919600e-04
4.030000000000000000e+03 1.085639780990991474e-04
4.031000000000000000e+03 1.085429128589367214e-04
4.032000000000000000e+03 1.083756683406116456e-04
4.033000000000000000e+03 1.083421350407616138e-04
4.034000000000000000e+03 1.083011707870351408e-04
4.035000000000000000e+03 1.082141729779785436e-04
4.036000000000000000e+03 1.081339615992056471e-04
4.037000000000000000e+03 1.080214658843685739e-04
4.038000000000000000e+03 1.080010514121222247e-04
4.039000000000000000e+03 1.079806356797854278e-04
4.040000000000000000e+03 1.078679365949624774e-04
4.041000000000000000e+03 1.078147316523809553e-04
4.042000000000000000e+03 1.077578145484391341e-04
4.043000000000000000e+03 1.077067928493286996e-04
4.044000000000000000e+03 1.076638756115945586e-04
4.045000000000000000e+03 1.076307681549379576e-04
4.046000000000000000e+03 1.075506989960417107e-04
4.047000000000000000e+03 1.075403849011851196e-04
4.048000000000000000e+03 1.074682467029715907e-04
4.049000000000000000e+03 1.074244663111466449e-04
4.050000000000000000e+03 1.073990127055509595e-04
4.051000000000000000e+03 1.073410031940708498e-04
4.052000000000000000e+03 1.072199012388890232e-04
4.053000000000000000e+03 1.072196550860588351e-04
4.054000000000000000e+03 1.070772313547230361e-04
4.055000000000000000e+03 1.069907773698878525e-04
4.056000000000000000e+03 1.068679775474839784e-04
4.057000000000000000e+03 1.068321394147628522e-04
4.058000000000000000e+03 1.067404840331491581e-04
4.059000000000000000e+03 1.066798199496267501e-04
4.060000000000000000e+03 1.066745421409505293e-04
4.061000000000000000e+03 1.065649229710356912e-04
4.062000000000000000e+03 1.065013962203483085e-04
4.063000000000000000e+03 1.064446544615038702e-04
4.064000000000000000e+03 1.063650050541931774e-04
4.065000000000000000e+03 1.062092609278599654e-04
4.066000000000000000e+03 1.061420138945650787e-04
4.067000000000000000e+03 1.061130436973153977e-04
4.068000000000000000e+03 1.060960709404315300e-04
4.069000000000000000e+03 1.060387487923419912e-04
4.070000000000000000e+03 1.059640453592915627e-04
4.071000000000000000e+03 1.059332152214894376e-04
4.072000000000000000e+03 1.058558733603282394e-04
4.073000000000000000e+03 1.057362720390515014e-04
4.074000000000000000e+03 1.056372059559569383e-04
4.075000000000000000e+03 1.056287643286095039e-04
4.076000000000000000e+03 1.055361470309572748e-04
4.077000000000000000e+03 1.054381095516178883e-04
4.078000000000000000e+03 1.053691682075793217e-04
4.079000000000000000e+03 1.051791639769618819e-04
4.080000000000000000e+03 1.051281524189804864e-04
4.081000000000000000e+03 1.050649722833299065e-04
4.082000000000000000e+03 1.050320599476091800e-04
4.083000000000000000e+03 1.050053840572894313e-04
4.084000000000000000e+03 1.048629865487708443e-04
4.085000000000000000e+03 1.047967449323724377e-04
4.086000000000000000e+03 1.047954993898264772e-04
4.087000000000000000e+03 1.047396140646006559e-04
4.088000000000000000e+03 1.046728433808137169e-04
4.089000000000000000e+03 1.046100160432320670e-04
4.090000000000000000e+03 1.046011320474867114e-04
4.091000000000000000e+03 1.045781991806254984e-04
4.092000000000000000e+03 1.045780934567309614e-04
4.093000000000000000e+03 1.045208044865660095e-04
4.094000000000000000e+03 1.043817544514709714e-04
4.095000000000000000e+03 1.043280153392154609e-04
4.096000000000000000e+03 1.043213336781965164e-04
4.097000000000000000e+03 1.043081845882027194e-04
4.098000000000000000e+03 1.043044846013545783e-04
4.099000000000000000e+03 1.042886741512791141e-04
4.100000000000000000e+03 1.042285005370354633e-04
4.101000000000000000e+03 1.041266966754506447e-04
4.102000000000000000e+03 1.041237663096286869e-04
4.103000000000000000e+03 1.040255362442221303e-04
4.104000000000000000e+03 1.039214065933846627e-04
4.105000000000000000e+03 1.038912281988957321e-04
4.106000000000000000e+03 1.037961595020740719e-04
4.107000000000000000e+03 1.037446750224464286e-04
4.108000000000000000e+03 1.037279486127010093e-04
4.109000000000000000e+03 1.036450900301677432e-04
4.110000000000000000e+03 1.036166443606507796e-04
4.111000000000000000e+03 1.035744310244947228e-04
4.112000000000000000e+03 1.035426510445111136e-04
4.113000000000000000e+03 1.034404598059414761e-04
4.114000000000000000e+03 1.033653565508849511e-04
4.115000000000000000e+03 1.033461458164376153e-04
4.116000000000000000e+03 1.032801090045627551e-04
4.117000000000000000e+03 1.032391288161779583e-04
4.118000000000000000e+03 1.032044851584597897e-04
4.119000000000000000e+03 1.031725503376106008e-04
4.120000000000000000e+03 1.031423027915376886e-04
4.121000000000000000e+03 1.028494820240291347e-04
4.122000000000000000e+03 1.028210018301145345e-04
4.123000000000000000e+03 1.027788228975867258e-04
4.124000000000000000e+03 1.027473428762403369e-04
4.125000000000000000e+03 1.027178044709513744e-04
4.126000000000000000e+03 1.026850178329052882e-04
4.127000000000000000e+03 1.026391644424212187e-04
4.128000000000000000e+03 1.025959895298938997e-04
4.129000000000000000e+03 1.025614161284648258e-04
4.130000000000000000e+03 1.025211354493381230e-04
4.131000000000000000e+03 1.025040106594905765e-04
4.132000000000000000e+03 1.025037860886082329e-04
4.133000000000000000e+03 1.024926317301159799e-04
4.134000000000000000e+03 1.024401005343917535e-04
4.135000000000000000e+03 1.022623230716522260e-04
4.136000000000000000e+03 1.021477165054000109e-04
4.137000000000000000e+03 1.020480877962324655e-04
4.138000000000000000e+03 1.019856672856170413e-04
4.139000000000000000e+03 1.018452739222189577e-04
4.140000000000000000e+03 1.017970085772667465e-04
4.141000000000000000e+03 1.017868360273735683e-04
4.142000000000000000e+03 1.017398262524445114e-04
4.143000000000000000e+03 1.017001278239664370e-04
4.144000000000000000e+03 1.016145239766665597e-04
4.145000000000000000e+03 1.016005208649690381e-04
4.146000000000000000e+03 1.015469948389364699e-04
4.147000000000000000e+03 1.014890318092889440e-04
4.148000000000000000e+03 1.014681538489969491e-04
4.149000000000000000e+03 1.014337508466147579e-04
4.150000000000000000e+03 1.012658871589208705e-04
4.151000000000000000e+03 1.011354655194415168e-04
4.152000000000000000e+03 1.011054693161222621e-04
4.153000000000000000e+03 1.010667694688642337e-04
4.154000000000000000e+03 1.010236132453818416e-04
4.155000000000000000e+03 1.009808800482135687e-04
4.156000000000000000e+03 1.009201363148388682e-04
4.157000000000000000e+03 1.008538662070372957e-04
4.158000000000000000e+03 1.007986996229197167e-04
4.159000000000000000e+03 1.007611848225893413e-04
4.160000000000000000e+03 1.007116537746288536e-04
4.161000000000000000e+03 1.006800470379278113e-04
4.162000000000000000e+03 1.006596539743768488e-04
4.163000000000000000e+03 1.006141501465668877e-04
4.164000000000000000e+03 1.005833378849107878e-04
4.165000000000000000e+03 1.004734142429059398e-04
4.166000000000000000e+03 1.003971423657029204e-04
4.167000000000000000e+03 1.002990588474993931e-04
4.168000000000000000e+03 1.002643120255703130e-04
4.169000000000000000e+03 1.002155996329745285e-04
4.170000000000000000e+03 1.001139337036752847e-04
4.171000000000000000e+03 1.000674866856545890e-04
4.172000000000000000e+03 1.000550614894933778e-04
4.173000000000000000e+03 1.000354442470423240e-04
4.174000000000000000e+03 9.988538539918941951e-05
4.175000000000000000e+03 9.984599609441447484e-05
4.176000000000000000e+03 9.983058827999394366e-05
4.177000000000000000e+03 9.978260407032446999e-05
4.178000000000000000e+03 9.969511788109790881e-05
4.179000000000000000e+03 9.960622400249346934e-05
4.180000000000000000e+03 9.957398066301639914e-05
4.181000000000000000e+03 9.956628226008989600e-05
4.182000000000000000e+03 9.950400261455042328e-05
4.183000000000000000e+03 9.948136441990539005e-05
4.184000000000000000e+03 9.948002042073608221e-05
4.185000000000000000e+03 9.939259480621018554e-05
4.186000000000000000e+03 9.933144951682406092e-05
4.187000000000000000e+03 9.932445235295920801e-05
4.188000000000000000e+03 9.926055741773728847e-05
4.189000000000000000e+03 9.925931206573648520e-05
4.190000000000000000e+03 9.921287690785618202e-05
4.191000000000000000e+03 9.920230533030958227e-05
4.192000000000000000e+03 9.912785841341238886e-05
4.193000000000000000e+03 9.904469039375583198e-05
4.194000000000000000e+03 9.899975091176844001e-05
4.195000000000000000e+03 9.894805097894730252e-05
4.196000000000000000e+03 9.876798365806618559e-05
4.197000000000000000e+03 9.870301467784843466e-05
4.198000000000000000e+03 9.865795975506302213e-05
4.199000000000000000e+03 9.856746237330307693e-05
4.200000000000000000e+03 9.854752525422671343e-05
4.201000000000000000e+03 9.845403262730775958e-05
4.202000000000000000e+03 9.843343936382613487e-05
4.203000000000000000e+03 9.840906976262354716e-05
4.204000000000000000e+03 9.830988754757014406e-05
4.205000000000000000e+03 9.829176561025323923e-05
4.206000000000000000e+03 9.821172834007244263e-05
4.207000000000000000e+03 9.802380116892135914e-05
4.208000000000000000e+03 9.801926320524187409e-05
4.209000000000000000e+03 9.800602164380238805e-05
4.210000000000000000e+03 9.789727236998789321e-05
4.211000000000000000e+03 9.787824707172588536e-05
4.212000000000000000e+03 9.775882626289273596e-05
4.213000000000000000e+03 9.773905281923957644e-05
4.214000000000000000e+03 9.756644881992911891e-05
4.215000000000000000e+03 9.753981788598021737e-05
4.216000000000000000e+03 9.751488039202157521e-05
4.217000000000000000e+03 9.745666514296224365e-05
4.218000000000000000e+03 9.741862839595244190e-05
4.219000000000000000e+03 9.738319034917839454e-05
4.220000000000000000e+03 9.732991618265666664e-05
4.221000000000000000e+03 9.731556567818925327e-05
4.222000000000000000e+03 9.729769402477130111e-05
4.223000000000000000e+03 9.726564699341012552e-05
4.224000000000000000e+03 9.722162224253968978e-05
4.225000000000000000e+03 9.720181422979362140e-05
4.226000000000000000e+03 9.710724788379564707e-05
4.227000000000000000e+03 9.706726606456528815e-05
4.228000000000000000e+03 9.703697905031264781e-05
4.229000000000000000e+03 9.697804037072942941e-05
4.230000000000000000e+03 9.691532262559772199e-05
4.231000000000000000e+03 9.685825041523544977e-05
4.232000000000000000e+03 9.675005556099968297e-05
4.233000000000000000e+03 9.674372542949432577e-05
4.234000000000000000e+03 9.673077578529088328e-05
4.235000000000000000e+03 9.670089735136905274e-05
4.236000000000000000e+03 9.668352398821941412e-05
4.237000000000000000e+03 9.658937356235447751e-05
4.238000000000000000e+03 9.650306222475737745e-05
4.239000000000000000e+03 9.649469665213715637e-05
4.240000000000000000e+03 9.648814362809967694e-05
4.241000000000000000e+03 9.646462360766637717e-05
4.242000000000000000e+03 9.631445643644220367e-05
4.243000000000000000e+03 9.629198004425941384e-05
4.244000000000000000e+03 9.625875400835794669e-05
4.245000000000000000e+03 9.613981137210931974e-05
4.246000000000000000e+03 9.609513395957870741e-05
4.247000000000000000e+03 9.599881762412730926e-05
4.248000000000000000e+03 9.590654233932506014e-05
4.249000000000000000e+03 9.589923952497586047e-05
4.250000000000000000e+03 9.578799575839202476e-05
4.251000000000000000e+03 9.572115343791607342e-05
4.252000000000000000e+03 9.569303418386929734e-05
4.253000000000000000e+03 9.559493286398898428e-05
4.254000000000000000e+03 9.558806147187843009e-05
4.255000000000000000e+03 9.556155142077872350e-05
4.256000000000000000e+03 9.553002727192256931e-05
4.257000000000000000e+03 9.552752621715270595e-05
4.258000000000000000e+03 9.551767462438258925e-05
4.259000000000000000e+03 9.538204136093753180e-05
4.260000000000000000e+03 9.532641174993586580e-05
4.261000000000000000e+03 9.520320886312638221e-05
4.262000000000000000e+03 9.517580005571653747e-05
4.263000000000000000e+03 9.515770615406780712e-05
4.264000000000000000e+03 9.512825280432945997e-05
4.265000000000000000e+03 9.510294869685115130e-05
4.266000000000000000e+03 9.509730002787599834e-05
4.267000000000000000e+03 9.508808669833170913e-05
4.268000000000000000e+03 9.508653337119190305e-05
4.269000000000000000e+03 9.498322755670853814e-05
4.270000000000000000e+03 9.483673959844901070e-05
4.271000000000000000e+03 9.475269883226888467e-05
4.272000000000000000e+03 9.474587576939880174e-05
4.273000000000000000e+03 9.463259820936091040e-05
4.274000000000000000e+03 9.462338221386674931e-05
4.275000000000000000e+03 9.458273842376149201e-05
4.276000000000000000e+03 9.453921665438278594e-05
4.277000000000000000e+03 9.451625528586949829e-05
4.278000000000000000e+03 9.447301326896535519e-05
4.279000000000000000e+03 9.444120722605548769e-05
4.280000000000000000e+03 9.439949339438883735e-05
4.281000000000000000e+03 9.432836494254440054e-05
4.282000000000000000e+03 9.430066483889715321e-05
4.283000000000000000e+03 9.427963694540451064e-05
4.284000000000000000e+03 9.422172101720663773e-05
4.285000000000000000e+03 9.420258519063042695e-05
4.286000000000000000e+03 9.416071932582167881e-05
4.287000000000000000e+03 9.412276350699453004e-05
4.288000000000000000e+03 9.406040220958394762e-05
4.289000000000000000e+03 9.405571138442610452e-05
4.290000000000000000e+03 9.379645031746500650e-05
4.291000000000000000e+03 9.376141324590614857e-05
4.292000000000000000e+03 9.368860692689650498e-05
4.293000000000000000e+03 9.367454646900115174e-05
4.294000000000000000e+03 9.362255530304766399e-05
4.295000000000000000e+03 9.358730111046480605e-05
4.296000000000000000e+03 9.353828335900693774e-05
4.297000000000000000e+03 9.352748353916540093e-05
4.298000000000000000e+03 9.347735686711444519e-05
4.299000000000000000e+03 9.344553631314143666e-05
4.300000000000000000e+03 9.342083636316120558e-05
4.301000000000000000e+03 9.332691909431390113e-05
4.302000000000000000e+03 9.323042638837397667e-05
4.303000000000000000e+03 9.321838542793448306e-05
4.304000000000000000e+03 9.318298511421236176e-05
4.305000000000000000e+03 9.299313846534001937e-05
4.306000000000000000e+03 9.299251757617016184e-05
4.307000000000000000e+03 9.297516930796690781e-05
4.308000000000000000e+03 9.291135095260628278e-05
4.309000000000000000e+03 9.290768905509727885e-05
4.310000000000000000e+03 9.283181042061438475e-05
4.311000000000000000e+03 9.282687617708490068e-05
4.312000000000000000e+03 9.278101478157835074e-05
4.313000000000000000e+03 9.273112010026651406e-05
4.314000000000000000e+03 9.259647142442017735e-05
4.315000000000000000e+03 9.256459603874485278e-05
4.316000000000000000e+03 9.250778548341665939e-05
4.317000000000000000e+03 9.249191351327810354e-05
4.318000000000000000e+03 9.248884145479703447e-05
4.319000000000000000e+03 9.242447115937763448e-05
4.320000000000000000e+03 9.232331424007252465e-05
4.321000000000000000e+03 9.228189076763977747e-05
4.322000000000000000e+03 9.223021375225554975e-05
4.323000000000000000e+03 9.213293065089391888e-05
4.324000000000000000e+03 9.212706734347700735e-05
4.325000000000000000e+03 9.197229276269054796e-05
4.326000000000000000e+03 9.192301450538752625e-05
4.327000000000000000e+03 9.191343565213776321e-05
4.328000000000000000e+03 9.188346867029450961e-05
4.329000000000000000e+03 9.181869889529146035e-05
4.330000000000000000e+03 9.179700977532466270e-05
4.331000000000000000e+03 9.176376745752954267e-05
4.332000000000000000e+03 9.155703277191021717e-05
4.333000000000000000e+03 9.148097663314800872e-05
4.334000000000000000e+03 9.147379701346020401e-05
4.335000000000000000e+03 9.140441595395522019e-05
4.336000000000000000e+03 9.138210674515661876e-05
4.337000000000000000e+03 9.132976563196133291e-05
4.338000000000000000e+03 9.131214367976401864e-05
4.339000000000000000e+03 9.130688261596461809e-05
4.340000000000000000e+03 9.129304858411815512e-05
4.341000000000000000e+03 9.127544913321652162e-05
4.342000000000000000e+03 9.123785617825847915e-05
4.343000000000000000e+03 9.122469383332153204e-05
4.344000000000000000e+03 9.110457029826165925e-05
4.345000000000000000e+03 9.099789016938717302e-05
4.346000000000000000e+03 9.099312855807293384e-05
4.347000000000000000e+03 9.095382676183615177e-05
4.348000000000000000e+03 9.094966071966458085e-05
4.349000000000000000e+03 9.090798793319521435e-05
4.350000000000000000e+03 9.084665106132533928e-05
4.351000000000000000e+03 9.084285189413868211e-05
4.352000000000000000e+03 9.079834322972447512e-05
4.353000000000000000e+03 9.071994066262069616e-05
4.354000000000000000e+03 9.071174499076447857e-05
4.355000000000000000e+03 9.068737977601763485e-05
4.356000000000000000e+03 9.058020387550593140e-05
4.357000000000000000e+03 9.053394408130317338e-05
4.358000000000000000e+03 9.051825844254646008e-05
4.359000000000000000e+03 9.048496047812031951e-05
4.360000000000000000e+03 9.047286419429213344e-05
4.361000000000000000e+03 9.041333399451364919e-05
4.362000000000000000e+03 9.039644013763471916e-05
4.363000000000000000e+03 9.035609348492506935e-05
4.364000000000000000e+03 9.028588057410285932e-05
4.365000000000000000e+03 9.023102325628002340e-05
4.366000000000000000e+03 9.020486015764451191e-05
4.367000000000000000e+03 9.018546806087076055e-05
4.368000000000000000e+03 9.013650128633033591e-05
4.369000000000000000e+03 8.989039053471147098e-05
4.370000000000000000e+03 8.984906114717654182e-05
4.371000000000000000e+03 8.983746480635029688e-05
4.372000000000000000e+03 8.979918937017859445e-05
4.373000000000000000e+03 8.971498359914900351e-05
4.374000000000000000e+03 8.968730881516740470e-05
4.375000000000000000e+03 8.958130026918369843e-05
4.376000000000000000e+03 8.955981076248584877e-05
4.377000000000000000e+03 8.953956591597239298e-05
4.378000000000000000e+03 8.944737825523149807e-05
4.379000000000000000e+03 8.940429381505593021e-05
4.380000000000000000e+03 8.940362338861951774e-05
4.381000000000000000e+03 8.931681456520987642e-05
4.382000000000000000e+03 8.930099485949774985e-05
4.383000000000000000e+03 8.928894052424243431e-05
4.384000000000000000e+03 8.926630072336973123e-05
4.385000000000000000e+03 8.924786248529393987e-05
4.386000000000000000e+03 8.921938688013838635e-05
4.387000000000000000e+03 8.914192787732253540e-05
4.388000000000000000e+03 8.911031723804456884e-05
4.389000000000000000e+03 8.903636869254783859e-05
4.390000000000000000e+03 8.901192941939598360e-05
4.391000000000000000e+03 8.894573973269820171e-05
4.392000000000000000e+03 8.893771673761894118e-05
4.393000000000000000e+03 8.877900656722930253e-05
4.394000000000000000e+03 8.873144147900983146e-05
4.395000000000000000e+03 8.864255691754368009e-05
4.396000000000000000e+03 8.863875855898094270e-05
4.397000000000000000e+03 8.862703375279288209e-05
4.398000000000000000e+03 8.850323295421680554e-05
4.399000000000000000e+03 8.847815905582114210e-05
4.400000000000000000e+03 8.845352945473943830e-05
4.401000000000000000e+03 8.843750196875545537e-05
4.402000000000000000e+03 8.837704812304314570e-05
4.403000000000000000e+03 8.825395326451725988e-05
4.404000000000000000e+03 8.824427917039139805e-05
4.405000000000000000e+03 8.819836758565441804e-05
4.406000000000000000e+03 8.819153848653591614e-05
4.407000000000000000e+03 8.815794504161927707e-05
4.408000000000000000e+03 8.809832416773040150e-05
4.409000000000000000e+03 8.808354037625942194e-05
4.410000000000000000e+03 8.799128027287237981e-05
4.411000000000000000e+03 8.794778831767920439e-05
4.412000000000000000e+03 8.793895166309279585e-05
4.413000000000000000e+03 8.777566004964386696e-05
4.414000000000000000e+03 8.767520126299233225e-05
4.415000000000000000e+03 8.767183001159930828e-05
4.416000000000000000e+03 8.753264403590360209e-05
4.417000000000000000e+03 8.748752450317630834e-05
4.418000000000000000e+03 8.748581112202755616e-05
4.419000000000000000e+03 8.742674097945551384e-05
4.420000000000000000e+03 8.738010059773131046e-05
4.421000000000000000e+03 8.737295238913462755e-05
4.422000000000000000e+03 8.717961069087417194e-05
4.423000000000000000e+03 8.711048291082739933e-05
4.424000000000000000e+03 8.710879910902132517e-05
4.425000000000000000e+03 8.709682888743196607e-05
4.426000000000000000e+03 8.703993314465622254e-05
4.427000000000000000e+03 8.700910709804472699e-05
4.428000000000000000e+03 8.694099408398512274e-05
4.429000000000000000e+03 8.684329009483782212e-05
4.430000000000000000e+03 8.680170196489110591e-05
4.431000000000000000e+03 8.678608475318971502e-05
4.432000000000000000e+03 8.673145053618517555e-05
4.433000000000000000e+03 8.670710623341226656e-05
4.434000000000000000e+03 8.665723454283497660e-05
4.435000000000000000e+03 8.663836070233875853e-05
4.436000000000000000e+03 8.654455032290740582e-05
4.437000000000000000e+03 8.647154634492481933e-05
4.438000000000000000e+03 8.644542766514262829e-05
4.439000000000000000e+03 8.644336817858836450e-05
4.440000000000000000e+03 8.642218907331872192e-05
4.441000000000000000e+03 8.635102494412821145e-05
4.442000000000000000e+03 8.635083505123708643e-05
4.443000000000000000e+03 8.622754574569230300e-05
4.444000000000000000e+03 8.619323788616339735e-05
4.445000000000000000e+03 8.617066454755364707e-05
4.446000000000000000e+03 8.607914335047408313e-05
4.447000000000000000e+03 8.605646434374228046e-05
4.448000000000000000e+03 8.598896401294906129e-05
4.449000000000000000e+03 8.592947953726129623e-05
4.450000000000000000e+03 8.588945121385159150e-05
4.451000000000000000e+03 8.587979470945923243e-05
4.452000000000000000e+03 8.585851433078412951e-05
4.453000000000000000e+03 8.576506911272331916e-05
4.454000000000000000e+03 8.567823413595818203e-05
4.455000000000000000e+03 8.560913105010414499e-05
4.456000000000000000e+03 8.553176762541397601e-05
4.457000000000000000e+03 8.550735035267526321e-05
4.458000000000000000e+03 8.546993440658372872e-05
4.459000000000000000e+03 8.546018090069847203e-05
4.460000000000000000e+03 8.538528571064845512e-05
4.461000000000000000e+03 8.532089777916668553e-05
4.462000000000000000e+03 8.526844319870261575e-05
4.463000000000000000e+03 8.520693833229602910e-05
4.464000000000000000e+03 8.518996498625787991e-05
4.465000000000000000e+03 8.514991769072730379e-05
4.466000000000000000e+03 8.513143997912631523e-05
4.467000000000000000e+03 8.510688713403563306e-05
4.468000000000000000e+03 8.508753689481263237e-05
4.469000000000000000e+03 8.498377843529819121e-05
4.470000000000000000e+03 8.496817594205444059e-05
4.471000000000000000e+03 8.493494456154976834e-05
4.472000000000000000e+03 8.492000665649697508e-05
4.473000000000000000e+03 8.489310171760653463e-05
4.474000000000000000e+03 8.482717982516196952e-05
4.475000000000000000e+03 8.482281023220367188e-05
4.476000000000000000e+03 8.479632856560142228e-05
4.477000000000000000e+03 8.479091807693406205e-05
4.478000000000000000e+03 8.477722923607240366e-05
4.479000000000000000e+03 8.471169099902263184e-05
4.480000000000000000e+03 8.466765105570582832e-05
4.481000000000000000e+03 8.465650533494360579e-05
4.482000000000000000e+03 8.459040383546136989e-05
4.483000000000000000e+03 8.458519050180507654e-05
4.484000000000000000e+03 8.454190264186072694e-05
4.485000000000000000e+03 8.451814400401892074e-05
4.486000000000000000e+03 8.450145176804264911e-05
4.487000000000000000e+03 8.439304122471301829e-05
4.488000000000000000e+03 8.436506340466477468e-05
4.489000000000000000e+03 8.433866451377997140e-05
4.490000000000000000e+03 8.429471840661202067e-05
4.491000000000000000e+03 8.424589488234913504e-05
4.492000000000000000e+03 8.422667076937293722e-05
4.493000000000000000e+03 8.420725150829818522e-05
4.494000000000000000e+03 8.418713494158237528e-05
4.495000000000000000e+03 8.417127103745540963e-05
4.496000000000000000e+03 8.407771657786844172e-05
4.497000000000000000e+03 8.404167838070824691e-05
4.498000000000000000e+03 8.400101815780912969e-05
4.499000000000000000e+03 8.392805732218458319e-05
4.500000000000000000e+03 8.387742326235350751e-05
4.501000000000000000e+03 8.383927202413003624e-05
4.502000000000000000e+03 8.381706727555638292e-05
4.503000000000000000e+03 8.373914182675001633e-05
4.504000000000000000e+03 8.373534260828731845e-05
4.505000000000000000e+03 8.372392878975639275e-05
4.506000000000000000e+03 8.371135866311128066e-05
4.507000000000000000e+03 8.368760378693841575e-05
4.508000000000000000e+03 8.365842559856225631e-05
4.509000000000000000e+03 8.360263414973058784e-05
4.510000000000000000e+03 8.350290987471651932e-05
4.511000000000000000e+03 8.349507535014212718e-05
4.512000000000000000e+03 8.343316461949582246e-05
4.513000000000000000e+03 8.341079747526258662e-05
4.514000000000000000e+03 8.340177825062529036e-05
4.515000000000000000e+03 8.338901100030171392e-05
4.516000000000000000e+03 8.335650888678817008e-05
4.517000000000000000e+03 8.331976718797580591e-05
4.518000000000000000e+03 8.331605802459069311e-05
4.519000000000000000e+03 8.331306590682119935e-05
4.520000000000000000e+03 8.321966448059382976e-05
4.521000000000000000e+03 8.320964789480683765e-05
4.522000000000000000e+03 8.315922914996422982e-05
4.523000000000000000e+03 8.307034207283480940e-05
4.524000000000000000e+03 8.302745878419573618e-05
4.525000000000000000e+03 8.297926800237931486e-05
4.526000000000000000e+03 8.291797170851484601e-05
4.527000000000000000e+03 8.286803753107131591e-05
4.528000000000000000e+03 8.281245579447209031e-05
4.529000000000000000e+03 8.279612385372929961e-05
4.530000000000000000e+03 8.275738946824799701e-05
4.531000000000000000e+03 8.269122057036620984e-05
4.532000000000000000e+03 8.265258339398243604e-05
4.533000000000000000e+03 8.262767173342377470e-05
4.534000000000000000e+03 8.259267211951829663e-05
4.535000000000000000e+03 8.259233632618749263e-05
4.536000000000000000e+03 8.251560804721460760e-05
4.537000000000000000e+03 8.251374793758641836e-05
4.538000000000000000e+03 8.248934048825582442e-05
4.539000000000000000e+03 8.247912879577549831e-05
4.540000000000000000e+03 8.247339481351218665e-05
4.541000000000000000e+03 8.243531050348962535e-05
4.542000000000000000e+03 8.235006201577319571e-05
4.543000000000000000e+03 8.232817182208358123e-05
4.544000000000000000e+03 8.232400445872240619e-05
4.545000000000000000e+03 8.227384090410499150e-05
4.546000000000000000e+03 8.224444954677555839e-05
4.547000000000000000e+03 8.223596197030961759e-05
4.548000000000000000e+03 8.222304629196046063e-05
4.549000000000000000e+03 8.220599570657116596e-05
4.550000000000000000e+03 8.218810030869966689e-05
4.551000000000000000e+03 8.209894934504806136e-05
4.552000000000000000e+03 8.209456769050079924e-05
4.553000000000000000e+03 8.202061998229841417e-05
4.554000000000000000e+03 8.195794349683533492e-05
4.555000000000000000e+03 8.189326543283918423e-05
4.556000000000000000e+03 8.183459060995322640e-05
4.557000000000000000e+03 8.182328476529507691e-05
4.558000000000000000e+03 8.181352515773898876e-05
4.559000000000000000e+03 8.179790427558201614e-05
4.560000000000000000e+03 8.179196578951557120e-05
4.561000000000000000e+03 8.174580092494257617e-05
4.562000000000000000e+03 8.173639541907310000e-05
4.563000000000000000e+03 8.162067763859661080e-05
4.564000000000000000e+03 8.161668568775187066e-05
4.565000000000000000e+03 8.158819618442709413e-05
4.566000000000000000e+03 8.157021399884585870e-05
4.567000000000000000e+03 8.154610882537592447e-05
4.568000000000000000e+03 8.151355653416318605e-05
4.569000000000000000e+03 8.150523598399470125e-05
4.570000000000000000e+03 8.145002063543962012e-05
4.571000000000000000e+03 8.139947938065745495e-05
4.572000000000000000e+03 8.128011196251801358e-05
4.573000000000000000e+03 8.127106158920392623e-05
4.574000000000000000e+03 8.126767529111167767e-05
4.575000000000000000e+03 8.125166836033324944e-05
4.576000000000000000e+03 8.125088534508295463e-05
4.577000000000000000e+03 8.124032913541042887e-05
4.578000000000000000e+03 8.116407186353126360e-05
4.579000000000000000e+03 8.112859250988119220e-05
4.580000000000000000e+03 8.108936088861798961e-05
4.581000000000000000e+03 8.094436656235428512e-05
4.582000000000000000e+03 8.089802994930628331e-05
4.583000000000000000e+03 8.089375582287530145e-05
4.584000000000000000e+03 8.079812065164477023e-05
4.585000000000000000e+03 8.075267555057503608e-05
4.586000000000000000e+03 8.073761021865976468e-05
4.587000000000000000e+03 8.069655378377674421e-05
4.588000000000000000e+03 8.065918680581029676e-05
4.589000000000000000e+03 8.061094476831085506e-05
4.590000000000000000e+03 8.050016032843163418e-05
4.591000000000000000e+03 8.045751571434227594e-05
4.592000000000000000e+03 8.045470228133330573e-05
4.593000000000000000e+03 8.037774459012023945e-05
4.594000000000000000e+03 8.034278982136146827e-05
4.595000000000000000e+03 8.032910313449661231e-05
4.596000000000000000e+03 8.018345789718055508e-05
4.597000000000000000e+03 8.009184141689342472e-05
4.598000000000000000e+03 8.003454730924961088e-05
4.599000000000000000e+03 7.997086558921205038e-05
4.600000000000000000e+03 7.994308292728881870e-05
4.601000000000000000e+03 7.988607643941327127e-05
4.602000000000000000e+03 7.986027281646742638e-05
4.603000000000000000e+03 7.985203905107694105e-05
4.604000000000000000e+03 7.976651697930078064e-05
4.605000000000000000e+03 7.976416244042438338e-05
4.606000000000000000e+03 7.970607460134789804e-05
4.607000000000000000e+03 7.968934151512651058e-05
4.608000000000000000e+03 7.964144011465152924e-05
4.609000000000000000e+03 7.963762705967868734e-05
4.610000000000000000e+03 7.956549041865265638e-05
4.611000000000000000e+03 7.948003887134444823e-05
4.612000000000000000e+03 7.946430910612558001e-05
4.613000000000000000e+03 7.946297210204544533e-05
4.614000000000000000e+03 7.938484329423036909e-05
4.615000000000000000e+03 7.925377001610310731e-05
4.616000000000000000e+03 7.924207708713337317e-05
4.617000000000000000e+03 7.924130661505118843e-05
4.618000000000000000e+03 7.919692171770101601e-05
4.619000000000000000e+03 7.913629059965287117e-05
4.620000000000000000e+03 7.909036984401152592e-05
4.621000000000000000e+03 7.900560746329241620e-05
4.622000000000000000e+03 7.891691561554704641e-05
4.623000000000000000e+03 7.887040091093661912e-05
4.624000000000000000e+03 7.884662988914848682e-05
4.625000000000000000e+03 7.883433632486330203e-05
4.626000000000000000e+03 7.876952577853388782e-05
4.627000000000000000e+03 7.876657571647149609e-05
4.628000000000000000e+03 7.875731785860978578e-05
4.629000000000000000e+03 7.874019246800063843e-05
4.630000000000000000e+03 7.873501261013678208e-05
4.631000000000000000e+03 7.868237667747942645e-05
4.632000000000000000e+03 7.863373135935239680e-05
4.633000000000000000e+03 7.857834051293514205e-05
4.634000000000000000e+03 7.847507664529820479e-05
4.635000000000000000e+03 7.843421291006211367e-05
4.636000000000000000e+03 7.842218579531393715e-05
4.637000000000000000e+03 7.820923433514946621e-05
4.638000000000000000e+03 7.818427350017027432e-05
4.639000000000000000e+03 7.814736779363836837e-05
4.640000000000000000e+03 7.813024786664269652e-05
4.641000000000000000e+03 7.812034501778803873e-05
4.642000000000000000e+03 7.809589014521748143e-05
4.643000000000000000e+03 7.798529309442505210e-05
4.644000000000000000e+03 7.797095122815768441e-05
4.645000000000000000e+03 7.791884494057599688e-05
4.646000000000000000e+03 7.789508410941847121e-05
4.647000000000000000e+03 7.789054926761220237e-05
4.648000000000000000e+03 7.786923086397754847e-05
4.649000000000000000e+03 7.777956470810775118e-05
4.650000000000000000e+03 7.777830272365686491e-05
4.651000000000000000e+03 7.772379018777346427e-05
4.652000000000000000e+03 7.760816900835575160e-05
4.653000000000000000e+03 7.759692370159164930e-05
4.654000000000000000e+03 7.755424993025486025e-05
4.655000000000000000e+03 7.753952704342087303e-05
4.656000000000000000e+03 7.749109193275677048e-05
4.657000000000000000e+03 7.742015109250379779e-05
4.658000000000000000e+03 7.739821327846364938e-05
4.659000000000000000e+03 7.739320316690765028e-05
4.660000000000000000e+03 7.735095885300675587e-05
4.661000000000000000e+03 7.730023823268827822e-05
4.662000000000000000e+03 7.724446658834515744e-05
4.663000000000000000e+03 7.722562489197547903e-05
4.664000000000000000e+03 7.720339974755748339e-05
4.665000000000000000e+03 7.716996946778943223e-05
4.666000000000000000e+03 7.714960937342893064e-05
4.667000000000000000e+03 7.708945785045146057e-05
4.668000000000000000e+03 7.706176164122473878e-05
4.669000000000000000e+03 7.700415109599735054e-05
4.670000000000000000e+03 7.700180263442016673e-05
4.671000000000000000e+03 7.697194736961277678e-05
4.672000000000000000e+03 7.695909376123215599e-05
4.673000000000000000e+03 7.694907951663627476e-05
4.674000000000000000e+03 7.693450090282406666e-05
4.675000000000000000e+03 7.689236030745339660e-05
4.676000000000000000e+03 7.685269636370709707e-05
4.677000000000000000e+03 7.678089714269899062e-05
4.678000000000000000e+03 7.668503115567174011e-05
4.679000000000000000e+03 7.666402767006481715e-05
4.680000000000000000e+03 7.666116114080839610e-05
4.681000000000000000e+03 7.665874998135869731e-05
4.682000000000000000e+03 7.662219522652120049e-05
4.683000000000000000e+03 7.657482865508862782e-05
4.684000000000000000e+03 7.655153422216931546e-05
4.685000000000000000e+03 7.653748704340642165e-05
4.686000000000000000e+03 7.649335381665652966e-05
4.687000000000000000e+03 7.646299235215463328e-05
4.688000000000000000e+03 7.637122884741857237e-05
4.689000000000000000e+03 7.630439054673871370e-05
4.690000000000000000e+03 7.630385750398382646e-05
4.691000000000000000e+03 7.625826281310182117e-05
4.692000000000000000e+03 7.622184933010575810e-05
4.693000000000000000e+03 7.621859098889167559e-05
4.694000000000000000e+03 7.620557774219609076e-05
4.695000000000000000e+03 7.618887955443313465e-05
4.696000000000000000e+03 7.610425950747707322e-05
4.697000000000000000e+03 7.607776929144319385e-05
4.698000000000000000e+03 7.607736624650871698e-05
4.699000000000000000e+03 7.606636002048716347e-05
4.700000000000000000e+03 7.605460588641257513e-05
4.701000000000000000e+03 7.595527909866411573e-05
4.702000000000000000e+03 7.594711123641090722e-05
4.703000000000000000e+03 7.589942275947681230e-05
4.704000000000000000e+03 7.585777591452905460e-05
4.705000000000000000e+03 7.577835672419138324e-05
4.706000000000000000e+03 7.576589539413229634e-05
4.707000000000000000e+03 7.568813721948546003e-05
4.708000000000000000e+03 7.566729541867784812e-05
4.709000000000000000e+03 7.559847715580164966e-05
4.710000000000000000e+03 7.555155278573253471e-05
4.711000000000000000e+03 7.554009542719676909e-05
4.712000000000000000e+03 7.551282161202206079e-05
4.713000000000000000e+03 7.550865318059257671e-05
4.714000000000000000e+03 7.546151773890670696e-05
4.715000000000000000e+03 7.539157578883852093e-05
4.716000000000000000e+03 7.534201594137710900e-05
4.717000000000000000e+03 7.530730997055699633e-05
4.718000000000000000e+03 7.526179241576314374e-05
4.719000000000000000e+03 7.525846611303944520e-05
4.720000000000000000e+03 7.521322885569458087e-05
4.721000000000000000e+03 7.519152603986064317e-05
4.722000000000000000e+03 7.514309145892491496e-05
4.723000000000000000e+03 7.510584819121434688e-05
4.724000000000000000e+03 7.499062378284168987e-05
4.725000000000000000e+03 7.497947469176919732e-05
4.726000000000000000e+03 7.495439594571976134e-05
4.727000000000000000e+03 7.482121488028489200e-05
4.728000000000000000e+03 7.479880701088706895e-05
4.729000000000000000e+03 7.479571606802555811e-05
4.730000000000000000e+03 7.475938898256483415e-05
4.731000000000000000e+03 7.475707926939030308e-05
4.732000000000000000e+03 7.475366095799737987e-05
4.733000000000000000e+03 7.469973763051115326e-05
4.734000000000000000e+03 7.463268054362923512e-05
4.735000000000000000e+03 7.460482401754891667e-05
4.736000000000000000e+03 7.459149027423415197e-05
4.737000000000000000e+03 7.456819280902747353e-05
4.738000000000000000e+03 7.450863659982617012e-05
4.739000000000000000e+03 7.448632714991020769e-05
4.740000000000000000e+03 7.448292914008229257e-05
4.741000000000000000e+03 7.441572059289535605e-05
4.742000000000000000e+03 7.437572822222033718e-05
4.743000000000000000e+03 7.435669849953585814e-05
4.744000000000000000e+03 7.435359364597112376e-05
4.745000000000000000e+03 7.430928286211030409e-05
4.746000000000000000e+03 7.428251290137456134e-05
4.747000000000000000e+03 7.427328083227690604e-05
4.748000000000000000e+03 7.420893093097386049e-05
4.749000000000000000e+03 7.415402227559995236e-05
4.750000000000000000e+03 7.412632891467224692e-05
4.751000000000000000e+03 7.411261622524071397e-05
4.752000000000000000e+03 7.409228201240476990e-05
4.753000000000000000e+03 7.406014289690807085e-05
4.754000000000000000e+03 7.400940978115044800e-05
4.755000000000000000e+03 7.389116966381690534e-05
4.756000000000000000e+03 7.380253701424394129e-05
4.757000000000000000e+03 7.379218945708180546e-05
4.758000000000000000e+03 7.374524881114381358e-05
4.759000000000000000e+03 7.373441052110752780e-05
4.760000000000000000e+03 7.372093390611302553e-05
4.761000000000000000e+03 7.354325160261437737e-05
4.762000000000000000e+03 7.348977928273109177e-05
4.763000000000000000e+03 7.347836904879051360e-05
4.764000000000000000e+03 7.341083835030140124e-05
4.765000000000000000e+03 7.336002303694576644e-05
4.766000000000000000e+03 7.332255999346486185e-05
4.767000000000000000e+03 7.326452708008402781e-05
4.768000000000000000e+03 7.319503036815524903e-05
4.769000000000000000e+03 7.315075760921156093e-05
4.770000000000000000e+03 7.314934164004856774e-05
4.771000000000000000e+03 7.309812876233225522e-05
4.772000000000000000e+03 7.306594693122057547e-05
4.773000000000000000e+03 7.299239268687510455e-05
4.774000000000000000e+03 7.296296921342605257e-05
4.775000000000000000e+03 7.293609078592170258e-05
4.776000000000000000e+03 7.290378658391878425e-05
4.777000000000000000e+03 7.289353003861297068e-05
4.778000000000000000e+03 7.283380686451211951e-05
4.779000000000000000e+03 7.278480127819068955e-05
4.780000000000000000e+03 7.276463665777848158e-05
4.781000000000000000e+03 7.276082101354264785e-05
4.782000000000000000e+03 7.271401415587412718e-05
4.783000000000000000e+03 7.270260153037827922e-05
4.784000000000000000e+03 7.265985918514978085e-05
4.785000000000000000e+03 7.264008413251101220e-05
4.786000000000000000e+03 7.261281640876675097e-05
4.787000000000000000e+03 7.258338336724665921e-05
4.788000000000000000e+03 7.256526678812591383e-05
4.789000000000000000e+03 7.246544627621340369e-05
4.790000000000000000e+03 7.242747974094578391e-05
4.791000000000000000e+03 7.240414012436696396e-05
4.792000000000000000e+03 7.236753777178934609e-05
4.793000000000000000e+03 7.235553394020198287e-05
4.794000000000000000e+03 7.229677438692185606e-05
4.795000000000000000e+03 7.226575325289911491e-05
4.796000000000000000e+03 7.222483773604510340e-05
4.797000000000000000e+03 7.217269892329312823e-05
4.798000000000000000e+03 7.214861432097770147e-05
4.799000000000000000e+03 7.212107780977890692e-05
4.800000000000000000e+03 7.210351224564643725e-05
4.801000000000000000e+03 7.209852104856582502e-05
4.802000000000000000e+03 7.206222629083722643e-05
4.803000000000000000e+03 7.203235324572237737e-05
4.804000000000000000e+03 7.202784876157368552e-05
4.805000000000000000e+03 7.188067966211891281e-05
4.806000000000000000e+03 7.184548885407701115e-05
4.807000000000000000e+03 7.183120209549963405e-05
4.808000000000000000e+03 7.178313298406806665e-05
4.809000000000000000e+03 7.177170608356978748e-05
4.810000000000000000e+03 7.174617666757302740e-05
4.811000000000000000e+03 7.170983173223941074e-05
4.812000000000000000e+03 7.158464345296035867e-05
4.813000000000000000e+03 7.156461509567770116e-05
4.814000000000000000e+03 7.154025936433469287e-05
4.815000000000000000e+03 7.149931799028018604e-05
4.816000000000000000e+03 7.149017730993426729e-05
4.817000000000000000e+03 7.144980842606431834e-05
4.818000000000000000e+03 7.140639910042814818e-05
4.819000000000000000e+03 7.134262479572184203e-05
4.820000000000000000e+03 7.134213868115241348e-05
4.821000000000000000e+03 7.130631461590995529e-05
4.822000000000000000e+03 7.125585717643705672e-05
4.823000000000000000e+03 7.124462446331882070e-05
4.824000000000000000e+03 7.120809585853764669e-05
4.825000000000000000e+03 7.119665513766919914e-05
4.826000000000000000e+03 7.111576857837691222e-05
4.827000000000000000e+03 7.109777211447669825e-05
4.828000000000000000e+03 7.102970746774528942e-05
4.829000000000000000e+03 7.101462678359743061e-05
4.830000000000000000e+03 7.096914966373110614e-05
4.831000000000000000e+03 7.094762147534534457e-05
4.832000000000000000e+03 7.089231206813530152e-05
4.833000000000000000e+03 7.087390041649585038e-05
4.834000000000000000e+03 7.086188078303896291e-05
4.835000000000000000e+03 7.084127011411443364e-05
4.836000000000000000e+03 7.078120941189244787e-05
4.837000000000000000e+03 7.071195172720268381e-05
4.838000000000000000e+03 7.068872629351648348e-05
4.839000000000000000e+03 7.068158169744650089e-05
4.840000000000000000e+03 7.062469448314839121e-05
4.841000000000000000e+03 7.060823426894643096e-05
4.842000000000000000e+03 7.059201452391591501e-05
4.843000000000000000e+03 7.054511315932175295e-05
4.844000000000000000e+03 7.054143093945790678e-05
4.845000000000000000e+03 7.054031153092844007e-05
4.846000000000000000e+03 7.038432265948712336e-05
4.847000000000000000e+03 7.030958353242946959e-05
4.848000000000000000e+03 7.030274591045199476e-05
4.849000000000000000e+03 7.029584545629017245e-05
4.850000000000000000e+03 7.022876526032874431e-05
4.851000000000000000e+03 7.019101754035345314e-05
4.852000000000000000e+03 7.015901052584290986e-05
4.853000000000000000e+03 7.014219974723330075e-05
4.854000000000000000e+03 7.012016978191784014e-05
4.855000000000000000e+03 7.011543928397965023e-05
4.856000000000000000e+03 7.009133242896593645e-05
4.857000000000000000e+03 7.004045859925309592e-05
4.858000000000000000e+03 6.998027977482650628e-05
4.859000000000000000e+03 6.995912225876189678e-05
4.860000000000000000e+03 6.991040804609125977e-05
4.861000000000000000e+03 6.990717729608152294e-05
4.862000000000000000e+03 6.985406593475056473e-05
4.863000000000000000e+03 6.982233656254071880e-05
4.864000000000000000e+03 6.976715547636848553e-05
4.865000000000000000e+03 6.967648712587022814e-05
4.866000000000000000e+03 6.964827815632819246e-05
4.867000000000000000e+03 6.956020580613086351e-05
4.868000000000000000e+03 6.955941703574850714e-05
4.869000000000000000e+03 6.954875366285822864e-05
4.870000000000000000e+03 6.953249438034240712e-05
4.871000000000000000e+03 6.949156872183679832e-05
4.872000000000000000e+03 6.946419449152731890e-05
4.873000000000000000e+03 6.941064022479013541e-05
4.874000000000000000e+03 6.940507767015836752e-05
4.875000000000000000e+03 6.938351708062825702e-05
4.876000000000000000e+03 6.934709193300368877e-05
4.877000000000000000e+03 6.930549157100854990e-05
4.878000000000000000e+03 6.930047508207874273e-05
4.879000000000000000e+03 6.926829496289003832e-05
4.880000000000000000e+03 6.926195695894547615e-05
4.881000000000000000e+03 6.919520783328265176e-05
4.882000000000000000e+03 6.917194740881858457e-05
4.883000000000000000e+03 6.915615949563837619e-05
4.884000000000000000e+03 6.914844743605958019e-05
4.885000000000000000e+03 6.913752762788600193e-05
4.886000000000000000e+03 6.912401842808023984e-05
4.887000000000000000e+03 6.906569066964042048e-05
4.888000000000000000e+03 6.896654898378700859e-05
4.889000000000000000e+03 6.890576858007214955e-05
4.890000000000000000e+03 6.887239009777591412e-05
4.891000000000000000e+03 6.886249582117989548e-05
4.892000000000000000e+03 6.883525047003697793e-05
4.893000000000000000e+03 6.881598195226755607e-05
4.894000000000000000e+03 6.879238818868302244e-05
4.895000000000000000e+03 6.875384446652861624e-05
4.896000000000000000e+03 6.875371297915996147e-05
4.897000000000000000e+03 6.867736913222236754e-05
4.898000000000000000e+03 6.860891173305280213e-05
4.899000000000000000e+03 6.859955435750167386e-05
4.900000000000000000e+03 6.859296828204323288e-05
4.901000000000000000e+03 6.855936462047589400e-05
4.902000000000000000e+03 6.851099812760677696e-05
4.903000000000000000e+03 6.850117702850388969e-05
4.904000000000000000e+03 6.842389692307632924e-05
4.905000000000000000e+03 6.836817366705852394e-05
4.906000000000000000e+03 6.834659650346245480e-05
4.907000000000000000e+03 6.829734432932640432e-05
4.908000000000000000e+03 6.827785141111014969e-05
4.909000000000000000e+03 6.825504723914006572e-05
4.910000000000000000e+03 6.823131225689172124e-05
4.911000000000000000e+03 6.820227752675482754e-05
4.912000000000000000e+03 6.813218854414667606e-05
4.913000000000000000e+03 6.809334275599556959e-05
4.914000000000000000e+03 6.807206468491529641e-05
4.915000000000000000e+03 6.801994109107892652e-05
4.916000000000000000e+03 6.798386350997781254e-05
4.917000000000000000e+03 6.798234072631265698e-05
4.918000000000000000e+03 6.791967262987967603e-05
4.919000000000000000e+03 6.787040603374753036e-05
4.920000000000000000e+03 6.782896387910644209e-05
4.921000000000000000e+03 6.780200631116575457e-05
4.922000000000000000e+03 6.777841849087544467e-05
4.923000000000000000e+03 6.773300569484971281e-05
4.924000000000000000e+03 6.766310200056759830e-05
4.925000000000000000e+03 6.763849905056712518e-05
4.926000000000000000e+03 6.760263741432183957e-05
4.927000000000000000e+03 6.759126302489638872e-05
4.928000000000000000e+03 6.758636230855655550e-05
4.929000000000000000e+03 6.758409501407529752e-05
4.930000000000000000e+03 6.750662019736133619e-05
4.931000000000000000e+03 6.747700299497684333e-05
4.932000000000000000e+03 6.746975403477682470e-05
4.933000000000000000e+03 6.744245129937168884e-05
4.934000000000000000e+03 6.740094473218009830e-05
4.935000000000000000e+03 6.735654092057376469e-05
4.936000000000000000e+03 6.732406076771496465e-05
4.937000000000000000e+03 6.722181774038476414e-05
4.938000000000000000e+03 6.720244523081235336e-05
4.939000000000000000e+03 6.718746929402260714e-05
4.940000000000000000e+03 6.717439726309282807e-05
4.941000000000000000e+03 6.712264387977349912e-05
4.942000000000000000e+03 6.710132255950775656e-05
4.943000000000000000e+03 6.704981572451067229e-05
4.944000000000000000e+03 6.701525021799884874e-05
4.945000000000000000e+03 6.700653513022359611e-05
4.946000000000000000e+03 6.698978188693481431e-05
4.947000000000000000e+03 6.694078934017752309e-05
4.948000000000000000e+03 6.685559686440412910e-05
4.949000000000000000e+03 6.682866541609463909e-05
4.950000000000000000e+03 6.675087052317306045e-05
4.951000000000000000e+03 6.674895122391035429e-05
4.952000000000000000e+03 6.667736398616587283e-05
4.953000000000000000e+03 6.663386164989207230e-05
4.954000000000000000e+03 6.661342305698462042e-05
4.955000000000000000e+03 6.659945701693684454e-05
4.956000000000000000e+03 6.651950660271076807e-05
4.957000000000000000e+03 6.651831171800450632e-05
4.958000000000000000e+03 6.648910122051346361e-05
4.959000000000000000e+03 6.646809985174444136e-05
4.960000000000000000e+03 6.643691079404277766e-05
4.961000000000000000e+03 6.639699511199559183e-05
4.962000000000000000e+03 6.632864219942958628e-05
4.963000000000000000e+03 6.622192178991692722e-05
4.964000000000000000e+03 6.621616086863720896e-05
4.965000000000000000e+03 6.619499129973741556e-05
4.966000000000000000e+03 6.617432196911801341e-05
4.967000000000000000e+03 6.617389553979424939e-05
4.968000000000000000e+03 6.614067004096197777e-05
4.969000000000000000e+03 6.609421737699263473e-05
4.970000000000000000e+03 6.608535464181690498e-05
4.971000000000000000e+03 6.607436063400267301e-05
4.972000000000000000e+03 6.604589485917572791e-05
4.973000000000000000e+03 6.602515655252420509e-05
4.974000000000000000e+03 6.595204154908780050e-05
4.975000000000000000e+03 6.589796316434902727e-05
4.976000000000000000e+03 6.585762318689601126e-05
4.977000000000000000e+03 6.585016282722322293e-05
4.978000000000000000e+03 6.580735502432047727e-05
4.979000000000000000e+03 6.574479136854329995e-05
4.980000000000000000e+03 6.573387910552676641e-05
4.981000000000000000e+03 6.570247922854098078e-05
4.982000000000000000e+03 6.568327133718556354e-05
4.983000000000000000e+03 6.565304321325739776e-05
4.984000000000000000e+03 6.558941085431341895e-05
4.985000000000000000e+03 6.555232061384971734e-05
4.986000000000000000e+03 6.554117506098308590e-05
4.987000000000000000e+03 6.552428232998142000e-05
4.988000000000000000e+03 6.550951206847288274e-05
4.989000000000000000e+03 6.549122210842251530e-05
4.990000000000000000e+03 6.538161366742520104e-05
4.991000000000000000e+03 6.536037451910114060e-05
4.992000000000000000e+03 6.531984384082665748e-05
4.993000000000000000e+03 6.531861890655377384e-05
4.994000000000000000e+03 6.526228475551090497e-05
4.995000000000000000e+03 6.525611640668341901e-05
4.996000000000000000e+03 6.521854471233320700e-05
4.997000000000000000e+03 6.521265819701337020e-05
4.998000000000000000e+03 6.519831052862970098e-05
4.999000000000000000e+03 6.516828220295175882e-05
5.000000000000000000e+03 6.515850235162279900e-05
5.001000000000000000e+03 6.510013827825651765e-05
5.002000000000000000e+03 6.507009019735269151e-05
5.003000000000000000e+03 6.503431517173246341e-05
5.004000000000000000e+03 6.500231013491782701e-05
5.005000000000000000e+03 6.495380594995752842e-05
5.006000000000000000e+03 6.492092373688972270e-05
5.007000000000000000e+03 6.489867705437976555e-05
5.008000000000000000e+03 6.489765626540677616e-05
5.009000000000000000e+03 6.484097054306098057e-05
5.010000000000000000e+03 6.482825530329824708e-05
5.011000000000000000e+03 6.478176410446420598e-05
5.012000000000000000e+03 6.477961958297185328e-05
5.013000000000000000e+03 6.474353107070997758e-05
5.014000000000000000e+03 6.470853338954489845e-05
5.015000000000000000e+03 6.469771740939911993e-05
5.016000000000000000e+03 6.467078372741848257e-05
5.017000000000000000e+03 6.465533867911908879e-05
5.018000000000000000e+03 6.462399947620482373e-05
5.019000000000000000e+03 6.462083107086302150e-05
5.020000000000000000e+03 6.461980310653053664e-05
5.021000000000000000e+03 6.461962227764830023e-05
5.022000000000000000e+03 6.456936511800351049e-05
5.023000000000000000e+03 6.452045631015018668e-05
5.024000000000000000e+03 6.451734252643332942e-05
5.025000000000000000e+03 6.449781036899298150e-05
5.026000000000000000e+03 6.444418260454007200e-05
5.027000000000000000e+03 6.438931073743682227e-05
5.028000000000000000e+03 6.436968098083581456e-05
5.029000000000000000e+03 6.433146168576682445e-05
5.030000000000000000e+03 6.430253816133420317e-05
5.031000000000000000e+03 6.429392859088852493e-05
5.032000000000000000e+03 6.425033523866376356e-05
5.033000000000000000e+03 6.423832954989681552e-05
5.034000000000000000e+03 6.418902001169360112e-05
5.035000000000000000e+03 6.416812738365336194e-05
5.036000000000000000e+03 6.414765695068180970e-05
5.037000000000000000e+03 6.411003039971229639e-05
5.038000000000000000e+03 6.410571549380019070e-05
5.039000000000000000e+03 6.407077796064981358e-05
5.040000000000000000e+03 6.397971703302401199e-05
5.041000000000000000e+03 6.394929066933173728e-05
5.042000000000000000e+03 6.394310563391042640e-05
5.043000000000000000e+03 6.390036663452292054e-05
5.044000000000000000e+03 6.387567300810040153e-05
5.045000000000000000e+03 6.384693737721812174e-05
5.046000000000000000e+03 6.383259855490063894e-05
5.047000000000000000e+03 6.380689902993370171e-05
5.048000000000000000e+03 6.378756229527799782e-05
5.049000000000000000e+03 6.372670915340828400e-05
5.050000000000000000e+03 6.370634092460311290e-05
5.051000000000000000e+03 6.368102197545771079e-05
5.052000000000000000e+03 6.363030601325652237e-05
5.053000000000000000e+03 6.361304587096594998e-05
5.054000000000000000e+03 6.357954646441439140e-05
5.055000000000000000e+03 6.356975847603118233e-05
5.056000000000000000e+03 6.351677100977095409e-05
5.057000000000000000e+03 6.351449837713622000e-05
5.058000000000000000e+03 6.351129080620311542e-05
5.059000000000000000e+03 6.350526102747657985e-05
5.060000000000000000e+03 6.349134172625623903e-05
5.061000000000000000e+03 6.346232253777332798e-05
5.062000000000000000e+03 6.343152570075064100e-05
5.063000000000000000e+03 6.337326376710163015e-05
5.064000000000000000e+03 6.333571896958403898e-05
5.065000000000000000e+03 6.331781068753132341e-05
5.066000000000000000e+03 6.326121706507293674e-05
5.067000000000000000e+03 6.325724389133636084e-05
5.068000000000000000e+03 6.323953551642915642e-05
5.069000000000000000e+03 6.323906684168165333e-05
5.070000000000000000e+03 6.319870495369135578e-05
5.071000000000000000e+03 6.314180463593699203e-05
5.072000000000000000e+03 6.311875036128878421e-05
5.073000000000000000e+03 6.309266805867726452e-05
5.074000000000000000e+03 6.308897995972315360e-05
5.075000000000000000e+03 6.305615276283035387e-05
5.076000000000000000e+03 6.305473693835363916e-05
5.077000000000000000e+03 6.303520079872628812e-05
5.078000000000000000e+03 6.302168341367011563e-05
5.079000000000000000e+03 6.301642525234937397e-05
5.080000000000000000e+03 6.296411669094693301e-05
5.081000000000000000e+03 6.293344770523677718e-05
5.082000000000000000e+03 6.290665052514629390e-05
5.083000000000000000e+03 6.289120087023712875e-05
5.084000000000000000e+03 6.285680436299764524e-05
5.085000000000000000e+03 6.283370721779573211e-05
5.086000000000000000e+03 6.282700483469663504e-05
5.087000000000000000e+03 6.279837391387463916e-05
5.088000000000000000e+03 6.277481675398197125e-05
5.089000000000000000e+03 6.274854384207817211e-05
5.090000000000000000e+03 6.274675237404498144e-05
5.091000000000000000e+03 6.267630266504625877e-05
5.092000000000000000e+03 6.267421081960930463e-05
5.093000000000000000e+03 6.265641029352424425e-05
5.094000000000000000e+03 6.261606973142301298e-05
5.095000000000000000e+03 6.257197087410354549e-05
5.096000000000000000e+03 6.257177935518826249e-05
5.097000000000000000e+03 6.255817294507692644e-05
5.098000000000000000e+03 6.248736289952898999e-05
5.099000000000000000e+03 6.244244866553949071e-05
5.100000000000000000e+03 6.240329065219895591e-05
5.101000000000000000e+03 6.237837528635921749e-05
5.102000000000000000e+03 6.234255234528339636e-05
5.103000000000000000e+03 6.230527610008015698e-05
5.104000000000000000e+03 6.229061670250675799e-05
5.105000000000000000e+03 6.226693859116765408e-05
5.106000000000000000e+03 6.224843274765703548e-05
5.107000000000000000e+03 6.223667315151245542e-05
5.108000000000000000e+03 6.219659915014767997e-05
5.109000000000000000e+03 6.217917317652948809e-05
5.110000000000000000e+03 6.217221995316341704e-05
5.111000000000000000e+03 6.216981304495679326e-05
5.112000000000000000e+03 6.216372200044874719e-05
5.113000000000000000e+03 6.212114456441941940e-05
5.114000000000000000e+03 6.211700879810838887e-05
5.115000000000000000e+03 6.211209408851248463e-05
5.116000000000000000e+03 6.210753643852080818e-05
5.117000000000000000e+03 6.198592091810923720e-05
5.118000000000000000e+03 6.195341151631782910e-05
5.119000000000000000e+03 6.193302936979742468e-05
5.120000000000000000e+03 6.184847996718210940e-05
5.121000000000000000e+03 6.180354897070757404e-05
5.122000000000000000e+03 6.178444268218582006e-05
5.123000000000000000e+03 6.178044676059724798e-05
5.124000000000000000e+03 6.174295736093403787e-05
5.125000000000000000e+03 6.171822755398590236e-05
5.126000000000000000e+03 6.170531916841697601e-05
5.127000000000000000e+03 6.168884407966656409e-05
5.128000000000000000e+03 6.168321829209932048e-05
5.129000000000000000e+03 6.166051295409008157e-05
5.130000000000000000e+03 6.162790024979697531e-05
5.131000000000000000e+03 6.159336862403798287e-05
5.132000000000000000e+03 6.151360128387305267e-05
5.133000000000000000e+03 6.150001675413939396e-05
5.134000000000000000e+03 6.140069522196378051e-05
5.135000000000000000e+03 6.138474063427266849e-05
5.136000000000000000e+03 6.124033352101289395e-05
5.137000000000000000e+03 6.123534905883098545e-05
5.138000000000000000e+03 6.121025907187574672e-05
5.139000000000000000e+03 6.115737659971283782e-05
5.140000000000000000e+03 6.113921750098610583e-05
5.141000000000000000e+03 6.107531060735124802e-05
5.142000000000000000e+03 6.100958210155318922e-05
5.143000000000000000e+03 6.100685983955085601e-05
5.144000000000000000e+03 6.093919492015533427e-05
5.145000000000000000e+03 6.090033297596607093e-05
5.146000000000000000e+03 6.087002939260918087e-05
5.147000000000000000e+03 6.085860514438735111e-05
5.148000000000000000e+03 6.083386019358893049e-05
5.149000000000000000e+03 6.082836051807861434e-05
5.150000000000000000e+03 6.077193499753565835e-05
5.151000000000000000e+03 6.076840629801110941e-05
5.152000000000000000e+03 6.074970198601662878e-05
5.153000000000000000e+03 6.068517245283718627e-05
5.154000000000000000e+03 6.063510814314166997e-05
5.155000000000000000e+03 6.062261752373358786e-05
5.156000000000000000e+03 6.060383697786856586e-05
5.157000000000000000e+03 6.055526849983834198e-05
5.158000000000000000e+03 6.054629533860590620e-05
5.159000000000000000e+03 6.054122019381197057e-05
5.160000000000000000e+03 6.053168881333172450e-05
5.161000000000000000e+03 6.052688289026730010e-05
5.162000000000000000e+03 6.049356817341802105e-05
5.163000000000000000e+03 6.047413435226048144e-05
5.164000000000000000e+03 6.038195452253837894e-05
5.165000000000000000e+03 6.037216809195587904e-05
5.166000000000000000e+03 6.032996382182595707e-05
5.167000000000000000e+03 6.031960740735470224e-05
5.168000000000000000e+03 6.028402243156580841e-05
5.169000000000000000e+03 6.024195815471855906e-05
5.170000000000000000e+03 6.023388935990010748e-05
5.171000000000000000e+03 6.021847350484669240e-05
5.172000000000000000e+03 6.018352257630157719e-05
5.173000000000000000e+03 6.014987615257677583e-05
5.174000000000000000e+03 6.008730608179288908e-05
5.175000000000000000e+03 6.005346853615019465e-05
5.176000000000000000e+03 6.000437020809177229e-05
5.177000000000000000e+03 5.998956177298533958e-05
5.178000000000000000e+03 5.996602784393083681e-05
5.179000000000000000e+03 5.995452163130740543e-05
5.180000000000000000e+03 5.991283911604129800e-05
5.181000000000000000e+03 5.984372102699412189e-05
5.182000000000000000e+03 5.980067795771176970e-05
5.183000000000000000e+03 5.979652662396417814e-05
5.184000000000000000e+03 5.978273329080550257e-05
5.185000000000000000e+03 5.973500016549837587e-05
5.186000000000000000e+03 5.969767887639903999e-05
5.187000000000000000e+03 5.964549984037038330e-05
5.188000000000000000e+03 5.964204066235178416e-05
5.189000000000000000e+03 5.962687890874710010e-05
5.190000000000000000e+03 5.957610315551153089e-05
5.191000000000000000e+03 5.955930157270249625e-05
5.192000000000000000e+03 5.954990409079119983e-05
5.193000000000000000e+03 5.948775396159958250e-05
5.194000000000000000e+03 5.944411934978752844e-05
5.195000000000000000e+03 5.944210141126271297e-05
5.196000000000000000e+03 5.944129165308495200e-05
5.197000000000000000e+03 5.937669934545342337e-05
5.198000000000000000e+03 5.935360750826016118e-05
5.199000000000000000e+03 5.925316316606548756e-05
5.200000000000000000e+03 5.924457562018871164e-05
5.201000000000000000e+03 5.911329179046800983e-05
5.202000000000000000e+03 5.910980889498034126e-05
5.203000000000000000e+03 5.910030835268713389e-05
5.204000000000000000e+03 5.906174507844137034e-05
5.205000000000000000e+03 5.905788642595961228e-05
5.206000000000000000e+03 5.904434662505596163e-05
5.207000000000000000e+03 5.903111684534849190e-05
5.208000000000000000e+03 5.902986039876932119e-05
5.209000000000000000e+03 5.900928640493582948e-05
5.210000000000000000e+03 5.900576112010817086e-05
5.211000000000000000e+03 5.898008101410077704e-05
5.212000000000000000e+03 5.893950780289429031e-05
5.213000000000000000e+03 5.892077245048101209e-05
5.214000000000000000e+03 5.886884525831929672e-05
5.215000000000000000e+03 5.885830160863799213e-05
5.216000000000000000e+03 5.883501579011899020e-05
5.217000000000000000e+03 5.880786511043043050e-05
5.218000000000000000e+03 5.880043878337270645e-05
5.219000000000000000e+03 5.878631143813216944e-05
5.220000000000000000e+03 5.877830473722576803e-05
5.221000000000000000e+03 5.877813738535118168e-05
5.222000000000000000e+03 5.872819623088172030e-05
5.223000000000000000e+03 5.871556750335234481e-05
5.224000000000000000e+03 5.869254225607688013e-05
5.225000000000000000e+03 5.868878997132766256e-05
5.226000000000000000e+03 5.865805573256315658e-05
5.227000000000000000e+03 5.859496804089511969e-05
5.228000000000000000e+03 5.858209493150698708e-05
5.229000000000000000e+03 5.854602960822017065e-05
5.230000000000000000e+03 5.846753675420353759e-05
5.231000000000000000e+03 5.845597731135321215e-05
5.232000000000000000e+03 5.837565900558809183e-05
5.233000000000000000e+03 5.837427057656363719e-05
5.234000000000000000e+03 5.836784759142538245e-05
5.235000000000000000e+03 5.833899813069439144e-05
5.236000000000000000e+03 5.833133513179016537e-05
5.237000000000000000e+03 5.825635404080254704e-05
5.238000000000000000e+03 5.825002099789711239e-05
5.239000000000000000e+03 5.822134817910373675e-05
5.240000000000000000e+03 5.817867816793327287e-05
5.241000000000000000e+03 5.814230782082452115e-05
5.242000000000000000e+03 5.813938430486286911e-05
5.243000000000000000e+03 5.810446645412808790e-05
5.244000000000000000e+03 5.809755897558347440e-05
5.245000000000000000e+03 5.808594350699693393e-05
5.246000000000000000e+03 5.802836259059224286e-05
5.247000000000000000e+03 5.801907507836420838e-05
5.248000000000000000e+03 5.801698475649049867e-05
5.249000000000000000e+03 5.796387984493042684e-05
5.250000000000000000e+03 5.792594968075726383e-05
5.251000000000000000e+03 5.790401944404712100e-05
5.252000000000000000e+03 5.784303859950025250e-05
5.253000000000000000e+03 5.782389791467951130e-05
5.254000000000000000e+03 5.781373784570851941e-05
5.255000000000000000e+03 5.779052978015004096e-05
5.256000000000000000e+03 5.775524233680020219e-05
5.257000000000000000e+03 5.772856433027334161e-05
5.258000000000000000e+03 5.771563628822741444e-05
5.259000000000000000e+03 5.769396047759764093e-05
5.260000000000000000e+03 5.755093729375049694e-05
5.261000000000000000e+03 5.751162973631228955e-05
5.262000000000000000e+03 5.749089640102254925e-05
5.263000000000000000e+03 5.748972066502795655e-05
5.264000000000000000e+03 5.745468464407108006e-05
5.265000000000000000e+03 5.744630986510736707e-05
5.266000000000000000e+03 5.736851206748896708e-05
5.267000000000000000e+03 5.736071769341357578e-05
5.268000000000000000e+03 5.733912902086943554e-05
5.269000000000000000e+03 5.733299278605032189e-05
5.270000000000000000e+03 5.731380218057427722e-05
5.271000000000000000e+03 5.727543313334946835e-05
5.272000000000000000e+03 5.725356689085062280e-05
5.273000000000000000e+03 5.725322692898415105e-05
5.274000000000000000e+03 5.722173016653575432e-05
5.275000000000000000e+03 5.721398243793347126e-05
5.276000000000000000e+03 5.715708047560303740e-05
5.277000000000000000e+03 5.715465703120570261e-05
5.278000000000000000e+03 5.714176323589294421e-05
5.279000000000000000e+03 5.712715451666894063e-05
5.280000000000000000e+03 5.710099112567094075e-05
5.281000000000000000e+03 5.706590853086974155e-05
5.282000000000000000e+03 5.706381183416993623e-05
5.283000000000000000e+03 5.702167750458097612e-05
5.284000000000000000e+03 5.698489841649743520e-05
5.285000000000000000e+03 5.698033318338790250e-05
5.286000000000000000e+03 5.694338748796849004e-05
5.287000000000000000e+03 5.693747164629930734e-05
5.288000000000000000e+03 5.691557115616596187e-05
5.289000000000000000e+03 5.689543207779695227e-05
5.290000000000000000e+03 5.685253221578254364e-05
5.291000000000000000e+03 5.682510281941807186e-05
5.292000000000000000e+03 5.681050583344767174e-05
5.293000000000000000e+03 5.676577433314347246e-05
5.294000000000000000e+03 5.672921283133002543e-05
5.295000000000000000e+03 5.670391573086010716e-05
5.296000000000000000e+03 5.659894391435630711e-05
5.297000000000000000e+03 5.658064345307327087e-05
5.298000000000000000e+03 5.655922093602888998e-05
5.299000000000000000e+03 5.652256049008936401e-05
5.300000000000000000e+03 5.651933039984025086e-05
5.301000000000000000e+03 5.646163942225302062e-05
5.302000000000000000e+03 5.644225978964064546e-05
5.303000000000000000e+03 5.640593507184860468e-05
5.304000000000000000e+03 5.636572883756362510e-05
5.305000000000000000e+03 5.635890181810916698e-05
5.306000000000000000e+03 5.630934018418563640e-05
5.307000000000000000e+03 5.630259160489987924e-05
5.308000000000000000e+03 5.629116802662063261e-05
5.309000000000000000e+03 5.628507966356353405e-05
5.310000000000000000e+03 5.619358979659214886e-05
5.311000000000000000e+03 5.618740927074310546e-05
5.312000000000000000e+03 5.612136325455858787e-05
5.313000000000000000e+03 5.602062273556887014e-05
5.314000000000000000e+03 5.600019387772793095e-05
5.315000000000000000e+03 5.597206962391440029e-05
5.316000000000000000e+03 5.596797485223283409e-05
5.317000000000000000e+03 5.595971231208467993e-05
5.318000000000000000e+03 5.595627956073100751e-05
5.319000000000000000e+03 5.591563640529231133e-05
5.320000000000000000e+03 5.587215702371505145e-05
5.321000000000000000e+03 5.584712148262606487e-05
5.322000000000000000e+03 5.580351659968458053e-05
5.323000000000000000e+03 5.580239284607194198e-05
5.324000000000000000e+03 5.578112890481993054e-05
5.325000000000000000e+03 5.576934427530291468e-05
5.326000000000000000e+03 5.575073771843596060e-05
5.327000000000000000e+03 5.574358013902175378e-05
5.328000000000000000e+03 5.572202168266481156e-05
5.329000000000000000e+03 5.569576258011210885e-05
5.330000000000000000e+03 5.564249240361607767e-05
5.331000000000000000e+03 5.561449181734530602e-05
5.332000000000000000e+03 5.554488513959469876e-05
5.333000000000000000e+03 5.550242035576143448e-05
5.334000000000000000e+03 5.546458440309352713e-05
5.335000000000000000e+03 5.540993634820406174e-05
5.336000000000000000e+03 5.538739412588494689e-05
5.337000000000000000e+03 5.538710889867703958e-05
5.338000000000000000e+03 5.535783970219170967e-05
5.339000000000000000e+03 5.533151857499602372e-05
5.340000000000000000e+03 5.532890633603886261e-05
5.341000000000000000e+03 5.532724290636407071e-05
5.342000000000000000e+03 5.526378579295616498e-05
5.343000000000000000e+03 5.524960068127050399e-05
5.344000000000000000e+03 5.521434440104674741e-05
5.345000000000000000e+03 5.518914505158930021e-05
5.346000000000000000e+03 5.515728187486684559e-05
5.347000000000000000e+03 5.513812108476117481e-05
5.348000000000000000e+03 5.511956470908031792e-05
5.349000000000000000e+03 5.507821485345339152e-05
5.350000000000000000e+03 5.506775840675160448e-05
5.351000000000000000e+03 5.505360230582853317e-05
5.352000000000000000e+03 5.499161482046158682e-05
5.353000000000000000e+03 5.498950514775756534e-05
5.354000000000000000e+03 5.490075862153019111e-05
5.355000000000000000e+03 5.489937723626883123e-05
5.356000000000000000e+03 5.488860430750728761e-05
5.357000000000000000e+03 5.484253059851942083e-05
5.358000000000000000e+03 5.483156845202527611e-05
5.359000000000000000e+03 5.481899595009252112e-05
5.360000000000000000e+03 5.480103138897212284e-05
5.361000000000000000e+03 5.475761259147147070e-05
5.362000000000000000e+03 5.475145757835367106e-05
5.363000000000000000e+03 5.473195420172828721e-05
5.364000000000000000e+03 5.469638314687985035e-05
5.365000000000000000e+03 5.468196303853091353e-05
5.366000000000000000e+03 5.462526064679390877e-05
5.367000000000000000e+03 5.462024129679559601e-05
5.368000000000000000e+03 5.460832521486284159e-05
5.369000000000000000e+03 5.460406308792174887e-05
5.370000000000000000e+03 5.456694651799561967e-05
5.371000000000000000e+03 5.452976705181399199e-05
5.372000000000000000e+03 5.448364521021098310e-05
5.373000000000000000e+03 5.445502172625786374e-05
5.374000000000000000e+03 5.440134432295785791e-05
5.375000000000000000e+03 5.438706150677421488e-05
5.376000000000000000e+03 5.435048361166795738e-05
5.377000000000000000e+03 5.427680706707136300e-05
5.378000000000000000e+03 5.426706691073269925e-05
5.379000000000000000e+03 5.424130932942583446e-05
5.380000000000000000e+03 5.422867683236634720e-05
5.381000000000000000e+03 5.417426468392574408e-05
5.382000000000000000e+03 5.416168377965813093e-05
5.383000000000000000e+03 5.415947225683697671e-05
5.384000000000000000e+03 5.412964066312530317e-05
5.385000000000000000e+03 5.409347788434969878e-05
5.386000000000000000e+03 5.405891940911500639e-05
5.387000000000000000e+03 5.405825963777292735e-05
5.388000000000000000e+03 5.402488996131491877e-05
5.389000000000000000e+03 5.401209798048725976e-05
5.390000000000000000e+03 5.400680769576739643e-05
5.391000000000000000e+03 5.395720351347879998e-05
5.392000000000000000e+03 5.394246154848452368e-05
5.393000000000000000e+03 5.390853938742982141e-05
5.394000000000000000e+03 5.388082161503673348e-05
5.395000000000000000e+03 5.384925867538440866e-05
5.396000000000000000e+03 5.383414189254510387e-05
5.397000000000000000e+03 5.383347091346920747e-05
5.398000000000000000e+03 5.378966513427813610e-05
5.399000000000000000e+03 5.376352529725438441e-05
5.400000000000000000e+03 5.371011215509684071e-05
5.401000000000000000e+03 5.368855324562074821e-05
5.402000000000000000e+03 5.365231708958176517e-05
5.403000000000000000e+03 5.364274561390856556e-05
5.404000000000000000e+03 5.362172544015733405e-05
5.405000000000000000e+03 5.358985448467862972e-05
5.406000000000000000e+03 5.355331037548275482e-05
5.407000000000000000e+03 5.354385332211653205e-05
5.408000000000000000e+03 5.353453761968204178e-05
5.409000000000000000e+03 5.349544693926320236e-05
5.410000000000000000e+03 5.347127888269667721e-05
5.411000000000000000e+03 5.342720524480856390e-05
5.412000000000000000e+03 5.342639927347895055e-05
5.413000000000000000e+03 5.342419705489716855e-05
5.414000000000000000e+03 5.340618839606505488e-05
5.415000000000000000e+03 5.336813512403128918e-05
5.416000000000000000e+03 5.333552559130837390e-05
5.417000000000000000e+03 5.331991378664851708e-05
5.418000000000000000e+03 5.320746845252216910e-05
5.419000000000000000e+03 5.318947425507949137e-05
5.420000000000000000e+03 5.317282485896640738e-05
5.421000000000000000e+03 5.314954655458176683e-05
5.422000000000000000e+03 5.310795481029208128e-05
5.423000000000000000e+03 5.308485877349342042e-05
5.424000000000000000e+03 5.306935482920584256e-05
5.425000000000000000e+03 5.303556178689153197e-05
5.426000000000000000e+03 5.300870776893774146e-05
5.427000000000000000e+03 5.297890911856749564e-05
5.428000000000000000e+03 5.292466389797531503e-05
5.429000000000000000e+03 5.287243627094335345e-05
5.430000000000000000e+03 5.285165518170762653e-05
5.431000000000000000e+03 5.283199201599163286e-05
5.432000000000000000e+03 5.281050580829762809e-05
5.433000000000000000e+03 5.277177182470346045e-05
5.434000000000000000e+03 5.272648254463711121e-05
5.435000000000000000e+03 5.271399534736122885e-05
5.436000000000000000e+03 5.270318491770948147e-05
5.437000000000000000e+03 5.267787523419351466e-05
5.438000000000000000e+03 5.266528007277687163e-05
5.439000000000000000e+03 5.262233071222299302e-05
5.440000000000000000e+03 5.256787310010217897e-05
5.441000000000000000e+03 5.256347848904038670e-05
5.442000000000000000e+03 5.254004960022343927e-05
5.443000000000000000e+03 5.251327530731284601e-05
5.444000000000000000e+03 5.249046652578137899e-05
5.445000000000000000e+03 5.243961915382671653e-05
5.446000000000000000e+03 5.242688953870710758e-05
5.447000000000000000e+03 5.242368233355250965e-05
5.448000000000000000e+03 5.239935286676129377e-05
5.449000000000000000e+03 5.237901791355047267e-05
5.450000000000000000e+03 5.233922104201855271e-05
5.451000000000000000e+03 5.227972494596922040e-05
5.452000000000000000e+03 5.227688376574545284e-05
5.453000000000000000e+03 5.222377229978832769e-05
5.454000000000000000e+03 5.218946257050243473e-05
5.455000000000000000e+03 5.215365161061014207e-05
5.456000000000000000e+03 5.212265181837554668e-05
5.457000000000000000e+03 5.207552574939147645e-05
5.458000000000000000e+03 5.202162596836363239e-05
5.459000000000000000e+03 5.201819146269305339e-05
5.460000000000000000e+03 5.199383115432378033e-05
5.461000000000000000e+03 5.198785709335649501e-05
5.462000000000000000e+03 5.196498065137247671e-05
5.463000000000000000e+03 5.193282511208529521e-05
5.464000000000000000e+03 5.189275462287226405e-05
5.465000000000000000e+03 5.185916953228016102e-05
5.466000000000000000e+03 5.183937552576618665e-05
5.467000000000000000e+03 5.182950353231268939e-05
5.468000000000000000e+03 5.182425023982770358e-05
5.469000000000000000e+03 5.180757032030020292e-05
5.470000000000000000e+03 5.180211987474335424e-05
5.471000000000000000e+03 5.179525734371573544e-05
5.472000000000000000e+03 5.172294039490801223e-05
5.473000000000000000e+03 5.168545734712201047e-05
5.474000000000000000e+03 5.167674962323695614e-05
5.475000000000000000e+03 5.165467711815984494e-05
5.476000000000000000e+03 5.162829220055878052e-05
5.477000000000000000e+03 5.161472563889663761e-05
5.478000000000000000e+03 5.158248787531577104e-05
5.479000000000000000e+03 5.157088639060531971e-05
5.480000000000000000e+03 5.153692427072094242e-05
5.481000000000000000e+03 5.152936609896567816e-05
5.482000000000000000e+03 5.150507049874617968e-05
5.483000000000000000e+03 5.147442860305249251e-05
5.484000000000000000e+03 5.142460838076800568e-05
5.485000000000000000e+03 5.137654323733259698e-05
5.486000000000000000e+03 5.134316882912879758e-05
5.487000000000000000e+03 5.134111821884852398e-05
5.488000000000000000e+03 5.132253471262197971e-05
5.489000000000000000e+03 5.131443250353713174e-05
5.490000000000000000e+03 5.129600142096586181e-05
5.491000000000000000e+03 5.126677045575313789e-05
5.492000000000000000e+03 5.124361674967807930e-05
5.493000000000000000e+03 5.120721593955285950e-05
5.494000000000000000e+03 5.120596703276738187e-05
5.495000000000000000e+03 5.120454103296646090e-05
5.496000000000000000e+03 5.119543977004225460e-05
5.497000000000000000e+03 5.113191650626976425e-05
5.498000000000000000e+03 5.112129705644638376e-05
5.499000000000000000e+03 5.111260404859993171e-05
5.500000000000000000e+03 5.109868592178834636e-05
5.501000000000000000e+03 5.108107433719259152e-05
5.502000000000000000e+03 5.103462620808026936e-05
5.503000000000000000e+03 5.099789936754608045e-05
5.504000000000000000e+03 5.098108637677952718e-05
5.505000000000000000e+03 5.092302213081586359e-05
5.506000000000000000e+03 5.092081581807512335e-05
5.507000000000000000e+03 5.087078889237661456e-05
5.508000000000000000e+03 5.085855474047053964e-05
5.509000000000000000e+03 5.084924098280855132e-05
5.510000000000000000e+03 5.083614467392405105e-05
5.511000000000000000e+03 5.080794979113725584e-05
5.512000000000000000e+03 5.074797723808512507e-05
5.513000000000000000e+03 5.071197137815162411e-05
5.514000000000000000e+03 5.071078321817294190e-05
5.515000000000000000e+03 5.070428996284475173e-05
5.516000000000000000e+03 5.067518789404184946e-05
5.517000000000000000e+03 5.066885895163201976e-05
5.518000000000000000e+03 5.064739197052915936e-05
5.519000000000000000e+03 5.064351483182618729e-05
5.520000000000000000e+03 5.062917036390144536e-05
5.521000000000000000e+03 5.062389041134173796e-05
5.522000000000000000e+03 5.057931977197898142e-05
5.523000000000000000e+03 5.055793829198750673e-05
5.524000000000000000e+03 5.054556403888594857e-05
5.525000000000000000e+03 5.048901634177556586e-05
5.526000000000000000e+03 5.047501147949711537e-05
5.527000000000000000e+03 5.046360885820216528e-05
5.528000000000000000e+03 5.042274299656002151e-05
5.529000000000000000e+03 5.040079099366019796e-05
5.530000000000000000e+03 5.038887207928207182e-05
5.531000000000000000e+03 5.032056862158411668e-05
5.532000000000000000e+03 5.028813669571676809e-05
5.533000000000000000e+03 5.028009519122501934e-05
5.534000000000000000e+03 5.026089845332955297e-05
5.535000000000000000e+03 5.022492890289126420e-05
5.536000000000000000e+03 5.019941402759617500e-05
5.537000000000000000e+03 5.018603670664833111e-05
5.538000000000000000e+03 5.018544423149262320e-05
5.539000000000000000e+03 5.017463425748429947e-05
5.540000000000000000e+03 5.015693547778095828e-05
5.541000000000000000e+03 5.014362770375086577e-05
5.542000000000000000e+03 5.012390173751546900e-05
5.543000000000000000e+03 5.009735978302342670e-05
5.544000000000000000e+03 5.002703811206234835e-05
5.545000000000000000e+03 4.999625208350621668e-05
5.546000000000000000e+03 4.999174319202701300e-05
5.547000000000000000e+03 4.997415064780540069e-05
5.548000000000000000e+03 4.996045811178868661e-05
5.549000000000000000e+03 4.994828616687320118e-05
5.550000000000000000e+03 4.993855257908135067e-05
5.551000000000000000e+03 4.991912638022645500e-05
5.552000000000000000e+03 4.987688888546159605e-05
5.553000000000000000e+03 4.986041406504113874e-05
5.554000000000000000e+03 4.985740948579616284e-05
5.555000000000000000e+03 4.982922205379360634e-05
5.556000000000000000e+03 4.977827271946633035e-05
5.557000000000000000e+03 4.976625592602471418e-05
5.558000000000000000e+03 4.975465698301829949e-05
5.559000000000000000e+03 4.969652397326739619e-05
5.560000000000000000e+03 4.966703153858900520e-05
5.561000000000000000e+03 4.965935466205013521e-05
5.562000000000000000e+03 4.962902876370409421e-05
5.563000000000000000e+03 4.962779453003521340e-05
5.564000000000000000e+03 4.961516770925423125e-05
5.565000000000000000e+03 4.959519917702016173e-05
5.566000000000000000e+03 4.958858712794912357e-05
5.567000000000000000e+03 4.955543580435074595e-05
5.568000000000000000e+03 4.948592609755461186e-05
5.569000000000000000e+03 4.947828677114104350e-05
5.570000000000000000e+03 4.941793820422025064e-05
5.571000000000000000e+03 4.941567382481957057e-05
5.572000000000000000e+03 4.941350320897812425e-05
5.573000000000000000e+03 4.939645901844835893e-05
5.574000000000000000e+03 4.938372436509201542e-05
5.575000000000000000e+03 4.930897168035964405e-05
5.576000000000000000e+03 4.928479222488282694e-05
5.577000000000000000e+03 4.927559271179340135e-05
5.578000000000000000e+03 4.925415738063581948e-05
5.579000000000000000e+03 4.924557082563087043e-05
5.580000000000000000e+03 4.923882473693672886e-05
5.581000000000000000e+03 4.922938254151869086e-05
5.582000000000000000e+03 4.920137848020427498e-05
5.583000000000000000e+03 4.919614632255540535e-05
5.584000000000000000e+03 4.915539077184025331e-05
5.585000000000000000e+03 4.905106006732817489e-05
5.586000000000000000e+03 4.904258747686234584e-05
5.587000000000000000e+03 4.903736778574514874e-05
5.588000000000000000e+03 4.900466904560797789e-05
5.589000000000000000e+03 4.898582592629804265e-05
5.590000000000000000e+03 4.890248450896903101e-05
5.591000000000000000e+03 4.888678975257097661e-05
5.592000000000000000e+03 4.885904907008706527e-05
5.593000000000000000e+03 4.885724705784993689e-05
5.594000000000000000e+03 4.879055680090829634e-05
5.595000000000000000e+03 4.877842274616712607e-05
5.596000000000000000e+03 4.876790279726939896e-05
5.597000000000000000e+03 4.871267000970791569e-05
5.598000000000000000e+03 4.870887441612016094e-05
5.599000000000000000e+03 4.870512461630211560e-05
5.600000000000000000e+03 4.865844751348980077e-05
5.601000000000000000e+03 4.865568603144996478e-05
5.602000000000000000e+03 4.864286215335561069e-05
5.603000000000000000e+03 4.858253324498113370e-05
5.604000000000000000e+03 4.857125139908688427e-05
5.605000000000000000e+03 4.856512106690280014e-05
5.606000000000000000e+03 4.848684623178230288e-05
5.607000000000000000e+03 4.846546748611415504e-05
5.608000000000000000e+03 4.842963155257683678e-05
5.609000000000000000e+03 4.841451554176244560e-05
5.610000000000000000e+03 4.840227968874751918e-05
5.611000000000000000e+03 4.837251069476025423e-05
5.612000000000000000e+03 4.835872058786818361e-05
5.613000000000000000e+03 4.834289013054232604e-05
5.614000000000000000e+03 4.833736216071253327e-05
5.615000000000000000e+03 4.826982151141408613e-05
5.616000000000000000e+03 4.826433229245890671e-05
5.617000000000000000e+03 4.824565385593770569e-05
5.618000000000000000e+03 4.824178192086314856e-05
5.619000000000000000e+03 4.821214015436243202e-05
5.620000000000000000e+03 4.816699805339812521e-05
5.621000000000000000e+03 4.814887951666448182e-05
5.622000000000000000e+03 4.812143520160692522e-05
5.623000000000000000e+03 4.811310213160968624e-05
5.624000000000000000e+03 4.806797266555377809e-05
5.625000000000000000e+03 4.801315640684812152e-05
5.626000000000000000e+03 4.798918931497241455e-05
5.627000000000000000e+03 4.798583787099464716e-05
5.628000000000000000e+03 4.796832299468457931e-05
5.629000000000000000e+03 4.795376944992897693e-05
5.630000000000000000e+03 4.791527154798350558e-05
5.631000000000000000e+03 4.789297105937973133e-05
5.632000000000000000e+03 4.784584392306573441e-05
5.633000000000000000e+03 4.783422039110535919e-05
5.634000000000000000e+03 4.782824025263244188e-05
5.635000000000000000e+03 4.782546469391614269e-05
5.636000000000000000e+03 4.782445666415436204e-05
5.637000000000000000e+03 4.778314351131800913e-05
5.638000000000000000e+03 4.775625312423615221e-05
5.639000000000000000e+03 4.772552102412372854e-05
5.640000000000000000e+03 4.772171795922895346e-05
5.641000000000000000e+03 4.771142721955457791e-05
5.642000000000000000e+03 4.768345914497474361e-05
5.643000000000000000e+03 4.764291061974105948e-05
5.644000000000000000e+03 4.757454697910789697e-05
5.645000000000000000e+03 4.756381764240493219e-05
5.646000000000000000e+03 4.754358377689902931e-05
5.647000000000000000e+03 4.754231353533388529e-05
5.648000000000000000e+03 4.751393984880158516e-05
5.649000000000000000e+03 4.748897508813883711e-05
5.650000000000000000e+03 4.742501180003934000e-05
5.651000000000000000e+03 4.740195357147906463e-05
5.652000000000000000e+03 4.738723422412402227e-05
5.653000000000000000e+03 4.735772039808613590e-05
5.654000000000000000e+03 4.734929951643434274e-05
5.655000000000000000e+03 4.731975908967706712e-05
5.656000000000000000e+03 4.726972687017100429e-05
5.657000000000000000e+03 4.726624411202083088e-05
5.658000000000000000e+03 4.725751101067086299e-05
5.659000000000000000e+03 4.724838012925670439e-05
5.660000000000000000e+03 4.722239982019165323e-05
5.661000000000000000e+03 4.722049805490427667e-05
5.662000000000000000e+03 4.721674681805558820e-05
5.663000000000000000e+03 4.720429430694847867e-05
5.664000000000000000e+03 4.718038886750944728e-05
5.665000000000000000e+03 4.717112482931101091e-05
5.666000000000000000e+03 4.716565282597111737e-05
5.667000000000000000e+03 4.715450000097607053e-05
5.668000000000000000e+03 4.714655299968735502e-05
5.669000000000000000e+03 4.713207392128100436e-05
5.670000000000000000e+03 4.708516986000724528e-05
5.671000000000000000e+03 4.707196371712101527e-05
5.672000000000000000e+03 4.706995715498940835e-05
5.673000000000000000e+03 4.704385718910716738e-05
5.674000000000000000e+03 4.701999949626724343e-05
5.675000000000000000e+03 4.698006736317799091e-05
5.676000000000000000e+03 4.697730345344004347e-05
5.677000000000000000e+03 4.697329661407359308e-05
5.678000000000000000e+03 4.692536732688751684e-05
5.679000000000000000e+03 4.682314581622855321e-05
5.680000000000000000e+03 4.669625654510299313e-05
5.681000000000000000e+03 4.668514205054038872e-05
5.682000000000000000e+03 4.666649315563070177e-05
5.683000000000000000e+03 4.665666645796157362e-05
5.684000000000000000e+03 4.665500859799341746e-05
5.685000000000000000e+03 4.664695247938688657e-05
5.686000000000000000e+03 4.661839948177673264e-05
5.687000000000000000e+03 4.657546541777320988e-05
5.688000000000000000e+03 4.656540735318328146e-05
5.689000000000000000e+03 4.653697949188091720e-05
5.690000000000000000e+03 4.653363454349083436e-05
5.691000000000000000e+03 4.652982325484556874e-05
5.692000000000000000e+03 4.649186640126546174e-05
5.693000000000000000e+03 4.639164527909514155e-05
5.694000000000000000e+03 4.636642352249148750e-05
5.695000000000000000e+03 4.629465430140614052e-05
5.696000000000000000e+03 4.628009193612015891e-05
5.697000000000000000e+03 4.627401562510752883e-05
5.698000000000000000e+03 4.626413637954359325e-05
5.699000000000000000e+03 4.625764660643295558e-05
5.700000000000000000e+03 4.619343439603107806e-05
5.701000000000000000e+03 4.618356325374747763e-05
5.702000000000000000e+03 4.616739609295129182e-05
5.703000000000000000e+03 4.615029873876354808e-05
5.704000000000000000e+03 4.614841357442148748e-05
5.705000000000000000e+03 4.609218935264255252e-05
5.706000000000000000e+03 4.608862132426465140e-05
5.707000000000000000e+03 4.607770044563572361e-05
5.708000000000000000e+03 4.606106334999300817e-05
5.709000000000000000e+03 4.601709131070956657e-05
5.710000000000000000e+03 4.600508863288893529e-05
5.711000000000000000e+03 4.598788160165250531e-05
5.712000000000000000e+03 4.598422859623108169e-05
5.713000000000000000e+03 4.594300873188383823e-05
5.714000000000000000e+03 4.594116086823148203e-05
5.715000000000000000e+03 4.590541070133593145e-05
5.716000000000000000e+03 4.590348543927627801e-05
5.717000000000000000e+03 4.587016566892851963e-05
5.718000000000000000e+03 4.585300152492881358e-05
5.719000000000000000e+03 4.584755640116115749e-05
5.720000000000000000e+03 4.580387579656291120e-05
5.721000000000000000e+03 4.579008985804265827e-05
5.722000000000000000e+03 4.574454517248747050e-05
5.723000000000000000e+03 4.569559847898431562e-05
5.724000000000000000e+03 4.566492969148513461e-05
5.725000000000000000e+03 4.565827481716876624e-05
5.726000000000000000e+03 4.559762486149271203e-05
5.727000000000000000e+03 4.553556704527989576e-05
5.728000000000000000e+03 4.552452066792976414e-05
5.729000000000000000e+03 4.550591018075389834e-05
5.730000000000000000e+03 4.550539934022215078e-05
5.731000000000000000e+03 4.549338730114129873e-05
5.732000000000000000e+03 4.549149473537484830e-05
5.733000000000000000e+03 4.547077937584074407e-05
5.734000000000000000e+03 4.546767400294576437e-05
5.735000000000000000e+03 4.545411958422264663e-05
5.736000000000000000e+03 4.542344967803759251e-05
5.737000000000000000e+03 4.542210794757278925e-05
5.738000000000000000e+03 4.541028976600004736e-05
5.739000000000000000e+03 4.540658738131516888e-05
5.740000000000000000e+03 4.538966074346524696e-05
5.741000000000000000e+03 4.535849431968710016e-05
5.742000000000000000e+03 4.532363457682593431e-05
5.743000000000000000e+03 4.528024817144710390e-05
5.744000000000000000e+03 4.522435236111341738e-05
5.745000000000000000e+03 4.519331493658901376e-05
5.746000000000000000e+03 4.516868001167042537e-05
5.747000000000000000e+03 4.514751601126588184e-05
5.748000000000000000e+03 4.514489303214682097e-05
5.749000000000000000e+03 4.510683468740109720e-05
5.750000000000000000e+03 4.509702773775167619e-05
5.751000000000000000e+03 4.507527144849554222e-05
5.752000000000000000e+03 4.504018121518377107e-05
5.753000000000000000e+03 4.503824263282402059e-05
5.754000000000000000e+03 4.501197631849377637e-05
5.755000000000000000e+03 4.498277155758463814e-05
5.756000000000000000e+03 4.495404541017835421e-05
5.757000000000000000e+03 4.494605043926405929e-05
5.758000000000000000e+03 4.493840055412144251e-05
5.759000000000000000e+03 4.488523859555645370e-05
5.760000000000000000e+03 4.487366484032735860e-05
5.761000000000000000e+03 4.485535873732080414e-05
5.762000000000000000e+03 4.482723788679016444e-05
5.763000000000000000e+03 4.481696676686189714e-05
5.764000000000000000e+03 4.477269815654585136e-05
5.765000000000000000e+03 4.476948319528254377e-05
5.766000000000000000e+03 4.476526314454407377e-05
5.767000000000000000e+03 4.475886743836243270e-05
5.768000000000000000e+03 4.475435200947760242e-05
5.769000000000000000e+03 4.471214894416243184e-05
5.770000000000000000e+03 4.470847773880633907e-05
5.771000000000000000e+03 4.468746319555399587e-05
5.772000000000000000e+03 4.468679117840241395e-05
5.773000000000000000e+03 4.465594033539871106e-05
5.774000000000000000e+03 4.462169749103844210e-05
5.775000000000000000e+03 4.461366435211963042e-05
5.776000000000000000e+03 4.457660137176864792e-05
5.777000000000000000e+03 4.455854246119131862e-05
5.778000000000000000e+03 4.453865618373325114e-05
5.779000000000000000e+03 4.453016648529705405e-05
5.780000000000000000e+03 4.452305511737589413e-05
5.781000000000000000e+03 4.449674383905139781e-05
5.782000000000000000e+03 4.447447066971161461e-05
5.783000000000000000e+03 4.446045387548175874e-05
5.784000000000000000e+03 4.442187545765833949e-05
5.785000000000000000e+03 4.438566162497940875e-05
5.786000000000000000e+03 4.437618515582042092e-05
5.787000000000000000e+03 4.435747601614754246e-05
5.788000000000000000e+03 4.435257735627971988e-05
5.789000000000000000e+03 4.433700063931893281e-05
5.790000000000000000e+03 4.433427435452731610e-05
5.791000000000000000e+03 4.432871434836696474e-05
5.792000000000000000e+03 4.431625763870521107e-05
5.793000000000000000e+03 4.426020877498024078e-05
5.794000000000000000e+03 4.423056660736952509e-05
5.795000000000000000e+03 4.415926834577545937e-05
5.796000000000000000e+03 4.410646461382690463e-05
5.797000000000000000e+03 4.408392226261687328e-05
5.798000000000000000e+03 4.405674248548909313e-05
5.799000000000000000e+03 4.403387694638272203e-05
5.800000000000000000e+03 4.403315137594496518e-05
5.801000000000000000e+03 4.401303866124983385e-05
5.802000000000000000e+03 4.395870337431333734e-05
5.803000000000000000e+03 4.394880513458143505e-05
5.804000000000000000e+03 4.390002347711659595e-05
5.805000000000000000e+03 4.389576891959270319e-05
5.806000000000000000e+03 4.389467355943356012e-05
5.807000000000000000e+03 4.387450650712352261e-05
5.808000000000000000e+03 4.385240668910535191e-05
5.809000000000000000e+03 4.382104214397843772e-05
5.810000000000000000e+03 4.381623596846018697e-05
5.811000000000000000e+03 4.378345849467485461e-05
5.812000000000000000e+03 4.376644205344770765e-05
5.813000000000000000e+03 4.376131325366092233e-05
5.814000000000000000e+03 4.373086040871065850e-05
5.815000000000000000e+03 4.371944784643055990e-05
5.816000000000000000e+03 4.371611689491565559e-05
5.817000000000000000e+03 4.366545552023184159e-05
5.818000000000000000e+03 4.362398306297335691e-05
5.819000000000000000e+03 4.361431067590013262e-05
5.820000000000000000e+03 4.357468754337191942e-05
5.821000000000000000e+03 4.356046401559634883e-05
5.822000000000000000e+03 4.349768929889866068e-05
5.823000000000000000e+03 4.348931925332891554e-05
5.824000000000000000e+03 4.348805675304141539e-05
5.825000000000000000e+03 4.344507296828355734e-05
5.826000000000000000e+03 4.341943644375808589e-05
5.827000000000000000e+03 4.338172680166315498e-05
5.828000000000000000e+03 4.331411046128360589e-05
5.829000000000000000e+03 4.330512390377894654e-05
5.830000000000000000e+03 4.329354755265751219e-05
5.831000000000000000e+03 4.328550780863483973e-05
5.832000000000000000e+03 4.324981909380585550e-05
5.833000000000000000e+03 4.322569327026544119e-05
5.834000000000000000e+03 4.320989427358602920e-05
5.835000000000000000e+03 4.314989457469317450e-05
5.836000000000000000e+03 4.313061614963619041e-05
5.837000000000000000e+03 4.312036094019051029e-05
5.838000000000000000e+03 4.310693570778961574e-05
5.839000000000000000e+03 4.310426572082571325e-05
5.840000000000000000e+03 4.309631322042645175e-05
5.841000000000000000e+03 4.308086712630606929e-05
5.842000000000000000e+03 4.306304087537069229e-05
5.843000000000000000e+03 4.299049470296506862e-05
5.844000000000000000e+03 4.297820199709191235e-05
5.845000000000000000e+03 4.297357511218139890e-05
5.846000000000000000e+03 4.297350338791376727e-05
5.847000000000000000e+03 4.292828913976434979e-05
5.848000000000000000e+03 4.290710347007531611e-05
5.849000000000000000e+03 4.287891480847034120e-05
5.850000000000000000e+03 4.287860699529894568e-05
5.851000000000000000e+03 4.286922462899308542e-05
5.852000000000000000e+03 4.284369870890248591e-05
5.853000000000000000e+03 4.283790530884337000e-05
5.854000000000000000e+03 4.282599430859717233e-05
5.855000000000000000e+03 4.282523040938169596e-05
5.856000000000000000e+03 4.282187607924315613e-05
5.857000000000000000e+03 4.279880539864178033e-05
5.858000000000000000e+03 4.279491784885832258e-05
5.859000000000000000e+03 4.278792050388196909e-05
5.860000000000000000e+03 4.274111067499322762e-05
5.861000000000000000e+03 4.273804991461396948e-05
5.862000000000000000e+03 4.266345354167552382e-05
5.863000000000000000e+03 4.266178188865417446e-05
5.864000000000000000e+03 4.264730296719779765e-05
5.865000000000000000e+03 4.261063570222024132e-05
5.866000000000000000e+03 4.259467717628468439e-05
5.867000000000000000e+03 4.256635807404076066e-05
5.868000000000000000e+03 4.255223778346636039e-05
5.869000000000000000e+03 4.249247380945428274e-05
5.870000000000000000e+03 4.248892272856456711e-05
5.871000000000000000e+03 4.248543029121807258e-05
5.872000000000000000e+03 4.247004112225592830e-05
5.873000000000000000e+03 4.242926894576182310e-05
5.874000000000000000e+03 4.242194223510269125e-05
5.875000000000000000e+03 4.239322781266051946e-05
5.876000000000000000e+03 4.236731760035146400e-05
5.877000000000000000e+03 4.234907915427599251e-05
5.878000000000000000e+03 4.232442309426044923e-05
5.879000000000000000e+03 4.232352876883025653e-05
5.880000000000000000e+03 4.230416413786800423e-05
5.881000000000000000e+03 4.228593327755872898e-05
5.882000000000000000e+03 4.226412440063251629e-05
5.883000000000000000e+03 4.224674523972667486e-05
5.884000000000000000e+03 4.224443931881327239e-05
5.885000000000000000e+03 4.222912224704792532e-05
5.886000000000000000e+03 4.219540714055787891e-05
5.887000000000000000e+03 4.217491461819004232e-05
5.888000000000000000e+03 4.215402667145936271e-05
5.889000000000000000e+03 4.213455707536595973e-05
5.890000000000000000e+03 4.212808533674521880e-05
5.891000000000000000e+03 4.212270461438659337e-05
5.892000000000000000e+03 4.210476654043622346e-05
5.893000000000000000e+03 4.206356306621127837e-05
5.894000000000000000e+03 4.203480682268951430e-05
5.895000000000000000e+03 4.201362436896835078e-05
5.896000000000000000e+03 4.199810455020720296e-05
5.897000000000000000e+03 4.198684281459018011e-05
5.898000000000000000e+03 4.198546654288930132e-05
5.899000000000000000e+03 4.197673050318964915e-05
5.900000000000000000e+03 4.195951312388080393e-05
5.901000000000000000e+03 4.195254992757248139e-05
5.902000000000000000e+03 4.190447538523978316e-05
5.903000000000000000e+03 4.186867844224640594e-05
5.904000000000000000e+03 4.186305303578072539e-05
5.905000000000000000e+03 4.185939773147742563e-05
5.906000000000000000e+03 4.185560012195552545e-05
5.907000000000000000e+03 4.180753539061901993e-05
5.908000000000000000e+03 4.177893234340976407e-05
5.909000000000000000e+03 4.176796265684979830e-05
5.910000000000000000e+03 4.171927079911292912e-05
5.911000000000000000e+03 4.170250211241732650e-05
5.912000000000000000e+03 4.169421275910391138e-05
5.913000000000000000e+03 4.167471484610979070e-05
5.914000000000000000e+03 4.162570279587535807e-05
5.915000000000000000e+03 4.160312065544846319e-05
5.916000000000000000e+03 4.159346482205888111e-05
5.917000000000000000e+03 4.157015523186259848e-05
5.918000000000000000e+03 4.156078390046424339e-05
5.919000000000000000e+03 4.148653025930052108e-05
5.920000000000000000e+03 4.147719747087602545e-05
5.921000000000000000e+03 4.145626651384793482e-05
5.922000000000000000e+03 4.145117238063154505e-05
5.923000000000000000e+03 4.142585183950293128e-05
5.924000000000000000e+03 4.141031185008060806e-05
5.925000000000000000e+03 4.136298565963933112e-05
5.926000000000000000e+03 4.133841433612513215e-05
5.927000000000000000e+03 4.132975089102817920e-05
5.928000000000000000e+03 4.131665403848417404e-05
5.929000000000000000e+03 4.129718740674454301e-05
5.930000000000000000e+03 4.126947763361516852e-05
5.931000000000000000e+03 4.126820947346521742e-05
5.932000000000000000e+03 4.125701788952863906e-05
5.933000000000000000e+03 4.122327131355699035e-05
5.934000000000000000e+03 4.118332143429831536e-05
5.935000000000000000e+03 4.115120828914762077e-05
5.936000000000000000e+03 4.115113608918736338e-05
5.937000000000000000e+03 4.115017249629005592e-05
5.938000000000000000e+03 4.114530735537902888e-05
5.939000000000000000e+03 4.113683250474534401e-05
5.940000000000000000e+03 4.108255319777313002e-05
5.941000000000000000e+03 4.108116590369552108e-05
5.942000000000000000e+03 4.104046970420048817e-05
5.943000000000000000e+03 4.099777181088520947e-05
5.944000000000000000e+03 4.095592769313004825e-05
5.945000000000000000e+03 4.090995328574155481e-05
5.946000000000000000e+03 4.087591819510996889e-05
5.947000000000000000e+03 4.086272806150894498e-05
5.948000000000000000e+03 4.085212891021835726e-05
5.949000000000000000e+03 4.084070071325269585e-05
5.950000000000000000e+03 4.083790127426228895e-05
5.951000000000000000e+03 4.079479928365854898e-05
5.952000000000000000e+03 4.075415884545457453e-05
5.953000000000000000e+03 4.074242376056345433e-05
5.954000000000000000e+03 4.072195101485235686e-05
5.955000000000000000e+03 4.068950595513612785e-05
5.956000000000000000e+03 4.067455068673913303e-05
5.957000000000000000e+03 4.066076170478531937e-05
5.958000000000000000e+03 4.063261942908781576e-05
5.959000000000000000e+03 4.060570398899104584e-05
5.960000000000000000e+03 4.058021878580077025e-05
5.961000000000000000e+03 4.057419503117342291e-05
5.962000000000000000e+03 4.055391590291849974e-05
5.963000000000000000e+03 4.052937443444517136e-05
5.964000000000000000e+03 4.052606446486492194e-05
5.965000000000000000e+03 4.049379996713716991e-05
5.966000000000000000e+03 4.049011264854258707e-05
5.967000000000000000e+03 4.046168347154642595e-05
5.968000000000000000e+03 4.043429520811085850e-05
5.969000000000000000e+03 4.042545939799126685e-05
5.970000000000000000e+03 4.039614142173109405e-05
5.971000000000000000e+03 4.035382195754285973e-05
5.972000000000000000e+03 4.032422664571806465e-05
5.973000000000000000e+03 4.029514602367182546e-05
5.974000000000000000e+03 4.027060502147917056e-05
5.975000000000000000e+03 4.026625732824321068e-05
5.976000000000000000e+03 4.023309531522181959e-05
5.977000000000000000e+03 4.022528604359520450e-05
5.978000000000000000e+03 4.021913964611987217e-05
5.979000000000000000e+03 4.020229938621155383e-05
5.980000000000000000e+03 4.019153626361803380e-05
5.981000000000000000e+03 4.015197293822311966e-05
5.982000000000000000e+03 4.013484427072602892e-05
5.983000000000000000e+03 4.011864302599943579e-05
5.984000000000000000e+03 4.010617150858273856e-05
5.985000000000000000e+03 4.004964720820878128e-05
5.986000000000000000e+03 4.004443019031570048e-05
5.987000000000000000e+03 4.003998124063129710e-05
5.988000000000000000e+03 4.003057284060729362e-05
5.989000000000000000e+03 4.000069493009213915e-05
5.990000000000000000e+03 3.998812794513881524e-05
5.991000000000000000e+03 3.997109795679476237e-05
5.992000000000000000e+03 3.993497148515670478e-05
5.993000000000000000e+03 3.993418104650751894e-05
5.994000000000000000e+03 3.992789995095097258e-05
5.995000000000000000e+03 3.989442045819212898e-05
5.996000000000000000e+03 3.987796615849557218e-05
5.997000000000000000e+03 3.986923894863891827e-05
5.998000000000000000e+03 3.986457834411125914e-05
5.999000000000000000e+03 3.985713877402169441e-05
6.000000000000000000e+03 3.980110368275469745e-05
6.001000000000000000e+03 3.978906057871771628e-05
6.002000000000000000e+03 3.975233366238204748e-05
6.003000000000000000e+03 3.973958606145937896e-05
6.004000000000000000e+03 3.971403313279286848e-05
6.005000000000000000e+03 3.968845334062760073e-05
6.006000000000000000e+03 3.965704714450734973e-05
6.007000000000000000e+03 3.962566984344466933e-05
6.008000000000000000e+03 3.962086637686883006e-05
6.009000000000000000e+03 3.960859211887095412e-05
6.010000000000000000e+03 3.955866346578902507e-05
6.011000000000000000e+03 3.954613503560872956e-05
6.012000000000000000e+03 3.950778606128806141e-05
6.013000000000000000e+03 3.949403646448407945e-05
6.014000000000000000e+03 3.946050478646516890e-05
6.015000000000000000e+03 3.945990843680752507e-05
6.016000000000000000e+03 3.943278087381383689e-05
6.017000000000000000e+03 3.939160874236872410e-05
6.018000000000000000e+03 3.936171975405554829e-05
6.019000000000000000e+03 3.932232047163478495e-05
6.020000000000000000e+03 3.929664298563174973e-05
6.021000000000000000e+03 3.928496458815126127e-05
6.022000000000000000e+03 3.927899752331567049e-05
6.023000000000000000e+03 3.927276698205519793e-05
6.024000000000000000e+03 3.924613916746626420e-05
6.025000000000000000e+03 3.923290310573076899e-05
6.026000000000000000e+03 3.921835517499763101e-05
6.027000000000000000e+03 3.921568051838637608e-05
6.028000000000000000e+03 3.920218741930865783e-05
6.029000000000000000e+03 3.916253683237385795e-05
6.030000000000000000e+03 3.912889615598503368e-05
6.031000000000000000e+03 3.911541837014115747e-05
6.032000000000000000e+03 3.907333542980944037e-05
6.033000000000000000e+03 3.904705830709770327e-05
6.034000000000000000e+03 3.904344917987706895e-05
6.035000000000000000e+03 3.904136826881744689e-05
6.036000000000000000e+03 3.899506119318364662e-05
6.037000000000000000e+03 3.899072380193156887e-05
6.038000000000000000e+03 3.898815278944396581e-05
6.039000000000000000e+03 3.895258446916805966e-05
6.040000000000000000e+03 3.894158059456963273e-05
6.041000000000000000e+03 3.893005920872584838e-05
6.042000000000000000e+03 3.890152203389592107e-05
6.043000000000000000e+03 3.889661500940863592e-05
6.044000000000000000e+03 3.887960045697583315e-05
6.045000000000000000e+03 3.885051324486676829e-05
6.046000000000000000e+03 3.882486846279724102e-05
6.047000000000000000e+03 3.881066157453352811e-05
6.048000000000000000e+03 3.879724000644541715e-05
6.049000000000000000e+03 3.878238407811439428e-05
6.050000000000000000e+03 3.875582409984698156e-05
6.051000000000000000e+03 3.875409144577306820e-05
6.052000000000000000e+03 3.874486650264600288e-05
6.053000000000000000e+03 3.870551865288706641e-05
6.054000000000000000e+03 3.869542086656364686e-05
6.055000000000000000e+03 3.868365535619357724e-05
6.056000000000000000e+03 3.867669932127285363e-05
6.057000000000000000e+03 3.867129264672756659e-05
6.058000000000000000e+03 3.866946799279031183e-05
6.059000000000000000e+03 3.864677153844175284e-05
6.060000000000000000e+03 3.862774308619578079e-05
6.061000000000000000e+03 3.861928850336972398e-05
6.062000000000000000e+03 3.860756450159552448e-05
6.063000000000000000e+03 3.859746097980601388e-05
6.064000000000000000e+03 3.859508320593543350e-05
6.065000000000000000e+03 3.856588624019620035e-05
6.066000000000000000e+03 3.855636440825560693e-05
6.067000000000000000e+03 3.853999937324093222e-05
6.068000000000000000e+03 3.847735276621030412e-05
6.069000000000000000e+03 3.846340552685884566e-05
6.070000000000000000e+03 3.843654341741208470e-05
6.071000000000000000e+03 3.841180940080455403e-05
6.072000000000000000e+03 3.840496536441774484e-05
6.073000000000000000e+03 3.840038046137998930e-05
6.074000000000000000e+03 3.838250460195752816e-05
6.075000000000000000e+03 3.838085382475101562e-05
6.076000000000000000e+03 3.835598029251079572e-05
6.077000000000000000e+03 3.835522511299642798e-05
6.078000000000000000e+03 3.832047823402453743e-05
6.079000000000000000e+03 3.830864891388348348e-05
6.080000000000000000e+03 3.827345865646372464e-05
6.081000000000000000e+03 3.826396883150229734e-05
6.082000000000000000e+03 3.824484876113978278e-05
6.083000000000000000e+03 3.823393583364091154e-05
6.084000000000000000e+03 3.823290670621624823e-05
6.085000000000000000e+03 3.821162126848739701e-05
6.086000000000000000e+03 3.817847241612858165e-05
6.087000000000000000e+03 3.816401269476734547e-05
6.088000000000000000e+03 3.813201795518008784e-05
6.089000000000000000e+03 3.812976567034143365e-05
6.090000000000000000e+03 3.812697579423742530e-05
6.091000000000000000e+03 3.811101783401274441e-05
6.092000000000000000e+03 3.810772949237775219e-05
6.093000000000000000e+03 3.810172974537779999e-05
6.094000000000000000e+03 3.807197588471773682e-05
6.095000000000000000e+03 3.804645478615686200e-05
6.096000000000000000e+03 3.803928163388170872e-05
6.097000000000000000e+03 3.800598505861936299e-05
6.098000000000000000e+03 3.800464375455532285e-05
6.099000000000000000e+03 3.797471788863156266e-05
6.100000000000000000e+03 3.794708806591132172e-05
6.101000000000000000e+03 3.793891940424875994e-05
6.102000000000000000e+03 3.793388088895778294e-05
6.103000000000000000e+03 3.793323886206011327e-05
6.104000000000000000e+03 3.792560927143582742e-05
6.105000000000000000e+03 3.787045517246965669e-05
6.106000000000000000e+03 3.785622893541905495e-05
6.107000000000000000e+03 3.784295555342248824e-05
6.108000000000000000e+03 3.780814590914384498e-05
6.109000000000000000e+03 3.780573825795416711e-05
6.110000000000000000e+03 3.778421596695137000e-05
6.111000000000000000e+03 3.778348495349861692e-05
6.112000000000000000e+03 3.777871291670983428e-05
6.113000000000000000e+03 3.776581325036044106e-05
6.114000000000000000e+03 3.775284289576402361e-05
6.115000000000000000e+03 3.774560125817542141e-05
6.116000000000000000e+03 3.769089558942675662e-05
6.117000000000000000e+03 3.768948371009066994e-05
6.118000000000000000e+03 3.767347207515663824e-05
6.119000000000000000e+03 3.766404497782900102e-05
6.120000000000000000e+03 3.762325101642352370e-05
6.121000000000000000e+03 3.760096988920874026e-05
6.122000000000000000e+03 3.759720681587863791e-05
6.123000000000000000e+03 3.757571260584587162e-05
6.124000000000000000e+03 3.755106330903622942e-05
6.125000000000000000e+03 3.754904241809501963e-05
6.126000000000000000e+03 3.754615186089467775e-05
6.127000000000000000e+03 3.752813008874189983e-05
6.128000000000000000e+03 3.752446551160597624e-05
6.129000000000000000e+03 3.749724452243497792e-05
6.130000000000000000e+03 3.748189201596202673e-05
6.131000000000000000e+03 3.743876417082188623e-05
6.132000000000000000e+03 3.742002279015241924e-05
6.133000000000000000e+03 3.741713046010548480e-05
6.134000000000000000e+03 3.734320872890616651e-05
6.135000000000000000e+03 3.731815182256340940e-05
6.136000000000000000e+03 3.731373790184213459e-05
6.137000000000000000e+03 3.729708918562809944e-05
6.138000000000000000e+03 3.729409255014636514e-05
6.139000000000000000e+03 3.727063884471491540e-05
6.140000000000000000e+03 3.724143801625053328e-05
6.141000000000000000e+03 3.723564962867334266e-05
6.142000000000000000e+03 3.720990886342306816e-05
6.143000000000000000e+03 3.719810297043544021e-05
6.144000000000000000e+03 3.718133375622368968e-05
6.145000000000000000e+03 3.714590139891376703e-05
6.146000000000000000e+03 3.714283351522995174e-05
6.147000000000000000e+03 3.713612718921674422e-05
6.148000000000000000e+03 3.711743031266651879e-05
6.149000000000000000e+03 3.711549930430562371e-05
6.150000000000000000e+03 3.710350964851913381e-05
6.151000000000000000e+03 3.709647799601987973e-05
6.152000000000000000e+03 3.705939190606405740e-05
6.153000000000000000e+03 3.703275785144497038e-05
6.154000000000000000e+03 3.702508915880869163e-05
6.155000000000000000e+03 3.699923278396401643e-05
6.156000000000000000e+03 3.698034442204015213e-05
6.157000000000000000e+03 3.697423300422928913e-05
6.158000000000000000e+03 3.695299199692464177e-05
6.159000000000000000e+03 3.693250113252286021e-05
6.160000000000000000e+03 3.687406081423309778e-05
6.161000000000000000e+03 3.686903453024665200e-05
6.162000000000000000e+03 3.685425006926084095e-05
6.163000000000000000e+03 3.685039595274460563e-05
6.164000000000000000e+03 3.678835399684676993e-05
6.165000000000000000e+03 3.676910106687747562e-05
6.166000000000000000e+03 3.675914268258036893e-05
6.167000000000000000e+03 3.674364591346135177e-05
6.168000000000000000e+03 3.670877487391631492e-05
6.169000000000000000e+03 3.669735159685615349e-05
6.170000000000000000e+03 3.669640811096111120e-05
6.171000000000000000e+03 3.667060118388273178e-05
6.172000000000000000e+03 3.666413158975056385e-05
6.173000000000000000e+03 3.662994280045800172e-05
6.174000000000000000e+03 3.661597364927521899e-05
6.175000000000000000e+03 3.659731142922254107e-05
6.176000000000000000e+03 3.656315957280104024e-05
6.177000000000000000e+03 3.654770022244004302e-05
6.178000000000000000e+03 3.653257865637295573e-05
6.179000000000000000e+03 3.652923348313887150e-05
6.180000000000000000e+03 3.652869064073059271e-05
6.181000000000000000e+03 3.648807113381871822e-05
6.182000000000000000e+03 3.648415594227707472e-05
6.183000000000000000e+03 3.645760209042841094e-05
6.184000000000000000e+03 3.643604962882237479e-05
6.185000000000000000e+03 3.641850151155643419e-05
6.186000000000000000e+03 3.640958216428694132e-05
6.187000000000000000e+03 3.637139441669176554e-05
6.188000000000000000e+03 3.634591545770519819e-05
6.189000000000000000e+03 3.634522550006055811e-05
6.190000000000000000e+03 3.633586659436100570e-05
6.191000000000000000e+03 3.632156110585782873e-05
6.192000000000000000e+03 3.626033181445488160e-05
6.193000000000000000e+03 3.625150881868337657e-05
6.194000000000000000e+03 3.621833592909778270e-05
6.195000000000000000e+03 3.621244612732790855e-05
6.196000000000000000e+03 3.618301799186471432e-05
6.197000000000000000e+03 3.616322208897461741e-05
6.198000000000000000e+03 3.615908715253735424e-05
6.199000000000000000e+03 3.613255302025810588e-05
6.200000000000000000e+03 3.611077947016110332e-05
6.201000000000000000e+03 3.609472852763740417e-05
6.202000000000000000e+03 3.608134137429528922e-05
6.203000000000000000e+03 3.603845666299961356e-05
6.204000000000000000e+03 3.600094995057672489e-05
6.205000000000000000e+03 3.598709526707652819e-05
6.206000000000000000e+03 3.597069500294168852e-05
6.207000000000000000e+03 3.596333269732975626e-05
6.208000000000000000e+03 3.596242435612871305e-05
6.209000000000000000e+03 3.591300321947169297e-05
6.210000000000000000e+03 3.590842073939588109e-05
6.211000000000000000e+03 3.589541280376010217e-05
6.212000000000000000e+03 3.588898062206226369e-05
6.213000000000000000e+03 3.587946439335494071e-05
6.214000000000000000e+03 3.587253615420764471e-05
6.215000000000000000e+03 3.586368590548282085e-05
6.216000000000000000e+03 3.582835128104663305e-05
6.217000000000000000e+03 3.581027446158359850e-05
6.218000000000000000e+03 3.578654179302724375e-05
6.219000000000000000e+03 3.577899506280965175e-05
6.220000000000000000e+03 3.576290335697812330e-05
6.221000000000000000e+03 3.570920835853557752e-05
6.222000000000000000e+03 3.568505538816090351e-05
6.223000000000000000e+03 3.567997333837793616e-05
6.224000000000000000e+03 3.566094950208116820e-05
6.225000000000000000e+03 3.563812578756996914e-05
6.226000000000000000e+03 3.563518348420962413e-05
6.227000000000000000e+03 3.563319621427085367e-05
6.228000000000000000e+03 3.559656223070559818e-05
6.229000000000000000e+03 3.558148993478804883e-05
6.230000000000000000e+03 3.556196145521048411e-05
6.231000000000000000e+03 3.550272365876411078e-05
6.232000000000000000e+03 3.549397831028504400e-05
6.233000000000000000e+03 3.548062574929820867e-05
6.234000000000000000e+03 3.546518062762796041e-05
6.235000000000000000e+03 3.545661527476830932e-05
6.236000000000000000e+03 3.545543071124537479e-05
6.237000000000000000e+03 3.545318300001169056e-05
6.238000000000000000e+03 3.543097085549475018e-05
6.239000000000000000e+03 3.541904933813346028e-05
6.240000000000000000e+03 3.541780657069281351e-05
6.241000000000000000e+03 3.541167260485230430e-05
6.242000000000000000e+03 3.539560097312992597e-05
6.243000000000000000e+03 3.538952944572568078e-05
6.244000000000000000e+03 3.537845613707574823e-05
6.245000000000000000e+03 3.537467867167121317e-05
6.246000000000000000e+03 3.536069517583422249e-05
6.247000000000000000e+03 3.534084029501404872e-05
6.248000000000000000e+03 3.531894648259125248e-05
6.249000000000000000e+03 3.531644333130146422e-05
6.250000000000000000e+03 3.529082609791844741e-05
6.251000000000000000e+03 3.527480330229896210e-05
6.252000000000000000e+03 3.523659476855871687e-05
6.253000000000000000e+03 3.522842628810372953e-05
6.254000000000000000e+03 3.518555730535611584e-05
6.255000000000000000e+03 3.517979649296442096e-05
6.256000000000000000e+03 3.516955353141338134e-05
6.257000000000000000e+03 3.516861592692834243e-05
6.258000000000000000e+03 3.515552342951275066e-05
6.259000000000000000e+03 3.513335368886856823e-05
6.260000000000000000e+03 3.511352999207115216e-05
6.261000000000000000e+03 3.510919319994847663e-05
6.262000000000000000e+03 3.510908856699149449e-05
6.263000000000000000e+03 3.510262854850669658e-05
6.264000000000000000e+03 3.507755349508213401e-05
6.265000000000000000e+03 3.507687880773274221e-05
6.266000000000000000e+03 3.506382408797977429e-05
6.267000000000000000e+03 3.506148915337494549e-05
6.268000000000000000e+03 3.506114786970971741e-05
6.269000000000000000e+03 3.503518565293329271e-05
6.270000000000000000e+03 3.503092947071535475e-05
6.271000000000000000e+03 3.503010279590753685e-05
6.272000000000000000e+03 3.500592608558118762e-05
6.273000000000000000e+03 3.497955556994628799e-05
6.274000000000000000e+03 3.494062694796389566e-05
6.275000000000000000e+03 3.491149571042604754e-05
6.276000000000000000e+03 3.489751003801216532e-05
6.277000000000000000e+03 3.487735903801220306e-05
6.278000000000000000e+03 3.487269736185998401e-05
6.279000000000000000e+03 3.485434491199855458e-05
6.280000000000000000e+03 3.482673882025072811e-05
6.281000000000000000e+03 3.479726072847453536e-05
6.282000000000000000e+03 3.479612397196672237e-05
6.283000000000000000e+03 3.479065791633889859e-05
6.284000000000000000e+03 3.475219884653587811e-05
6.285000000000000000e+03 3.473368891130776192e-05
6.286000000000000000e+03 3.471019396480623715e-05
6.287000000000000000e+03 3.470538784033503683e-05
6.288000000000000000e+03 3.469898643988175599e-05
6.289000000000000000e+03 3.469274744425598315e-05
6.290000000000000000e+03 3.465253360080150383e-05
6.291000000000000000e+03 3.462529560224690529e-05
6.292000000000000000e+03 3.460702064419187747e-05
6.293000000000000000e+03 3.459941911075762645e-05
6.294000000000000000e+03 3.458992476229729378e-05
6.295000000000000000e+03 3.457209268795152546e-05
6.296000000000000000e+03 3.452886561687438160e-05
6.297000000000000000e+03 3.450173183328891628e-05
6.298000000000000000e+03 3.449779820036017673e-05
6.299000000000000000e+03 3.448531634221269862e-05
6.300000000000000000e+03 3.447485296097343364e-05
6.301000000000000000e+03 3.445410553174059227e-05
6.302000000000000000e+03 3.440430696772937055e-05
6.303000000000000000e+03 3.439094064510171472e-05
6.304000000000000000e+03 3.437266278077794860e-05
6.305000000000000000e+03 3.434906194195725250e-05
6.306000000000000000e+03 3.434803132914850105e-05
6.307000000000000000e+03 3.434325920605439978e-05
6.308000000000000000e+03 3.433301112797872455e-05
6.309000000000000000e+03 3.430587945515211289e-05
6.310000000000000000e+03 3.429537277697683803e-05
6.311000000000000000e+03 3.425990567642687860e-05
6.312000000000000000e+03 3.424512888765468067e-05
6.313000000000000000e+03 3.424296097287830718e-05
6.314000000000000000e+03 3.424183911093594716e-05
6.315000000000000000e+03 3.423714341662115331e-05
6.316000000000000000e+03 3.423700551891485834e-05
6.317000000000000000e+03 3.421399809229068646e-05
6.318000000000000000e+03 3.419169288408967450e-05
6.319000000000000000e+03 3.415534912741479773e-05
6.320000000000000000e+03 3.414804299315826752e-05
6.321000000000000000e+03 3.409461216353391010e-05
6.322000000000000000e+03 3.407263669248283610e-05
6.323000000000000000e+03 3.405730124538291668e-05
6.324000000000000000e+03 3.405481835017868785e-05
6.325000000000000000e+03 3.405287822920444603e-05
6.326000000000000000e+03 3.404680298365784325e-05
6.327000000000000000e+03 3.399063941001398864e-05
6.328000000000000000e+03 3.396866943723767630e-05
6.329000000000000000e+03 3.395046560466911684e-05
6.330000000000000000e+03 3.393892007277754107e-05
6.331000000000000000e+03 3.393059586918908927e-05
6.332000000000000000e+03 3.392514901190830630e-05
6.333000000000000000e+03 3.391912050891154347e-05
6.334000000000000000e+03 3.386477621257923104e-05
6.335000000000000000e+03 3.385823671165753851e-05
6.336000000000000000e+03 3.385332598619356732e-05
6.337000000000000000e+03 3.383190201699090756e-05
6.338000000000000000e+03 3.382672093731281613e-05
6.339000000000000000e+03 3.380913349834901375e-05
6.340000000000000000e+03 3.380571178859312608e-05
6.341000000000000000e+03 3.380364436346465972e-05
6.342000000000000000e+03 3.378747601082938637e-05
6.343000000000000000e+03 3.377053667783990815e-05
6.344000000000000000e+03 3.375809513284461308e-05
6.345000000000000000e+03 3.375776261594180003e-05
6.346000000000000000e+03 3.374097866206006826e-05
6.347000000000000000e+03 3.365594577887764786e-05
6.348000000000000000e+03 3.364066769150075175e-05
6.349000000000000000e+03 3.359091551487214649e-05
6.350000000000000000e+03 3.358724954094270763e-05
6.351000000000000000e+03 3.358011201510284146e-05
6.352000000000000000e+03 3.356704258821530872e-05
6.353000000000000000e+03 3.354818124338029400e-05
6.354000000000000000e+03 3.350915490575615766e-05
6.355000000000000000e+03 3.350134745661618253e-05
6.356000000000000000e+03 3.348455451566186968e-05
6.357000000000000000e+03 3.347142169693099442e-05
6.358000000000000000e+03 3.346845140057428042e-05
6.359000000000000000e+03 3.341817583865737325e-05
6.360000000000000000e+03 3.340451422483429106e-05
6.361000000000000000e+03 3.339866782515892344e-05
6.362000000000000000e+03 3.338076492482149748e-05
6.363000000000000000e+03 3.336719818996234689e-05
6.364000000000000000e+03 3.336058920419021119e-05
6.365000000000000000e+03 3.332850724811418209e-05
6.366000000000000000e+03 3.332690465527834078e-05
6.367000000000000000e+03 3.332308421485547282e-05
6.368000000000000000e+03 3.332084519677870068e-05
6.369000000000000000e+03 3.329744401718912869e-05
6.370000000000000000e+03 3.327632843007734194e-05
6.371000000000000000e+03 3.325884491647755446e-05
6.372000000000000000e+03 3.325152000720758605e-05
6.373000000000000000e+03 3.324732751606380488e-05
6.374000000000000000e+03 3.324511599885165541e-05
6.375000000000000000e+03 3.323611207469385690e-05
6.376000000000000000e+03 3.319475063077226203e-05
6.377000000000000000e+03 3.317620363433711693e-05
6.378000000000000000e+03 3.314889856854878698e-05
6.379000000000000000e+03 3.314852382650216873e-05
6.380000000000000000e+03 3.313013478175386238e-05
6.381000000000000000e+03 3.310084140462414787e-05
6.382000000000000000e+03 3.309552623921559547e-05
6.383000000000000000e+03 3.306457428510845492e-05
6.384000000000000000e+03 3.304881083953432902e-05
6.385000000000000000e+03 3.304007933918616296e-05
6.386000000000000000e+03 3.303255596115916101e-05
6.387000000000000000e+03 3.299349527628322955e-05
6.388000000000000000e+03 3.298166517706802340e-05
6.389000000000000000e+03 3.296846017440885275e-05
6.390000000000000000e+03 3.295543467993363417e-05
6.391000000000000000e+03 3.294226693372104178e-05
6.392000000000000000e+03 3.288830286441323019e-05
6.393000000000000000e+03 3.287831052332780779e-05
6.394000000000000000e+03 3.287547910048035720e-05
6.395000000000000000e+03 3.284819170186574760e-05
6.396000000000000000e+03 3.283951202068257513e-05
6.397000000000000000e+03 3.283929881038493212e-05
6.398000000000000000e+03 3.281335077837737257e-05
6.399000000000000000e+03 3.281099485545897862e-05
6.400000000000000000e+03 3.279056620878499303e-05
6.401000000000000000e+03 3.275458774180961958e-05
6.402000000000000000e+03 3.273571084899140230e-05
6.403000000000000000e+03 3.272138413761405248e-05
6.404000000000000000e+03 3.271278281643668777e-05
6.405000000000000000e+03 3.270325991955312683e-05
6.406000000000000000e+03 3.266903705142722896e-05
6.407000000000000000e+03 3.264809963448215928e-05
6.408000000000000000e+03 3.263312834811531599e-05
6.409000000000000000e+03 3.262067823313079311e-05
6.410000000000000000e+03 3.260756437845078109e-05
6.411000000000000000e+03 3.259637785677886319e-05
6.412000000000000000e+03 3.258793904024996906e-05
6.413000000000000000e+03 3.255324624152025506e-05
6.414000000000000000e+03 3.251905777105676930e-05
6.415000000000000000e+03 3.251469357159621318e-05
6.416000000000000000e+03 3.249744149940091912e-05
6.417000000000000000e+03 3.247823733717323982e-05
6.418000000000000000e+03 3.247366131733814976e-05
6.419000000000000000e+03 3.243148381095846075e-05
6.420000000000000000e+03 3.242854182330949422e-05
6.421000000000000000e+03 3.242128613644107253e-05
6.422000000000000000e+03 3.241704744945423527e-05
6.423000000000000000e+03 3.241608288702732934e-05
6.424000000000000000e+03 3.238448580273424254e-05
6.425000000000000000e+03 3.237567168250983789e-05
6.426000000000000000e+03 3.237508637375206431e-05
6.427000000000000000e+03 3.234833877005506114e-05
6.428000000000000000e+03 3.232012879632859182e-05
6.429000000000000000e+03 3.230171362614208758e-05
6.430000000000000000e+03 3.227166277855147264e-05
6.431000000000000000e+03 3.222524560856736942e-05
6.432000000000000000e+03 3.222391929670093038e-05
6.433000000000000000e+03 3.221524387712166541e-05
6.434000000000000000e+03 3.221126331440881784e-05
6.435000000000000000e+03 3.220898679922811310e-05
6.436000000000000000e+03 3.220585298283581331e-05
6.437000000000000000e+03 3.217888533158586365e-05
6.438000000000000000e+03 3.214341927556476784e-05
6.439000000000000000e+03 3.212660131351095739e-05
6.440000000000000000e+03 3.211610326547796476e-05
6.441000000000000000e+03 3.209840195557700097e-05
6.442000000000000000e+03 3.209312758168193970e-05
6.443000000000000000e+03 3.205781601098991405e-05
6.444000000000000000e+03 3.202395811023852132e-05
6.445000000000000000e+03 3.200108818213192604e-05
6.446000000000000000e+03 3.199044089915292478e-05
6.447000000000000000e+03 3.198262142501366042e-05
6.448000000000000000e+03 3.195672998164045980e-05
6.449000000000000000e+03 3.191864817021093968e-05
6.450000000000000000e+03 3.190758839988857063e-05
6.451000000000000000e+03 3.189034297234191403e-05
6.452000000000000000e+03 3.188621170649413156e-05
6.453000000000000000e+03 3.187197118694964107e-05
6.454000000000000000e+03 3.185718973036534004e-05
6.455000000000000000e+03 3.185462982993926426e-05
6.456000000000000000e+03 3.183574936932427959e-05
6.457000000000000000e+03 3.182920898299832900e-05
6.458000000000000000e+03 3.182857882510428270e-05
6.459000000000000000e+03 3.179129826306408246e-05
6.460000000000000000e+03 3.176920331460977035e-05
6.461000000000000000e+03 3.176319383188017353e-05
6.462000000000000000e+03 3.173357496507937488e-05
6.463000000000000000e+03 3.172636491259392405e-05
6.464000000000000000e+03 3.171107697012936187e-05
6.465000000000000000e+03 3.166216169859138193e-05
6.466000000000000000e+03 3.164223108776737696e-05
6.467000000000000000e+03 3.163984879984441600e-05
6.468000000000000000e+03 3.163496519231287648e-05
6.469000000000000000e+03 3.158796598729782289e-05
6.470000000000000000e+03 3.158063579907103094e-05
6.471000000000000000e+03 3.157611786885711430e-05
6.472000000000000000e+03 3.153422606250863087e-05
6.473000000000000000e+03 3.152622346930870721e-05
6.474000000000000000e+03 3.152545582545650938e-05
6.475000000000000000e+03 3.144338479212001889e-05
6.476000000000000000e+03 3.142962837925914919e-05
6.477000000000000000e+03 3.142451953953674724e-05
6.478000000000000000e+03 3.141317898164502838e-05
6.479000000000000000e+03 3.139739779918031260e-05
6.480000000000000000e+03 3.139281056660276384e-05
6.481000000000000000e+03 3.136839896955384793e-05
6.482000000000000000e+03 3.136698712171373272e-05
6.483000000000000000e+03 3.133462373178513561e-05
6.484000000000000000e+03 3.132629125781897432e-05
6.485000000000000000e+03 3.132428638335158340e-05
6.486000000000000000e+03 3.130607691786069984e-05
6.487000000000000000e+03 3.130182723907228422e-05
6.488000000000000000e+03 3.129296410704021924e-05
6.489000000000000000e+03 3.127994005654609799e-05
6.490000000000000000e+03 3.125648548749248619e-05
6.491000000000000000e+03 3.124502748825022501e-05
6.492000000000000000e+03 3.123755042518629112e-05
6.493000000000000000e+03 3.122895689661760036e-05
6.494000000000000000e+03 3.120472523806905676e-05
6.495000000000000000e+03 3.119365908193216244e-05
6.496000000000000000e+03 3.118367049335249924e-05
6.497000000000000000e+03 3.118255887481506585e-05
6.498000000000000000e+03 3.113656255542714938e-05
6.499000000000000000e+03 3.110084628222905168e-05
6.500000000000000000e+03 3.109096466168281164e-05
6.501000000000000000e+03 3.108221524227862252e-05
6.502000000000000000e+03 3.107630593757477870e-05
6.503000000000000000e+03 3.103655835053293553e-05
6.504000000000000000e+03 3.101956787885362373e-05
6.505000000000000000e+03 3.100843360605433336e-05
6.506000000000000000e+03 3.100314103222334255e-05
6.507000000000000000e+03 3.098167411436714483e-05
6.508000000000000000e+03 3.097869564211108121e-05
6.509000000000000000e+03 3.097100249596932488e-05
6.510000000000000000e+03 3.096621039508363327e-05
6.511000000000000000e+03 3.092945821320942890e-05
6.512000000000000000e+03 3.092089495853715144e-05
6.513000000000000000e+03 3.091283157942756294e-05
6.514000000000000000e+03 3.090443016094621142e-05
6.515000000000000000e+03 3.090403878578284780e-05
6.516000000000000000e+03 3.090285002935379304e-05
6.517000000000000000e+03 3.089028174664257460e-05
6.518000000000000000e+03 3.088481121335223380e-05
6.519000000000000000e+03 3.087655767692177970e-05
6.520000000000000000e+03 3.086383456159906693e-05
6.521000000000000000e+03 3.084862430791319375e-05
6.522000000000000000e+03 3.083093868991726037e-05
6.523000000000000000e+03 3.082917946565761849e-05
6.524000000000000000e+03 3.082507192280465024e-05
6.525000000000000000e+03 3.079612150139302728e-05
6.526000000000000000e+03 3.079473644326335638e-05
6.527000000000000000e+03 3.078683508615017318e-05
6.528000000000000000e+03 3.077662103213291671e-05
6.529000000000000000e+03 3.075206853968455445e-05
6.530000000000000000e+03 3.074339348107162578e-05
6.531000000000000000e+03 3.073156701748094269e-05
6.532000000000000000e+03 3.069562325318531137e-05
6.533000000000000000e+03 3.068982990546732927e-05
6.534000000000000000e+03 3.068874378216520656e-05
6.535000000000000000e+03 3.068567738844627424e-05
6.536000000000000000e+03 3.068288985214800356e-05
6.537000000000000000e+03 3.067588028246431289e-05
6.538000000000000000e+03 3.065702703160480698e-05
6.539000000000000000e+03 3.062070377200662918e-05
6.540000000000000000e+03 3.061508854400440808e-05
6.541000000000000000e+03 3.057872965145464416e-05
6.542000000000000000e+03 3.056920428703845561e-05
6.543000000000000000e+03 3.056472783110895431e-05
6.544000000000000000e+03 3.054666871800434648e-05
6.545000000000000000e+03 3.054420642342677738e-05
6.546000000000000000e+03 3.053952007098238009e-05
6.547000000000000000e+03 3.052565105546874277e-05
6.548000000000000000e+03 3.048419867010086629e-05
6.549000000000000000e+03 3.048029104183329937e-05
6.550000000000000000e+03 3.046687734264458511e-05
6.551000000000000000e+03 3.043287778766586322e-05
6.552000000000000000e+03 3.040176963205869174e-05
6.553000000000000000e+03 3.039952752123164091e-05
6.554000000000000000e+03 3.039445955427049292e-05
6.555000000000000000e+03 3.038833826249368993e-05
6.556000000000000000e+03 3.038663330654176403e-05
6.557000000000000000e+03 3.037704082807505236e-05
6.558000000000000000e+03 3.034383586006955493e-05
6.559000000000000000e+03 3.033243509092832643e-05
6.560000000000000000e+03 3.028930109252927022e-05
6.561000000000000000e+03 3.024982895297966521e-05
6.562000000000000000e+03 3.024370399722845813e-05
6.563000000000000000e+03 3.021306738367779364e-05
6.564000000000000000e+03 3.020217056074209425e-05
6.565000000000000000e+03 3.018347135509950212e-05
6.566000000000000000e+03 3.017092736788201128e-05
6.567000000000000000e+03 3.016802413057803890e-05
6.568000000000000000e+03 3.016210514812834334e-05
6.569000000000000000e+03 3.014784431857915755e-05
6.570000000000000000e+03 3.011743266702692788e-05
6.571000000000000000e+03 3.010683237878320544e-05
6.572000000000000000e+03 3.007725296832133938e-05
6.573000000000000000e+03 3.006070341476451915e-05
6.574000000000000000e+03 3.003788959060532928e-05
6.575000000000000000e+03 3.003236996653560383e-05
6.576000000000000000e+03 3.003197895728400548e-05
6.577000000000000000e+03 3.000622771560127884e-05
6.578000000000000000e+03 2.999679948308967413e-05
6.579000000000000000e+03 2.995678173043360597e-05
6.580000000000000000e+03 2.995488544036974834e-05
6.581000000000000000e+03 2.995388158536448935e-05
6.582000000000000000e+03 2.992442836468135937e-05
6.583000000000000000e+03 2.991185634953611152e-05
6.584000000000000000e+03 2.990607184177759454e-05
6.585000000000000000e+03 2.989257157219967330e-05
6.586000000000000000e+03 2.989164498468201901e-05
6.587000000000000000e+03 2.986673414612926977e-05
6.588000000000000000e+03 2.986248147609239361e-05
6.589000000000000000e+03 2.984538642622398287e-05
6.590000000000000000e+03 2.982100638619889657e-05
6.591000000000000000e+03 2.981504439682543074e-05
6.592000000000000000e+03 2.979250976554538710e-05
6.593000000000000000e+03 2.979119206414136505e-05
6.594000000000000000e+03 2.978083466712713460e-05
6.595000000000000000e+03 2.976922355822615319e-05
6.596000000000000000e+03 2.976388815241131578e-05
6.597000000000000000e+03 2.974837036873924858e-05
6.598000000000000000e+03 2.973722211874864292e-05
6.599000000000000000e+03 2.973012637032681232e-05
6.600000000000000000e+03 2.971708055320521630e-05
6.601000000000000000e+03 2.971011330514037774e-05
6.602000000000000000e+03 2.969393066909753137e-05
6.603000000000000000e+03 2.968648965820577378e-05
6.604000000000000000e+03 2.966517340146921023e-05
6.605000000000000000e+03 2.965674536480618730e-05
6.606000000000000000e+03 2.964761789106919445e-05
6.607000000000000000e+03 2.964493910293372199e-05
6.608000000000000000e+03 2.964396724824686357e-05
6.609000000000000000e+03 2.963171617450289532e-05
6.610000000000000000e+03 2.961346779555311046e-05
6.611000000000000000e+03 2.961190742572963452e-05
6.612000000000000000e+03 2.960521828711506673e-05
6.613000000000000000e+03 2.957416677685358335e-05
6.614000000000000000e+03 2.957329878910909191e-05
6.615000000000000000e+03 2.957015119980037067e-05
6.616000000000000000e+03 2.956177483009590106e-05
6.617000000000000000e+03 2.955075256922536862e-05
6.618000000000000000e+03 2.951588830347943017e-05
6.619000000000000000e+03 2.949305093944676643e-05
6.620000000000000000e+03 2.946258351285691623e-05
6.621000000000000000e+03 2.945902867467212739e-05
6.622000000000000000e+03 2.941658684618568450e-05
6.623000000000000000e+03 2.941239622131385152e-05
6.624000000000000000e+03 2.940921238644314840e-05
6.625000000000000000e+03 2.940514588917396852e-05
6.626000000000000000e+03 2.940406771790466669e-05
6.627000000000000000e+03 2.936398961267307144e-05
6.628000000000000000e+03 2.935673773464565886e-05
6.629000000000000000e+03 2.935231768138460911e-05
6.630000000000000000e+03 2.932920080168015747e-05
6.631000000000000000e+03 2.930746427539968974e-05
6.632000000000000000e+03 2.928990901937155898e-05
6.633000000000000000e+03 2.927905772550222323e-05
6.634000000000000000e+03 2.927751263661233636e-05
6.635000000000000000e+03 2.924655279824859034e-05
6.636000000000000000e+03 2.924046595200252159e-05
6.637000000000000000e+03 2.921087569750142356e-05
6.638000000000000000e+03 2.920975221774891608e-05
6.639000000000000000e+03 2.920629295451907011e-05
6.640000000000000000e+03 2.919747794577965858e-05
6.641000000000000000e+03 2.917132963451363680e-05
6.642000000000000000e+03 2.915730448384263153e-05
6.643000000000000000e+03 2.913747916686819367e-05
6.644000000000000000e+03 2.913400564734706065e-05
6.645000000000000000e+03 2.913027528799124225e-05
6.646000000000000000e+03 2.912345502212050275e-05
6.647000000000000000e+03 2.910751063664872605e-05
6.648000000000000000e+03 2.910453332015339463e-05
6.649000000000000000e+03 2.907553376148448642e-05
6.650000000000000000e+03 2.907428952390200775e-05
6.651000000000000000e+03 2.906460286484228083e-05
6.652000000000000000e+03 2.901430711783665220e-05
6.653000000000000000e+03 2.898522202335498035e-05
6.654000000000000000e+03 2.898504622695330347e-05
6.655000000000000000e+03 2.897902242033176362e-05
6.656000000000000000e+03 2.896390396044798277e-05
6.657000000000000000e+03 2.896125543574564420e-05
6.658000000000000000e+03 2.893914056909442864e-05
6.659000000000000000e+03 2.891251130519484932e-05
6.660000000000000000e+03 2.890540000160590273e-05
6.661000000000000000e+03 2.889159624928561688e-05
6.662000000000000000e+03 2.889116384853767511e-05
6.663000000000000000e+03 2.886572928153797969e-05
6.664000000000000000e+03 2.884548029794923191e-05
6.665000000000000000e+03 2.882313292004688517e-05
6.666000000000000000e+03 2.882029824012036632e-05
6.667000000000000000e+03 2.881733905431424901e-05
6.668000000000000000e+03 2.880463638496246506e-05
6.669000000000000000e+03 2.878719656247572534e-05
6.670000000000000000e+03 2.878540219114218267e-05
6.671000000000000000e+03 2.875434406525201030e-05
6.672000000000000000e+03 2.873863449980144596e-05
6.673000000000000000e+03 2.873237680448005222e-05
6.674000000000000000e+03 2.872569754354500321e-05
6.675000000000000000e+03 2.871300155562372714e-05
6.676000000000000000e+03 2.869939863910032075e-05
6.677000000000000000e+03 2.869373542681844707e-05
6.678000000000000000e+03 2.869233648467220654e-05
6.679000000000000000e+03 2.864960195217560474e-05
6.680000000000000000e+03 2.862184685296713146e-05
6.681000000000000000e+03 2.860506092272347144e-05
6.682000000000000000e+03 2.859156377383494977e-05
6.683000000000000000e+03 2.858455264429858890e-05
6.684000000000000000e+03 2.857428520719528469e-05
6.685000000000000000e+03 2.854229307233974126e-05
6.686000000000000000e+03 2.853507381662190648e-05
6.687000000000000000e+03 2.850135117788143584e-05
6.688000000000000000e+03 2.850110269029570341e-05
6.689000000000000000e+03 2.849197922069627773e-05
6.690000000000000000e+03 2.849096946341929859e-05
6.691000000000000000e+03 2.848786944173004756e-05
6.692000000000000000e+03 2.847520090866819214e-05
6.693000000000000000e+03 2.845041279285941084e-05
6.694000000000000000e+03 2.844628334006177241e-05
6.695000000000000000e+03 2.843957312247042443e-05
6.696000000000000000e+03 2.843209028211436996e-05
6.697000000000000000e+03 2.841428154166116243e-05
6.698000000000000000e+03 2.838677794028221261e-05
6.699000000000000000e+03 2.837559134485082829e-05
6.700000000000000000e+03 2.835265883653022886e-05
6.701000000000000000e+03 2.834699679098870114e-05
6.702000000000000000e+03 2.833134729379891347e-05
6.703000000000000000e+03 2.831885086806099495e-05
6.704000000000000000e+03 2.830606420554396751e-05
6.705000000000000000e+03 2.827308953587920096e-05
6.706000000000000000e+03 2.826654367477515897e-05
6.707000000000000000e+03 2.824978470668191015e-05
6.708000000000000000e+03 2.824615016181960414e-05
6.709000000000000000e+03 2.823276416733251068e-05
6.710000000000000000e+03 2.822087418402235810e-05
6.711000000000000000e+03 2.821943272831430396e-05
6.712000000000000000e+03 2.820580812967057857e-05
6.713000000000000000e+03 2.820529216099491252e-05
6.714000000000000000e+03 2.819752216840728962e-05
6.715000000000000000e+03 2.818339716916187521e-05
6.716000000000000000e+03 2.817544668988296568e-05
6.717000000000000000e+03 2.815946389413188813e-05
6.718000000000000000e+03 2.815894120068848641e-05
6.719000000000000000e+03 2.812075837780053197e-05
6.720000000000000000e+03 2.810502355260587943e-05
6.721000000000000000e+03 2.809048533124063705e-05
6.722000000000000000e+03 2.808348805345643588e-05
6.723000000000000000e+03 2.804163649221472961e-05
6.724000000000000000e+03 2.803352880068256758e-05
6.725000000000000000e+03 2.802544015636939084e-05
6.726000000000000000e+03 2.801699245327707216e-05
6.727000000000000000e+03 2.799110631440561973e-05
6.728000000000000000e+03 2.797441336235732357e-05
6.729000000000000000e+03 2.794099094518221404e-05
6.730000000000000000e+03 2.793213057163744547e-05
6.731000000000000000e+03 2.793111795483508198e-05
6.732000000000000000e+03 2.790914865295329242e-05
6.733000000000000000e+03 2.787955957354498995e-05
6.734000000000000000e+03 2.787737317861281564e-05
6.735000000000000000e+03 2.787644486938498797e-05
6.736000000000000000e+03 2.781965078578592661e-05
6.737000000000000000e+03 2.781044729332527937e-05
6.738000000000000000e+03 2.780719992451010321e-05
6.739000000000000000e+03 2.780320510966839014e-05
6.740000000000000000e+03 2.780239203250522962e-05
6.741000000000000000e+03 2.778798024461966355e-05
6.742000000000000000e+03 2.778341919052719773e-05
6.743000000000000000e+03 2.777299969457692414e-05
6.744000000000000000e+03 2.775352518790709299e-05
6.745000000000000000e+03 2.775038605898249165e-05
6.746000000000000000e+03 2.772564505062334836e-05
6.747000000000000000e+03 2.771871890728652617e-05
6.748000000000000000e+03 2.770955901103163612e-05
6.749000000000000000e+03 2.770287254890036751e-05
6.750000000000000000e+03 2.769544935536831913e-05
6.751000000000000000e+03 2.769459470023799146e-05
6.752000000000000000e+03 2.768560572411181227e-05
6.753000000000000000e+03 2.767112356877883241e-05
6.754000000000000000e+03 2.766922597732439989e-05
6.755000000000000000e+03 2.765264741233973368e-05
6.756000000000000000e+03 2.758427689962152023e-05
6.757000000000000000e+03 2.753962457274814981e-05
6.758000000000000000e+03 2.751380398362817282e-05
6.759000000000000000e+03 2.749181455499052372e-05
6.760000000000000000e+03 2.746699735395148547e-05
6.761000000000000000e+03 2.745738973689734494e-05
6.762000000000000000e+03 2.745408239800398631e-05
6.763000000000000000e+03 2.744769393286931015e-05
6.764000000000000000e+03 2.744321924458395894e-05
6.765000000000000000e+03 2.742733678985358084e-05
6.766000000000000000e+03 2.739902590108042705e-05
6.767000000000000000e+03 2.738211922104018505e-05
6.768000000000000000e+03 2.734458528480510935e-05
6.769000000000000000e+03 2.729324097923844353e-05
6.770000000000000000e+03 2.729032317568414528e-05
6.771000000000000000e+03 2.727185853402326236e-05
6.772000000000000000e+03 2.725737925709792182e-05
6.773000000000000000e+03 2.722948901550420356e-05
6.774000000000000000e+03 2.722284735522176042e-05
6.775000000000000000e+03 2.715753237474815153e-05
6.776000000000000000e+03 2.715482838521639106e-05
6.777000000000000000e+03 2.715127244936255116e-05
6.778000000000000000e+03 2.714716214893064802e-05
6.779000000000000000e+03 2.714323453469480728e-05
6.780000000000000000e+03 2.713431788784718431e-05
6.781000000000000000e+03 2.712787067748692892e-05
6.782000000000000000e+03 2.711960021343159141e-05
6.783000000000000000e+03 2.708241549674298467e-05
6.784000000000000000e+03 2.706957811895212561e-05
6.785000000000000000e+03 2.706873506378831953e-05
6.786000000000000000e+03 2.703810112221359714e-05
6.787000000000000000e+03 2.702962910073273140e-05
6.788000000000000000e+03 2.702466744969312090e-05
6.789000000000000000e+03 2.701542883013417458e-05
6.790000000000000000e+03 2.698505812900111410e-05
6.791000000000000000e+03 2.697111482205068452e-05
6.792000000000000000e+03 2.695314847874690710e-05
6.793000000000000000e+03 2.694266482944421349e-05
6.794000000000000000e+03 2.693269011380605233e-05
6.795000000000000000e+03 2.692633551227411435e-05
6.796000000000000000e+03 2.689332371484910725e-05
6.797000000000000000e+03 2.689280055525132128e-05
6.798000000000000000e+03 2.688639002728590593e-05
6.799000000000000000e+03 2.688310398606568572e-05
6.800000000000000000e+03 2.687761223956885377e-05
6.801000000000000000e+03 2.686586381833405663e-05
6.802000000000000000e+03 2.684190761145466040e-05
6.803000000000000000e+03 2.682625797691066052e-05
6.804000000000000000e+03 2.681779513914950424e-05
6.805000000000000000e+03 2.681599715327691427e-05
6.806000000000000000e+03 2.679838685510304940e-05
6.807000000000000000e+03 2.679304643055041644e-05
6.808000000000000000e+03 2.676289985871999763e-05
6.809000000000000000e+03 2.674534452327222476e-05
6.810000000000000000e+03 2.672880891785804337e-05
6.811000000000000000e+03 2.672428735235831521e-05
6.812000000000000000e+03 2.669664648952381014e-05
6.813000000000000000e+03 2.669630824212295079e-05
6.814000000000000000e+03 2.667097076539764368e-05
6.815000000000000000e+03 2.666927602882612357e-05
6.816000000000000000e+03 2.666871089762745000e-05
6.817000000000000000e+03 2.664670129746713880e-05
6.818000000000000000e+03 2.663634086066799287e-05
6.819000000000000000e+03 2.660519685782897141e-05
6.820000000000000000e+03 2.657529613996808664e-05
6.821000000000000000e+03 2.654236725937153248e-05
6.822000000000000000e+03 2.654041220032687704e-05
6.823000000000000000e+03 2.653394470812766242e-05
6.824000000000000000e+03 2.653203000784174105e-05
6.825000000000000000e+03 2.650996453323884494e-05
6.826000000000000000e+03 2.649008227222905034e-05
6.827000000000000000e+03 2.647483629237297245e-05
6.828000000000000000e+03 2.647425955752946556e-05
6.829000000000000000e+03 2.646381826877613585e-05
6.830000000000000000e+03 2.641839944066382042e-05
6.831000000000000000e+03 2.641767542118622275e-05
6.832000000000000000e+03 2.641362454985362609e-05
6.833000000000000000e+03 2.641186279366066573e-05
6.834000000000000000e+03 2.639163832519775835e-05
6.835000000000000000e+03 2.638948427998548532e-05
6.836000000000000000e+03 2.636876264833615168e-05
6.837000000000000000e+03 2.636481093635009422e-05
6.838000000000000000e+03 2.634927703478326809e-05
6.839000000000000000e+03 2.631694925818553848e-05
6.840000000000000000e+03 2.630863356933048610e-05
6.841000000000000000e+03 2.625631420205871646e-05
6.842000000000000000e+03 2.625245546818595892e-05
6.843000000000000000e+03 2.624712312960829350e-05
6.844000000000000000e+03 2.621660066947628710e-05
6.845000000000000000e+03 2.620233745440465428e-05
6.846000000000000000e+03 2.619343060934182881e-05
6.847000000000000000e+03 2.618434525001640681e-05
6.848000000000000000e+03 2.616925798077947608e-05
6.849000000000000000e+03 2.616418872478335503e-05
6.850000000000000000e+03 2.614622240316854740e-05
6.851000000000000000e+03 2.612946746297535187e-05
6.852000000000000000e+03 2.611515454134453787e-05
6.853000000000000000e+03 2.609194476288936211e-05
6.854000000000000000e+03 2.609152457803205934e-05
6.855000000000000000e+03 2.608281721117703013e-05
6.856000000000000000e+03 2.605574280350346684e-05
6.857000000000000000e+03 2.604521385837490290e-05
6.858000000000000000e+03 2.603670762239267770e-05
6.859000000000000000e+03 2.603642659719263233e-05
6.860000000000000000e+03 2.602673946131925866e-05
6.861000000000000000e+03 2.602483529041323620e-05
6.862000000000000000e+03 2.600604040652208310e-05
6.863000000000000000e+03 2.600418687516418455e-05
6.864000000000000000e+03 2.599928641337897185e-05
6.865000000000000000e+03 2.598872847079864622e-05
6.866000000000000000e+03 2.596673414235658509e-05
6.867000000000000000e+03 2.596231332020060837e-05
6.868000000000000000e+03 2.596062305043365256e-05
6.869000000000000000e+03 2.595339289530376861e-05
6.870000000000000000e+03 2.593607259962809523e-05
6.871000000000000000e+03 2.591895847493554648e-05
6.872000000000000000e+03 2.590628385943093102e-05
6.873000000000000000e+03 2.587527434273418755e-05
6.874000000000000000e+03 2.586180630280366028e-05
6.875000000000000000e+03 2.586077185621486451e-05
6.876000000000000000e+03 2.584414119938773492e-05
6.877000000000000000e+03 2.583056587264030899e-05
6.878000000000000000e+03 2.580865134468459280e-05
6.879000000000000000e+03 2.579814410673704749e-05
6.880000000000000000e+03 2.579535435725606896e-05
6.881000000000000000e+03 2.578028096592161397e-05
6.882000000000000000e+03 2.575886918541782304e-05
6.883000000000000000e+03 2.574699463572674776e-05
6.884000000000000000e+03 2.574664020911844969e-05
6.885000000000000000e+03 2.574522382095869986e-05
6.886000000000000000e+03 2.573642253977713272e-05
6.887000000000000000e+03 2.573518898497064762e-05
6.888000000000000000e+03 2.570474425641524875e-05
6.889000000000000000e+03 2.568470248814094760e-05
6.890000000000000000e+03 2.566708167670289366e-05
6.891000000000000000e+03 2.566313161142898787e-05
6.892000000000000000e+03 2.565199841991770057e-05
6.893000000000000000e+03 2.563123980576156456e-05
6.894000000000000000e+03 2.562501207701888201e-05
6.895000000000000000e+03 2.558091789618400336e-05
6.896000000000000000e+03 2.557399319205752130e-05
6.897000000000000000e+03 2.556988976755185511e-05
6.898000000000000000e+03 2.556811780059170273e-05
6.899000000000000000e+03 2.555530173601700957e-05
6.900000000000000000e+03 2.554112581801981928e-05
6.901000000000000000e+03 2.553907517781366836e-05
6.902000000000000000e+03 2.552684266292228852e-05
6.903000000000000000e+03 2.549474963632615860e-05
6.904000000000000000e+03 2.549441100310532220e-05
6.905000000000000000e+03 2.548858696416432602e-05
6.906000000000000000e+03 2.547698207836296270e-05
6.907000000000000000e+03 2.545332184557553881e-05
6.908000000000000000e+03 2.540899841596546766e-05
6.909000000000000000e+03 2.540646099810654738e-05
6.910000000000000000e+03 2.539324566824052040e-05
6.911000000000000000e+03 2.539121380152353124e-05
6.912000000000000000e+03 2.537342587372765315e-05
6.913000000000000000e+03 2.537182319513951086e-05
6.914000000000000000e+03 2.536120592412809452e-05
6.915000000000000000e+03 2.535661402430322052e-05
6.916000000000000000e+03 2.535082219352547124e-05
6.917000000000000000e+03 2.534476151280927914e-05
6.918000000000000000e+03 2.533943664137700531e-05
6.919000000000000000e+03 2.531940030203273510e-05
6.920000000000000000e+03 2.529703658481355984e-05
6.921000000000000000e+03 2.529461021748440050e-05
6.922000000000000000e+03 2.528916930870702274e-05
6.923000000000000000e+03 2.525949254254709222e-05
6.924000000000000000e+03 2.522807207613825001e-05
6.925000000000000000e+03 2.521077604374856083e-05
6.926000000000000000e+03 2.520704451304686488e-05
6.927000000000000000e+03 2.520397994243923559e-05
6.928000000000000000e+03 2.518733344094163085e-05
6.929000000000000000e+03 2.517790533033403212e-05
6.930000000000000000e+03 2.516876123846740348e-05
6.931000000000000000e+03 2.516303582263267435e-05
6.932000000000000000e+03 2.516149331006173692e-05
6.933000000000000000e+03 2.514734138724140786e-05
6.934000000000000000e+03 2.514056349855901533e-05
6.935000000000000000e+03 2.513641909488429607e-05
6.936000000000000000e+03 2.512727668402741304e-05
6.937000000000000000e+03 2.512258939577931139e-05
6.938000000000000000e+03 2.511522136880638226e-05
6.939000000000000000e+03 2.510072522226336318e-05
6.940000000000000000e+03 2.505132466093229132e-05
6.941000000000000000e+03 2.504385752884904395e-05
6.942000000000000000e+03 2.503531121891281656e-05
6.943000000000000000e+03 2.502098247814437337e-05
6.944000000000000000e+03 2.500510357766032258e-05
6.945000000000000000e+03 2.498398218809147296e-05
6.946000000000000000e+03 2.496882050285864128e-05
6.947000000000000000e+03 2.495437219546953867e-05
6.948000000000000000e+03 2.494350378212565700e-05
6.949000000000000000e+03 2.491787990142716692e-05
6.950000000000000000e+03 2.490581467198624960e-05
6.951000000000000000e+03 2.488605590486646195e-05
6.952000000000000000e+03 2.487425115815072366e-05
6.953000000000000000e+03 2.487255095968675332e-05
6.954000000000000000e+03 2.486368249146110078e-05
6.955000000000000000e+03 2.483682380592368923e-05
6.956000000000000000e+03 2.483132203728149188e-05
6.957000000000000000e+03 2.480954094552163846e-05
6.958000000000000000e+03 2.480906475157228756e-05
6.959000000000000000e+03 2.475096108517257538e-05
6.960000000000000000e+03 2.474713166954253666e-05
6.961000000000000000e+03 2.474070647221278559e-05
6.962000000000000000e+03 2.473052371198065826e-05
6.963000000000000000e+03 2.472070876872813319e-05
6.964000000000000000e+03 2.471059698889983177e-05
6.965000000000000000e+03 2.469857648461031263e-05
6.966000000000000000e+03 2.468346841171471364e-05
6.967000000000000000e+03 2.467608237140194472e-05
6.968000000000000000e+03 2.466291535434924208e-05
6.969000000000000000e+03 2.465269869823421184e-05
6.970000000000000000e+03 2.464970276776608715e-05
6.971000000000000000e+03 2.462916824250752543e-05
6.972000000000000000e+03 2.461705525221569700e-05
6.973000000000000000e+03 2.458730721304416500e-05
6.974000000000000000e+03 2.456673345705155160e-05
6.975000000000000000e+03 2.454691757370506142e-05
6.976000000000000000e+03 2.453853316806178493e-05
6.977000000000000000e+03 2.451348871063039234e-05
6.978000000000000000e+03 2.451215291270347356e-05
6.979000000000000000e+03 2.450917643317964580e-05
6.980000000000000000e+03 2.449772733692105107e-05
6.981000000000000000e+03 2.447557684993429693e-05
6.982000000000000000e+03 2.445519798900393053e-05
6.983000000000000000e+03 2.445430265702653290e-05
6.984000000000000000e+03 2.442467172025242770e-05
6.985000000000000000e+03 2.439761665008470079e-05
6.986000000000000000e+03 2.438813951733393893e-05
6.987000000000000000e+03 2.437159123619864163e-05
6.988000000000000000e+03 2.436574690740889873e-05
6.989000000000000000e+03 2.435637251576869150e-05
6.990000000000000000e+03 2.434507156099337930e-05
6.991000000000000000e+03 2.434004749066497254e-05
6.992000000000000000e+03 2.432835637146104607e-05
6.993000000000000000e+03 2.431890427658181343e-05
6.994000000000000000e+03 2.429579436276502327e-05
6.995000000000000000e+03 2.428310174361597817e-05
6.996000000000000000e+03 2.424962407689475009e-05
6.997000000000000000e+03 2.424068937961426106e-05
6.998000000000000000e+03 2.423351955350617782e-05
6.999000000000000000e+03 2.422110996592935153e-05
7.000000000000000000e+03 2.419783823747089898e-05
7.001000000000000000e+03 2.418372087741149076e-05
7.002000000000000000e+03 2.416908983970632432e-05
7.003000000000000000e+03 2.416597715922063451e-05
7.004000000000000000e+03 2.415006737383882556e-05
7.005000000000000000e+03 2.414279977229138603e-05
7.006000000000000000e+03 2.414146225185909256e-05
7.007000000000000000e+03 2.413252343856283420e-05
7.008000000000000000e+03 2.412873716579562645e-05
7.009000000000000000e+03 2.411041209934601249e-05
7.010000000000000000e+03 2.410387613221783736e-05
7.011000000000000000e+03 2.408195002820989094e-05
7.012000000000000000e+03 2.407653673759237119e-05
7.013000000000000000e+03 2.405482542882365736e-05
7.014000000000000000e+03 2.404704039228791867e-05
7.015000000000000000e+03 2.403250918117137090e-05
7.016000000000000000e+03 2.402284871550444581e-05
7.017000000000000000e+03 2.401992345412027184e-05
7.018000000000000000e+03 2.401408147955065656e-05
7.019000000000000000e+03 2.397543655523929503e-05
7.020000000000000000e+03 2.395226142781196847e-05
7.021000000000000000e+03 2.392511822735995174e-05
7.022000000000000000e+03 2.391660169882549870e-05
7.023000000000000000e+03 2.391215971003967175e-05
7.024000000000000000e+03 2.390913815484033169e-05
7.025000000000000000e+03 2.390848851191205651e-05
7.026000000000000000e+03 2.390679868551083599e-05
7.027000000000000000e+03 2.389414028272355658e-05
7.028000000000000000e+03 2.388644568304387072e-05
7.029000000000000000e+03 2.387781798639413642e-05
7.030000000000000000e+03 2.387464918378463233e-05
7.031000000000000000e+03 2.386841327185630076e-05
7.032000000000000000e+03 2.385109644767572534e-05
7.033000000000000000e+03 2.383392945147930968e-05
7.034000000000000000e+03 2.382957452897824726e-05
7.035000000000000000e+03 2.380801419247496057e-05
7.036000000000000000e+03 2.380020093509018032e-05
7.037000000000000000e+03 2.378638582640294697e-05
7.038000000000000000e+03 2.376412423714445191e-05
7.039000000000000000e+03 2.376228326551314449e-05
7.040000000000000000e+03 2.374887690352099168e-05
7.041000000000000000e+03 2.372851678020261219e-05
7.042000000000000000e+03 2.367277729070244458e-05
7.043000000000000000e+03 2.366483727086001021e-05
7.044000000000000000e+03 2.361024134226294270e-05
7.045000000000000000e+03 2.359724743546040074e-05
7.046000000000000000e+03 2.359527383997900632e-05
7.047000000000000000e+03 2.356218167923381036e-05
7.048000000000000000e+03 2.355458811267122516e-05
7.049000000000000000e+03 2.355355620145172684e-05
7.050000000000000000e+03 2.354397464031897708e-05
7.051000000000000000e+03 2.352528734679688218e-05
7.052000000000000000e+03 2.352188433820214504e-05
7.053000000000000000e+03 2.350828307598787462e-05
7.054000000000000000e+03 2.348452548440612171e-05
7.055000000000000000e+03 2.347860415055385875e-05
7.056000000000000000e+03 2.345613679101552350e-05
7.057000000000000000e+03 2.343748090884983096e-05
7.058000000000000000e+03 2.342793358745501144e-05
7.059000000000000000e+03 2.341279804488282073e-05
7.060000000000000000e+03 2.339164631606657730e-05
7.061000000000000000e+03 2.339086957124456785e-05
7.062000000000000000e+03 2.336994623020807857e-05
7.063000000000000000e+03 2.336616287597246424e-05
7.064000000000000000e+03 2.332683803152607057e-05
7.065000000000000000e+03 2.332162095820885592e-05
7.066000000000000000e+03 2.330922973929736272e-05
7.067000000000000000e+03 2.329397580893819190e-05
7.068000000000000000e+03 2.328283066398470803e-05
7.069000000000000000e+03 2.327264586003256300e-05
7.070000000000000000e+03 2.325979270171483159e-05
7.071000000000000000e+03 2.325542032180069057e-05
7.072000000000000000e+03 2.325437558491111101e-05
7.073000000000000000e+03 2.325146028707746000e-05
7.074000000000000000e+03 2.324659262246110445e-05
7.075000000000000000e+03 2.324086115096607200e-05
7.076000000000000000e+03 2.321492476189608949e-05
7.077000000000000000e+03 2.320780036170838286e-05
7.078000000000000000e+03 2.318170256224252426e-05
7.079000000000000000e+03 2.317408763103839039e-05
7.080000000000000000e+03 2.316699540953201381e-05
7.081000000000000000e+03 2.315495578122438053e-05
7.082000000000000000e+03 2.315220450395265281e-05
7.083000000000000000e+03 2.313663799587707253e-05
7.084000000000000000e+03 2.312687821707980966e-05
7.085000000000000000e+03 2.312213434480755967e-05
7.086000000000000000e+03 2.310249985221335509e-05
7.087000000000000000e+03 2.309181175662789918e-05
7.088000000000000000e+03 2.308624087024298025e-05
7.089000000000000000e+03 2.307319962827109833e-05
7.090000000000000000e+03 2.304102417008247849e-05
7.091000000000000000e+03 2.303900956569079333e-05
7.092000000000000000e+03 2.303432211033180208e-05
7.093000000000000000e+03 2.303070507823008590e-05
7.094000000000000000e+03 2.301986556747999976e-05
7.095000000000000000e+03 2.301439314207692768e-05
7.096000000000000000e+03 2.299856059223331152e-05
7.097000000000000000e+03 2.297186675274355338e-05
7.098000000000000000e+03 2.296769105669212087e-05
7.099000000000000000e+03 2.296698959825999956e-05
7.100000000000000000e+03 2.293646275719291177e-05
7.101000000000000000e+03 2.293170950537869852e-05
7.102000000000000000e+03 2.293083840601626270e-05
7.103000000000000000e+03 2.290643548889633170e-05
7.104000000000000000e+03 2.288495960387838371e-05
7.105000000000000000e+03 2.287752975139782676e-05
7.106000000000000000e+03 2.286084063968369225e-05
7.107000000000000000e+03 2.284390292857067868e-05
7.108000000000000000e+03 2.283897568851466579e-05
7.109000000000000000e+03 2.283360861496588217e-05
7.110000000000000000e+03 2.280589610052589765e-05
7.111000000000000000e+03 2.280354160852770875e-05
7.112000000000000000e+03 2.278813627367076979e-05
7.113000000000000000e+03 2.276564046054382819e-05
7.114000000000000000e+03 2.275748224374663357e-05
7.115000000000000000e+03 2.275237623271790131e-05
7.116000000000000000e+03 2.274883069339112175e-05
7.117000000000000000e+03 2.274290242631802581e-05
7.118000000000000000e+03 2.272745170414556835e-05
7.119000000000000000e+03 2.269265580681841213e-05
7.120000000000000000e+03 2.269181382130396645e-05
7.121000000000000000e+03 2.267127071512558265e-05
7.122000000000000000e+03 2.266843571762424672e-05
7.123000000000000000e+03 2.266561175157413190e-05
7.124000000000000000e+03 2.265491808778101753e-05
7.125000000000000000e+03 2.262621920447552439e-05
7.126000000000000000e+03 2.262065998077980838e-05
7.127000000000000000e+03 2.261996264710081130e-05
7.128000000000000000e+03 2.258985575824919216e-05
7.129000000000000000e+03 2.258070707746563668e-05
7.130000000000000000e+03 2.256130709568345002e-05
7.131000000000000000e+03 2.255660511572146897e-05
7.132000000000000000e+03 2.253249187689730648e-05
7.133000000000000000e+03 2.252911952971693209e-05
7.134000000000000000e+03 2.252742516236347887e-05
7.135000000000000000e+03 2.252339692462325665e-05
7.136000000000000000e+03 2.249173606416359817e-05
7.137000000000000000e+03 2.247866351661883955e-05
7.138000000000000000e+03 2.246829680812962394e-05
7.139000000000000000e+03 2.244796152432024773e-05
7.140000000000000000e+03 2.242637641332618308e-05
7.141000000000000000e+03 2.242236598497298938e-05
7.142000000000000000e+03 2.241202266841210816e-05
7.143000000000000000e+03 2.240351711590643307e-05
7.144000000000000000e+03 2.237466043216995365e-05
7.145000000000000000e+03 2.237064482706681125e-05
7.146000000000000000e+03 2.236101568199167007e-05
7.147000000000000000e+03 2.234666562222594591e-05
7.148000000000000000e+03 2.234524798269225604e-05
7.149000000000000000e+03 2.232266812100087037e-05
7.150000000000000000e+03 2.229627112335197083e-05
7.151000000000000000e+03 2.228457073935932313e-05
7.152000000000000000e+03 2.227878599444819971e-05
7.153000000000000000e+03 2.225936958377719186e-05
7.154000000000000000e+03 2.224650925842976151e-05
7.155000000000000000e+03 2.224183608707170680e-05
7.156000000000000000e+03 2.222489551687030333e-05
7.157000000000000000e+03 2.221462998828107330e-05
7.158000000000000000e+03 2.220779813125346307e-05
7.159000000000000000e+03 2.217413011274082770e-05
7.160000000000000000e+03 2.216944427345899854e-05
7.161000000000000000e+03 2.216255310078393229e-05
7.162000000000000000e+03 2.215813432870866555e-05
7.163000000000000000e+03 2.213192596894708616e-05
7.164000000000000000e+03 2.212457377046558800e-05
7.165000000000000000e+03 2.212258192522776815e-05
7.166000000000000000e+03 2.210769373263904637e-05
7.167000000000000000e+03 2.209488538516762594e-05
7.168000000000000000e+03 2.208422441122107218e-05
7.169000000000000000e+03 2.206340351611233775e-05
7.170000000000000000e+03 2.205597915261214140e-05
7.171000000000000000e+03 2.204069769041024901e-05
7.172000000000000000e+03 2.199052998840888708e-05
7.173000000000000000e+03 2.198901537967107357e-05
7.174000000000000000e+03 2.197492366430892112e-05
7.175000000000000000e+03 2.197328556915606817e-05
7.176000000000000000e+03 2.195529311595092683e-05
7.177000000000000000e+03 2.194035821114838933e-05
7.178000000000000000e+03 2.191836398433847423e-05
7.179000000000000000e+03 2.191601557635376295e-05
7.180000000000000000e+03 2.189981212424066100e-05
7.181000000000000000e+03 2.189734385903575870e-05
7.182000000000000000e+03 2.189330495316541681e-05
7.183000000000000000e+03 2.186865974359372152e-05
7.184000000000000000e+03 2.184556611884068086e-05
7.185000000000000000e+03 2.184515201986391960e-05
7.186000000000000000e+03 2.183794809039240275e-05
7.187000000000000000e+03 2.182998097677321553e-05
7.188000000000000000e+03 2.182713183836079482e-05
7.189000000000000000e+03 2.182392516754724500e-05
7.190000000000000000e+03 2.180133562089593639e-05
7.191000000000000000e+03 2.178430637385691453e-05
7.192000000000000000e+03 2.176961145865556344e-05
7.193000000000000000e+03 2.175307098375674138e-05
7.194000000000000000e+03 2.174811697983266309e-05
7.195000000000000000e+03 2.171073271393944923e-05
7.196000000000000000e+03 2.169448267002856831e-05
7.197000000000000000e+03 2.169236032644461724e-05
7.198000000000000000e+03 2.168796197081666812e-05
7.199000000000000000e+03 2.164901601917676766e-05
7.200000000000000000e+03 2.164443348543015981e-05
7.201000000000000000e+03 2.163786845093345707e-05
7.202000000000000000e+03 2.163044881040260774e-05
7.203000000000000000e+03 2.162818586163296246e-05
7.204000000000000000e+03 2.162253988786037756e-05
7.205000000000000000e+03 2.160055298341188897e-05
7.206000000000000000e+03 2.159080039221692574e-05
7.207000000000000000e+03 2.158039914837545410e-05
7.208000000000000000e+03 2.155917644025321061e-05
7.209000000000000000e+03 2.155756781907341776e-05
7.210000000000000000e+03 2.154669829095086673e-05
7.211000000000000000e+03 2.153486876664120124e-05
7.212000000000000000e+03 2.152718240101780497e-05
7.213000000000000000e+03 2.151908126076438851e-05
7.214000000000000000e+03 2.148566690209725502e-05
7.215000000000000000e+03 2.148117553054895465e-05
7.216000000000000000e+03 2.147641384603215289e-05
7.217000000000000000e+03 2.147618294701786516e-05
7.218000000000000000e+03 2.147005637015974319e-05
7.219000000000000000e+03 2.144336362346548975e-05
7.220000000000000000e+03 2.144261651081788344e-05
7.221000000000000000e+03 2.144082159022618527e-05
7.222000000000000000e+03 2.141752014473722671e-05
7.223000000000000000e+03 2.141052494989797352e-05
7.224000000000000000e+03 2.140408724362767362e-05
7.225000000000000000e+03 2.135989347506984929e-05
7.226000000000000000e+03 2.134667908429345207e-05
7.227000000000000000e+03 2.134410453245446054e-05
7.228000000000000000e+03 2.132983853580508791e-05
7.229000000000000000e+03 2.129209522260811763e-05
7.230000000000000000e+03 2.128063422881814836e-05
7.231000000000000000e+03 2.126507528994915500e-05
7.232000000000000000e+03 2.125738457325807549e-05
7.233000000000000000e+03 2.125349072070128833e-05
7.234000000000000000e+03 2.124711231513616322e-05
7.235000000000000000e+03 2.123542396597499042e-05
7.236000000000000000e+03 2.123388515233117001e-05
7.237000000000000000e+03 2.122847959228112155e-05
7.238000000000000000e+03 2.122557978082192481e-05
7.239000000000000000e+03 2.121714595125399558e-05
7.240000000000000000e+03 2.118644795011712074e-05
7.241000000000000000e+03 2.118094268649197451e-05
7.242000000000000000e+03 2.116321765506675749e-05
7.243000000000000000e+03 2.115612976991422772e-05
7.244000000000000000e+03 2.114412196976893661e-05
7.245000000000000000e+03 2.113428298465057926e-05
7.246000000000000000e+03 2.110159295195011353e-05
7.247000000000000000e+03 2.109643784680870175e-05
7.248000000000000000e+03 2.108687109684518371e-05
7.249000000000000000e+03 2.107944996545777644e-05
7.250000000000000000e+03 2.106496135434161952e-05
7.251000000000000000e+03 2.106273052802599347e-05
7.252000000000000000e+03 2.104738628681537073e-05
7.253000000000000000e+03 2.104337225686709421e-05
7.254000000000000000e+03 2.102817570228018479e-05
7.255000000000000000e+03 2.102095119366427826e-05
7.256000000000000000e+03 2.101381243066877049e-05
7.257000000000000000e+03 2.099367994728483733e-05
7.258000000000000000e+03 2.098545261784843355e-05
7.259000000000000000e+03 2.097507780610768870e-05
7.260000000000000000e+03 2.095361133984508070e-05
7.261000000000000000e+03 2.095044374611954881e-05
7.262000000000000000e+03 2.094291923124194378e-05
7.263000000000000000e+03 2.093527598057720956e-05
7.264000000000000000e+03 2.093340673936461567e-05
7.265000000000000000e+03 2.091437465256171412e-05
7.266000000000000000e+03 2.090389399925787222e-05
7.267000000000000000e+03 2.090300342325745550e-05
7.268000000000000000e+03 2.088031322567499782e-05
7.269000000000000000e+03 2.085350389373131464e-05
7.270000000000000000e+03 2.084485292880716779e-05
7.271000000000000000e+03 2.083794622794037945e-05
7.272000000000000000e+03 2.083636514464006455e-05
7.273000000000000000e+03 2.082438492908807439e-05
7.274000000000000000e+03 2.082045046007369212e-05
7.275000000000000000e+03 2.081743866122991640e-05
7.276000000000000000e+03 2.081444507258416236e-05
7.277000000000000000e+03 2.081262648444605299e-05
7.278000000000000000e+03 2.080180588121280865e-05
7.279000000000000000e+03 2.077922407688787573e-05
7.280000000000000000e+03 2.077801082418706324e-05
7.281000000000000000e+03 2.077549723907133565e-05
7.282000000000000000e+03 2.076440948384106769e-05
7.283000000000000000e+03 2.075205630402584108e-05
7.284000000000000000e+03 2.073382297437166718e-05
7.285000000000000000e+03 2.072980415828476589e-05
7.286000000000000000e+03 2.071282480944457776e-05
7.287000000000000000e+03 2.066803241371402240e-05
7.288000000000000000e+03 2.066397737701979373e-05
7.289000000000000000e+03 2.063582999337310077e-05
7.290000000000000000e+03 2.061476639879755674e-05
7.291000000000000000e+03 2.061159201465713174e-05
7.292000000000000000e+03 2.060121669890624014e-05
7.293000000000000000e+03 2.059994358018633711e-05
7.294000000000000000e+03 2.058896403150182658e-05
7.295000000000000000e+03 2.057447936747588632e-05
7.296000000000000000e+03 2.057123635375414787e-05
7.297000000000000000e+03 2.056965381098813648e-05
7.298000000000000000e+03 2.056910267341984118e-05
7.299000000000000000e+03 2.056340724136811272e-05
7.300000000000000000e+03 2.055450155467187904e-05
7.301000000000000000e+03 2.055170328650727824e-05
7.302000000000000000e+03 2.054404668671231860e-05
7.303000000000000000e+03 2.053587577111723917e-05
7.304000000000000000e+03 2.049409103180286460e-05
7.305000000000000000e+03 2.046954982278664792e-05
7.306000000000000000e+03 2.046291567849752905e-05
7.307000000000000000e+03 2.043685929268016500e-05
7.308000000000000000e+03 2.042801945447202813e-05
7.309000000000000000e+03 2.042222454059388739e-05
7.310000000000000000e+03 2.040823350670462204e-05
7.311000000000000000e+03 2.039772703341515507e-05
7.312000000000000000e+03 2.038548417185702134e-05
7.313000000000000000e+03 2.038365702807703653e-05
7.314000000000000000e+03 2.037835505644856749e-05
7.315000000000000000e+03 2.036790308957376141e-05
7.316000000000000000e+03 2.035929437025855909e-05
7.317000000000000000e+03 2.034737314756126467e-05
7.318000000000000000e+03 2.032548723760600444e-05
7.319000000000000000e+03 2.031714248677254911e-05
7.320000000000000000e+03 2.030657038082617330e-05
7.321000000000000000e+03 2.027525965982463567e-05
7.322000000000000000e+03 2.026710493054278484e-05
7.323000000000000000e+03 2.025985782389297409e-05
7.324000000000000000e+03 2.023173468794015737e-05
7.325000000000000000e+03 2.022964021702430129e-05
7.326000000000000000e+03 2.022338266255775446e-05
7.327000000000000000e+03 2.021957934866524737e-05
7.328000000000000000e+03 2.020652296354190624e-05
7.329000000000000000e+03 2.019916301665642192e-05
7.330000000000000000e+03 2.017782259761136200e-05
7.331000000000000000e+03 2.017565702165371934e-05
7.332000000000000000e+03 2.016808198384547742e-05
7.333000000000000000e+03 2.016537102442098894e-05
7.334000000000000000e+03 2.016496949061629199e-05
7.335000000000000000e+03 2.014416620395265847e-05
7.336000000000000000e+03 2.012547210402941436e-05
7.337000000000000000e+03 2.009201793089575481e-05
7.338000000000000000e+03 2.008060773889445448e-05
7.339000000000000000e+03 2.007890740622487636e-05
7.340000000000000000e+03 2.006016555649356420e-05
7.341000000000000000e+03 2.005673528685631988e-05
7.342000000000000000e+03 2.005324236409499269e-05
7.343000000000000000e+03 2.003156806122341835e-05
7.344000000000000000e+03 2.002945347489862047e-05
7.345000000000000000e+03 2.001716881148315862e-05
7.346000000000000000e+03 2.001438286746981950e-05
7.347000000000000000e+03 2.000418626684797124e-05
7.348000000000000000e+03 1.999981377982140474e-05
7.349000000000000000e+03 1.999355587306811565e-05
7.350000000000000000e+03 1.997359484519187870e-05
7.351000000000000000e+03 1.995789187127631380e-05
7.352000000000000000e+03 1.995530603007986614e-05
7.353000000000000000e+03 1.993340215849356272e-05
7.354000000000000000e+03 1.988677100873391401e-05
7.355000000000000000e+03 1.988445905129691528e-05
7.356000000000000000e+03 1.987976943652377669e-05
7.357000000000000000e+03 1.987599830010981626e-05
7.358000000000000000e+03 1.984537217255749933e-05
7.359000000000000000e+03 1.984104905309462652e-05
7.360000000000000000e+03 1.982029776047945381e-05
7.361000000000000000e+03 1.981546676293516649e-05
7.362000000000000000e+03 1.981275456890831897e-05
7.363000000000000000e+03 1.980902652498923926e-05
7.364000000000000000e+03 1.980691642010593830e-05
7.365000000000000000e+03 1.979204405086690678e-05
7.366000000000000000e+03 1.977306932864789991e-05
7.367000000000000000e+03 1.976768957052435800e-05
7.368000000000000000e+03 1.976707893092925574e-05
7.369000000000000000e+03 1.974169944694520673e-05
7.370000000000000000e+03 1.972345237466546165e-05
7.371000000000000000e+03 1.971691499292666021e-05
7.372000000000000000e+03 1.971389841166018987e-05
7.373000000000000000e+03 1.970350196341362560e-05
7.374000000000000000e+03 1.968890283647495868e-05
7.375000000000000000e+03 1.967299028016184157e-05
7.376000000000000000e+03 1.966886770759368932e-05
7.377000000000000000e+03 1.965493635937204305e-05
7.378000000000000000e+03 1.964494788668981094e-05
7.379000000000000000e+03 1.964363217597377850e-05
7.380000000000000000e+03 1.962928038388474448e-05
7.381000000000000000e+03 1.960093604336423371e-05
7.382000000000000000e+03 1.959640201648876661e-05
7.383000000000000000e+03 1.956040628929644565e-05
7.384000000000000000e+03 1.955063913563146797e-05
7.385000000000000000e+03 1.954483172700933859e-05
7.386000000000000000e+03 1.953871186284388437e-05
7.387000000000000000e+03 1.952040241275009445e-05
7.388000000000000000e+03 1.951450262500465592e-05
7.389000000000000000e+03 1.949101829449326699e-05
7.390000000000000000e+03 1.948903788051058327e-05
7.391000000000000000e+03 1.948467449948746398e-05
7.392000000000000000e+03 1.947968796868037371e-05
7.393000000000000000e+03 1.947676957692646451e-05
7.394000000000000000e+03 1.946587357358187098e-05
7.395000000000000000e+03 1.946366300958421520e-05
7.396000000000000000e+03 1.945585211514713257e-05
7.397000000000000000e+03 1.944401163919477784e-05
7.398000000000000000e+03 1.942795485186527547e-05
7.399000000000000000e+03 1.941408889007434187e-05
7.400000000000000000e+03 1.940588080278787152e-05
7.401000000000000000e+03 1.939709148844885695e-05
7.402000000000000000e+03 1.939653538203824475e-05
7.403000000000000000e+03 1.939053405950243801e-05
7.404000000000000000e+03 1.938009960898195896e-05
7.405000000000000000e+03 1.936556569922889023e-05
7.406000000000000000e+03 1.934914797858410898e-05
7.407000000000000000e+03 1.934769452731557526e-05
7.408000000000000000e+03 1.932931470033483310e-05
7.409000000000000000e+03 1.932504558945696892e-05
7.410000000000000000e+03 1.931207244817426786e-05
7.411000000000000000e+03 1.931026083990639930e-05
7.412000000000000000e+03 1.929850888596819583e-05
7.413000000000000000e+03 1.929670898514343415e-05
7.414000000000000000e+03 1.928639532565096302e-05
7.415000000000000000e+03 1.928417245292097254e-05
7.416000000000000000e+03 1.927948499549878860e-05
7.417000000000000000e+03 1.926958319266874620e-05
7.418000000000000000e+03 1.923159444011734114e-05
7.419000000000000000e+03 1.921293990233304531e-05
7.420000000000000000e+03 1.920973640336734388e-05
7.421000000000000000e+03 1.920358467482414562e-05
7.422000000000000000e+03 1.918852365619338229e-05
7.423000000000000000e+03 1.918684799052902847e-05
7.424000000000000000e+03 1.917679963478923150e-05
7.425000000000000000e+03 1.916846196736601325e-05
7.426000000000000000e+03 1.916261162494104254e-05
7.427000000000000000e+03 1.912738867212227642e-05
7.428000000000000000e+03 1.911755341925864177e-05
7.429000000000000000e+03 1.911696893586976875e-05
7.430000000000000000e+03 1.911419629694893440e-05
7.431000000000000000e+03 1.909876036445983365e-05
7.432000000000000000e+03 1.909691215954438111e-05
7.433000000000000000e+03 1.909519532756862617e-05
7.434000000000000000e+03 1.909015521793339755e-05
7.435000000000000000e+03 1.907609249239434007e-05
7.436000000000000000e+03 1.907001606232134946e-05
7.437000000000000000e+03 1.905548865895342967e-05
7.438000000000000000e+03 1.901894496844835295e-05
7.439000000000000000e+03 1.900961764636908182e-05
7.440000000000000000e+03 1.900614756922110535e-05
7.441000000000000000e+03 1.899708393878767092e-05
7.442000000000000000e+03 1.897736458173598093e-05
7.443000000000000000e+03 1.895277339205747211e-05
7.444000000000000000e+03 1.894807794712466509e-05
7.445000000000000000e+03 1.892930997771348831e-05
7.446000000000000000e+03 1.892073538742798680e-05
7.447000000000000000e+03 1.890943492623850883e-05
7.448000000000000000e+03 1.890823428131014093e-05
7.449000000000000000e+03 1.890530256446997163e-05
7.450000000000000000e+03 1.890350620875566351e-05
7.451000000000000000e+03 1.889018405782897937e-05
7.452000000000000000e+03 1.888383223875117231e-05
7.453000000000000000e+03 1.887667886315671224e-05
7.454000000000000000e+03 1.887555237173101853e-05
7.455000000000000000e+03 1.887443254476136697e-05
7.456000000000000000e+03 1.886079285696619972e-05
7.457000000000000000e+03 1.885226171016133619e-05
7.458000000000000000e+03 1.884028519981226568e-05
7.459000000000000000e+03 1.883905005175322229e-05
7.460000000000000000e+03 1.883390157626084973e-05
7.461000000000000000e+03 1.883244929511714136e-05
7.462000000000000000e+03 1.881481792534796490e-05
7.463000000000000000e+03 1.880935891594733266e-05
7.464000000000000000e+03 1.880433074933961717e-05
7.465000000000000000e+03 1.877975636921530453e-05
7.466000000000000000e+03 1.876906563173664079e-05
7.467000000000000000e+03 1.875729668682515241e-05
7.468000000000000000e+03 1.875384469503043214e-05
7.469000000000000000e+03 1.874592461749933630e-05
7.470000000000000000e+03 1.871452370614118128e-05
7.471000000000000000e+03 1.870371880098409704e-05
7.472000000000000000e+03 1.869745435982663582e-05
7.473000000000000000e+03 1.868338885313746819e-05
7.474000000000000000e+03 1.866018397730816444e-05
7.475000000000000000e+03 1.864448191705481522e-05
7.476000000000000000e+03 1.863928889846192154e-05
7.477000000000000000e+03 1.862337777179697606e-05
7.478000000000000000e+03 1.861892555620923376e-05
7.479000000000000000e+03 1.861432909334471636e-05
7.480000000000000000e+03 1.861272964555565570e-05
7.481000000000000000e+03 1.859380876777247954e-05
7.482000000000000000e+03 1.859184683040082474e-05
7.483000000000000000e+03 1.858495988791375607e-05
7.484000000000000000e+03 1.857840635076416118e-05
7.485000000000000000e+03 1.857146321502561095e-05
7.486000000000000000e+03 1.856803079966101472e-05
7.487000000000000000e+03 1.856043085857047935e-05
7.488000000000000000e+03 1.855942809804526352e-05
7.489000000000000000e+03 1.854889176239886184e-05
7.490000000000000000e+03 1.853599638957607599e-05
7.491000000000000000e+03 1.853160243855448249e-05
7.492000000000000000e+03 1.853040691041318473e-05
7.493000000000000000e+03 1.851836510658279579e-05
7.494000000000000000e+03 1.851144145764196315e-05
7.495000000000000000e+03 1.850084397722594152e-05
7.496000000000000000e+03 1.849797574025396107e-05
7.497000000000000000e+03 1.848448257121426905e-05
7.498000000000000000e+03 1.847868563815795851e-05
7.499000000000000000e+03 1.847307737929480262e-05
7.500000000000000000e+03 1.846924864142423462e-05
7.501000000000000000e+03 1.846085338069856799e-05
7.502000000000000000e+03 1.839670215412841058e-05
7.503000000000000000e+03 1.839468231103244913e-05
7.504000000000000000e+03 1.839235681170056698e-05
7.505000000000000000e+03 1.838440655236840910e-05
7.506000000000000000e+03 1.837381502915458388e-05
7.507000000000000000e+03 1.836232021924638083e-05
7.508000000000000000e+03 1.834313187325148204e-05
7.509000000000000000e+03 1.833943315659669967e-05
7.510000000000000000e+03 1.833481568489864766e-05
7.511000000000000000e+03 1.832426914883513250e-05
7.512000000000000000e+03 1.830870600752506049e-05
7.513000000000000000e+03 1.830415765705634468e-05
7.514000000000000000e+03 1.830330314654456334e-05
7.515000000000000000e+03 1.829366716289320129e-05
7.516000000000000000e+03 1.828300287633534708e-05
7.517000000000000000e+03 1.826121942406525871e-05
7.518000000000000000e+03 1.825986271869292117e-05
7.519000000000000000e+03 1.825909204720575348e-05
7.520000000000000000e+03 1.822079100739475567e-05
7.521000000000000000e+03 1.821620042456175312e-05
7.522000000000000000e+03 1.821030015666092296e-05
7.523000000000000000e+03 1.820375228862215568e-05
7.524000000000000000e+03 1.820224701468780055e-05
7.525000000000000000e+03 1.820192380547748265e-05
7.526000000000000000e+03 1.819566377882839549e-05
7.527000000000000000e+03 1.819057508437705480e-05
7.528000000000000000e+03 1.818576712738598729e-05
7.529000000000000000e+03 1.816640587157145761e-05
7.530000000000000000e+03 1.816197421295852194e-05
7.531000000000000000e+03 1.815915078785514331e-05
7.532000000000000000e+03 1.813417416775961740e-05
7.533000000000000000e+03 1.811452536516325497e-05
7.534000000000000000e+03 1.810616997907680642e-05
7.535000000000000000e+03 1.810548798655900866e-05
7.536000000000000000e+03 1.808375741226664647e-05
7.537000000000000000e+03 1.804720001567697280e-05
7.538000000000000000e+03 1.804564946022635592e-05
7.539000000000000000e+03 1.803882190291108560e-05
7.540000000000000000e+03 1.803263369612079472e-05
7.541000000000000000e+03 1.802024110329746652e-05
7.542000000000000000e+03 1.801804030114955604e-05
7.543000000000000000e+03 1.800324596264589770e-05
7.544000000000000000e+03 1.800216158543430098e-05
7.545000000000000000e+03 1.798180777663391160e-05
7.546000000000000000e+03 1.797763878512809258e-05
7.547000000000000000e+03 1.795642672301044158e-05
7.548000000000000000e+03 1.794208580423995627e-05
7.549000000000000000e+03 1.793006902972850325e-05
7.550000000000000000e+03 1.792760108938981316e-05
7.551000000000000000e+03 1.792214355552212342e-05
7.552000000000000000e+03 1.790876859518342082e-05
7.553000000000000000e+03 1.790720475364605493e-05
7.554000000000000000e+03 1.789358673058814243e-05
7.555000000000000000e+03 1.789265741055224611e-05
7.556000000000000000e+03 1.786403087030589149e-05
7.557000000000000000e+03 1.783256208519586340e-05
7.558000000000000000e+03 1.782818338022150261e-05
7.559000000000000000e+03 1.782055552354387543e-05
7.560000000000000000e+03 1.780920716131867637e-05
7.561000000000000000e+03 1.780625119953034913e-05
7.562000000000000000e+03 1.779936578880234453e-05
7.563000000000000000e+03 1.779510485159259951e-05
7.564000000000000000e+03 1.775435905670313510e-05
7.565000000000000000e+03 1.775210994918453145e-05
7.566000000000000000e+03 1.774770751967863537e-05
7.567000000000000000e+03 1.772666710068133861e-05
7.568000000000000000e+03 1.772360154417881428e-05
7.569000000000000000e+03 1.772069025053864139e-05
7.570000000000000000e+03 1.771976965368876069e-05
7.571000000000000000e+03 1.770586700007523252e-05
7.572000000000000000e+03 1.768905475375562311e-05
7.573000000000000000e+03 1.767794652819866478e-05
7.574000000000000000e+03 1.766652402788656078e-05
7.575000000000000000e+03 1.764752853172640303e-05
7.576000000000000000e+03 1.764529166318947470e-05
7.577000000000000000e+03 1.763463208876379083e-05
7.578000000000000000e+03 1.763311317144272233e-05
7.579000000000000000e+03 1.761263682805963950e-05
7.580000000000000000e+03 1.761131768144707111e-05
7.581000000000000000e+03 1.760248059302949605e-05
7.582000000000000000e+03 1.760149264782485091e-05
7.583000000000000000e+03 1.758972490033383477e-05
7.584000000000000000e+03 1.754496438872089591e-05
7.585000000000000000e+03 1.753901736961020500e-05
7.586000000000000000e+03 1.753551380838438967e-05
7.587000000000000000e+03 1.750096478617625800e-05
7.588000000000000000e+03 1.747416177053004902e-05
7.589000000000000000e+03 1.747265334644698646e-05
7.590000000000000000e+03 1.746693322227875264e-05
7.591000000000000000e+03 1.744024223505048857e-05
7.592000000000000000e+03 1.742443347601313862e-05
7.593000000000000000e+03 1.740847198405049955e-05
7.594000000000000000e+03 1.738844889288530967e-05
7.595000000000000000e+03 1.738575075908612826e-05
7.596000000000000000e+03 1.737627538353083315e-05
7.597000000000000000e+03 1.737488099519454151e-05
7.598000000000000000e+03 1.735654117771098288e-05
7.599000000000000000e+03 1.734906917784767748e-05
7.600000000000000000e+03 1.734241042005273486e-05
7.601000000000000000e+03 1.734080525761929963e-05
7.602000000000000000e+03 1.733192769440883814e-05
7.603000000000000000e+03 1.732476789144589023e-05
7.604000000000000000e+03 1.732409348963319214e-05
7.605000000000000000e+03 1.731922941109207691e-05
7.606000000000000000e+03 1.731533339176617576e-05
7.607000000000000000e+03 1.728902047423576095e-05
7.608000000000000000e+03 1.725979367602189225e-05
7.609000000000000000e+03 1.721360456758508714e-05
7.610000000000000000e+03 1.721306252250861681e-05
7.611000000000000000e+03 1.719959006990939989e-05
7.612000000000000000e+03 1.719040054386377259e-05
7.613000000000000000e+03 1.718465113432691741e-05
7.614000000000000000e+03 1.717895039778165697e-05
7.615000000000000000e+03 1.716648082391903529e-05
7.616000000000000000e+03 1.715613580599735432e-05
7.617000000000000000e+03 1.714351930172088251e-05
7.618000000000000000e+03 1.712436378835711527e-05
7.619000000000000000e+03 1.712071828574340311e-05
7.620000000000000000e+03 1.709480800490129475e-05
7.621000000000000000e+03 1.707931143306026933e-05
7.622000000000000000e+03 1.707710615873161544e-05
7.623000000000000000e+03 1.707541290397430550e-05
7.624000000000000000e+03 1.707290031743425074e-05
7.625000000000000000e+03 1.706732699655036235e-05
7.626000000000000000e+03 1.706513555435275990e-05
7.627000000000000000e+03 1.703906163064630307e-05
7.628000000000000000e+03 1.703118856019448013e-05
7.629000000000000000e+03 1.701493691860645930e-05
7.630000000000000000e+03 1.701192457038185060e-05
7.631000000000000000e+03 1.700148388614337554e-05
7.632000000000000000e+03 1.700052523906465051e-05
7.633000000000000000e+03 1.698226538752686289e-05
7.634000000000000000e+03 1.697571698080872771e-05
7.635000000000000000e+03 1.697185685803875692e-05
7.636000000000000000e+03 1.694914540013138117e-05
7.637000000000000000e+03 1.694775680817407098e-05
7.638000000000000000e+03 1.693472270736546013e-05
7.639000000000000000e+03 1.692763527055135214e-05
7.640000000000000000e+03 1.690937485420170892e-05
7.641000000000000000e+03 1.690137024664601460e-05
7.642000000000000000e+03 1.688517194206582865e-05
7.643000000000000000e+03 1.687232753607360478e-05
7.644000000000000000e+03 1.686825292261717111e-05
7.645000000000000000e+03 1.686563566755613455e-05
7.646000000000000000e+03 1.685656801835535269e-05
7.647000000000000000e+03 1.684877046426492983e-05
7.648000000000000000e+03 1.683536059581959934e-05
7.649000000000000000e+03 1.682552418056727420e-05
7.650000000000000000e+03 1.681793628786909262e-05
7.651000000000000000e+03 1.681388719794002542e-05
7.652000000000000000e+03 1.680714516010851245e-05
7.653000000000000000e+03 1.680457345365795927e-05
7.654000000000000000e+03 1.679857834865953564e-05
7.655000000000000000e+03 1.677387346985903353e-05
7.656000000000000000e+03 1.677109894923438135e-05
7.657000000000000000e+03 1.675199548510966822e-05
7.658000000000000000e+03 1.674905799063802306e-05
7.659000000000000000e+03 1.674241575215704283e-05
7.660000000000000000e+03 1.671909808347986923e-05
7.661000000000000000e+03 1.670799744081339979e-05
7.662000000000000000e+03 1.670199006908483353e-05
7.663000000000000000e+03 1.669195976532420871e-05
7.664000000000000000e+03 1.668901432426590024e-05
7.665000000000000000e+03 1.668647575524451519e-05
7.666000000000000000e+03 1.668277696261179563e-05
7.667000000000000000e+03 1.667082461581972095e-05
7.668000000000000000e+03 1.663920263586526554e-05
7.669000000000000000e+03 1.662752335338404215e-05
7.670000000000000000e+03 1.661680833715325023e-05
7.671000000000000000e+03 1.658235230880958567e-05
7.672000000000000000e+03 1.657326741977595489e-05
7.673000000000000000e+03 1.657149164075959525e-05
7.674000000000000000e+03 1.656951421400592629e-05
7.675000000000000000e+03 1.656257126775560219e-05
7.676000000000000000e+03 1.654539270257104506e-05
7.677000000000000000e+03 1.652501150978663219e-05
7.678000000000000000e+03 1.652409642388908914e-05
7.679000000000000000e+03 1.650492209658628470e-05
7.680000000000000000e+03 1.648493170383992702e-05
7.681000000000000000e+03 1.648256205470749968e-05
7.682000000000000000e+03 1.645557025930684473e-05
7.683000000000000000e+03 1.645270766560826643e-05
7.684000000000000000e+03 1.644809034639722927e-05
7.685000000000000000e+03 1.644660349588507900e-05
7.686000000000000000e+03 1.644594949495371984e-05
7.687000000000000000e+03 1.640927331729067994e-05
7.688000000000000000e+03 1.640829118537827876e-05
7.689000000000000000e+03 1.640268876436514573e-05
7.690000000000000000e+03 1.639157688200380540e-05
7.691000000000000000e+03 1.637813395373893436e-05
7.692000000000000000e+03 1.636129915547520069e-05
7.693000000000000000e+03 1.635823446864604857e-05
7.694000000000000000e+03 1.635577763661598432e-05
7.695000000000000000e+03 1.634668768527818068e-05
7.696000000000000000e+03 1.634606737200554625e-05
7.697000000000000000e+03 1.632956020145548461e-05
7.698000000000000000e+03 1.630912486239606671e-05
7.699000000000000000e+03 1.630362330141494004e-05
7.700000000000000000e+03 1.629622098704316981e-05
7.701000000000000000e+03 1.629504849578825913e-05
7.702000000000000000e+03 1.628359961114420377e-05
7.703000000000000000e+03 1.627598988522588436e-05
7.704000000000000000e+03 1.626888610938281030e-05
7.705000000000000000e+03 1.625350505734297161e-05
7.706000000000000000e+03 1.625146005871888779e-05
7.707000000000000000e+03 1.624475685096880140e-05
7.708000000000000000e+03 1.623400119449846344e-05
7.709000000000000000e+03 1.622933294583906084e-05
7.710000000000000000e+03 1.622710348275181264e-05
7.711000000000000000e+03 1.622680385629064138e-05
7.712000000000000000e+03 1.621820576713247199e-05
7.713000000000000000e+03 1.620776253415845519e-05
7.714000000000000000e+03 1.620190305939011121e-05
7.715000000000000000e+03 1.618133529805984152e-05
7.716000000000000000e+03 1.615021499280301279e-05
7.717000000000000000e+03 1.614389840852824688e-05
7.718000000000000000e+03 1.614261001726670998e-05
7.719000000000000000e+03 1.613652193848350098e-05
7.720000000000000000e+03 1.612692661408382058e-05
7.721000000000000000e+03 1.612356896461092734e-05
7.722000000000000000e+03 1.611538036750510898e-05
7.723000000000000000e+03 1.610856825272251810e-05
7.724000000000000000e+03 1.608953115731035977e-05
7.725000000000000000e+03 1.608317890775822859e-05
7.726000000000000000e+03 1.607763717516815964e-05
7.727000000000000000e+03 1.605387167206841177e-05
7.728000000000000000e+03 1.603379756316628809e-05
7.729000000000000000e+03 1.602415058535853849e-05
7.730000000000000000e+03 1.601528113441462873e-05
7.731000000000000000e+03 1.600572014207457059e-05
7.732000000000000000e+03 1.599872787739982076e-05
7.733000000000000000e+03 1.599403555620611139e-05
7.734000000000000000e+03 1.599252857247475908e-05
7.735000000000000000e+03 1.597674485146807552e-05
7.736000000000000000e+03 1.596816678205921253e-05
7.737000000000000000e+03 1.596431702969296912e-05
7.738000000000000000e+03 1.596250263633033765e-05
7.739000000000000000e+03 1.594525891999962444e-05
7.740000000000000000e+03 1.593240944706525138e-05
7.741000000000000000e+03 1.592517869338985211e-05
7.742000000000000000e+03 1.592438010594683174e-05
7.743000000000000000e+03 1.590191390913334724e-05
7.744000000000000000e+03 1.588998768542306545e-05
7.745000000000000000e+03 1.588425876061794274e-05
7.746000000000000000e+03 1.587702608089287812e-05
7.747000000000000000e+03 1.586458002781319671e-05
7.748000000000000000e+03 1.584964669001663108e-05
7.749000000000000000e+03 1.584703937037716974e-05
7.750000000000000000e+03 1.584473784420274470e-05
7.751000000000000000e+03 1.582023274173919192e-05
7.752000000000000000e+03 1.581232152271726764e-05
7.753000000000000000e+03 1.578978856587166628e-05
7.754000000000000000e+03 1.577708020505929758e-05
7.755000000000000000e+03 1.577120405671685179e-05
7.756000000000000000e+03 1.576706093959490604e-05
7.757000000000000000e+03 1.575904297703552769e-05
7.758000000000000000e+03 1.575850217131998990e-05
7.759000000000000000e+03 1.575353250404208503e-05
7.760000000000000000e+03 1.575000566699568129e-05
7.761000000000000000e+03 1.573527288602434207e-05
7.762000000000000000e+03 1.572811373336421059e-05
7.763000000000000000e+03 1.572347620074969569e-05
7.764000000000000000e+03 1.571759912052251627e-05
7.765000000000000000e+03 1.570593748928523727e-05
7.766000000000000000e+03 1.568790331920471266e-05
7.767000000000000000e+03 1.568632360686099918e-05
7.768000000000000000e+03 1.568623042797588635e-05
7.769000000000000000e+03 1.568566845901260602e-05
7.770000000000000000e+03 1.565933448699291668e-05
7.771000000000000000e+03 1.564494842282432698e-05
7.772000000000000000e+03 1.563495348295875558e-05
7.773000000000000000e+03 1.562827167052390669e-05
7.774000000000000000e+03 1.558364205973876643e-05
7.775000000000000000e+03 1.558066855866921049e-05
7.776000000000000000e+03 1.557639733797663623e-05
7.777000000000000000e+03 1.555146071482556034e-05
7.778000000000000000e+03 1.554653733730702102e-05
7.779000000000000000e+03 1.553471121921283380e-05
7.780000000000000000e+03 1.553398435802133174e-05
7.781000000000000000e+03 1.553261285426118810e-05
7.782000000000000000e+03 1.553206700238377058e-05
7.783000000000000000e+03 1.552823602046913729e-05
7.784000000000000000e+03 1.551120252072689113e-05
7.785000000000000000e+03 1.550204804641409491e-05
7.786000000000000000e+03 1.549888599515615399e-05
7.787000000000000000e+03 1.549431352835376244e-05
7.788000000000000000e+03 1.548559697340844897e-05
7.789000000000000000e+03 1.547472785540859194e-05
7.790000000000000000e+03 1.546636830043895836e-05
7.791000000000000000e+03 1.546098738066636869e-05
7.792000000000000000e+03 1.545951961272092198e-05
7.793000000000000000e+03 1.543541588932302109e-05
7.794000000000000000e+03 1.543244688018644429e-05
7.795000000000000000e+03 1.540479247870323503e-05
7.796000000000000000e+03 1.538963896918646182e-05
7.797000000000000000e+03 1.538888509481008504e-05
7.798000000000000000e+03 1.537203318593854633e-05
7.799000000000000000e+03 1.536394488513211052e-05
7.800000000000000000e+03 1.536302441912354132e-05
7.801000000000000000e+03 1.536161323739648180e-05
7.802000000000000000e+03 1.536066017236222019e-05
7.803000000000000000e+03 1.534183404212775188e-05
7.804000000000000000e+03 1.533995997569873257e-05
7.805000000000000000e+03 1.533560961974206823e-05
7.806000000000000000e+03 1.533276432753425910e-05
7.807000000000000000e+03 1.532715344677316181e-05
7.808000000000000000e+03 1.532177906910595766e-05
7.809000000000000000e+03 1.528443540622029934e-05
7.810000000000000000e+03 1.527929110316731526e-05
7.811000000000000000e+03 1.527029890102749583e-05
7.812000000000000000e+03 1.524996864988825527e-05
7.813000000000000000e+03 1.524328983919182449e-05
7.814000000000000000e+03 1.524002999755306769e-05
7.815000000000000000e+03 1.522211982204868367e-05
7.816000000000000000e+03 1.518630373722371673e-05
7.817000000000000000e+03 1.517335246945320976e-05
7.818000000000000000e+03 1.516436934375500143e-05
7.819000000000000000e+03 1.516027240015557557e-05
7.820000000000000000e+03 1.515609926175934323e-05
7.821000000000000000e+03 1.514119180627373405e-05
7.822000000000000000e+03 1.512284238173981443e-05
7.823000000000000000e+03 1.511773146264072124e-05
7.824000000000000000e+03 1.511487479992776162e-05
7.825000000000000000e+03 1.511258113766012795e-05
7.826000000000000000e+03 1.508555693697027507e-05
7.827000000000000000e+03 1.507608401617522147e-05
7.828000000000000000e+03 1.507465956604896859e-05
7.829000000000000000e+03 1.505171691784697078e-05
7.830000000000000000e+03 1.504917053724314674e-05
7.831000000000000000e+03 1.503815653082435442e-05
7.832000000000000000e+03 1.502287745749450085e-05
7.833000000000000000e+03 1.501526701384373008e-05
7.834000000000000000e+03 1.501312841089061599e-05
7.835000000000000000e+03 1.500964715519277315e-05
7.836000000000000000e+03 1.498482853192691697e-05
7.837000000000000000e+03 1.498082742808427614e-05
7.838000000000000000e+03 1.496778143012115266e-05
7.839000000000000000e+03 1.496323325790093896e-05
7.840000000000000000e+03 1.493996811323109002e-05
7.841000000000000000e+03 1.492930543309656351e-05
7.842000000000000000e+03 1.491809385661590486e-05
7.843000000000000000e+03 1.491438823745942335e-05
7.844000000000000000e+03 1.491411334596656421e-05
7.845000000000000000e+03 1.490328614749287316e-05
7.846000000000000000e+03 1.489823460800718549e-05
7.847000000000000000e+03 1.489124032392691884e-05
7.848000000000000000e+03 1.489077538467938424e-05
7.849000000000000000e+03 1.486086480591958937e-05
7.850000000000000000e+03 1.485983502886251249e-05
7.851000000000000000e+03 1.484365234293384704e-05
7.852000000000000000e+03 1.483577691421483404e-05
7.853000000000000000e+03 1.483508534184160149e-05
7.854000000000000000e+03 1.483102025797510440e-05
7.855000000000000000e+03 1.481526726157130084e-05
7.856000000000000000e+03 1.481263739712868070e-05
7.857000000000000000e+03 1.480829981812764208e-05
7.858000000000000000e+03 1.480704415794805925e-05
7.859000000000000000e+03 1.479308402926705028e-05
7.860000000000000000e+03 1.477223789632752226e-05
7.861000000000000000e+03 1.475996697560668172e-05
7.862000000000000000e+03 1.473936182058809567e-05
7.863000000000000000e+03 1.472270713672587434e-05
7.864000000000000000e+03 1.470967463140304786e-05
7.865000000000000000e+03 1.469670733554212424e-05
7.866000000000000000e+03 1.468619572824008287e-05
7.867000000000000000e+03 1.468222643902937308e-05
7.868000000000000000e+03 1.467915587789818095e-05
7.869000000000000000e+03 1.467010469956125816e-05
7.870000000000000000e+03 1.466531557011395087e-05
7.871000000000000000e+03 1.466418637348338534e-05
7.872000000000000000e+03 1.465832375002045064e-05
7.873000000000000000e+03 1.465422879445178903e-05
7.874000000000000000e+03 1.464390910850107684e-05
7.875000000000000000e+03 1.464028455011686122e-05
7.876000000000000000e+03 1.463661309746345338e-05
7.877000000000000000e+03 1.462393563558197480e-05
7.878000000000000000e+03 1.461318661295929980e-05
7.879000000000000000e+03 1.460342826026169616e-05
7.880000000000000000e+03 1.459471700893836689e-05
7.881000000000000000e+03 1.457187152412360055e-05
7.882000000000000000e+03 1.456986160099483054e-05
7.883000000000000000e+03 1.456339557062953013e-05
7.884000000000000000e+03 1.453591912960755668e-05
7.885000000000000000e+03 1.453502574651759449e-05
7.886000000000000000e+03 1.452414391786835738e-05
7.887000000000000000e+03 1.450364045745646102e-05
7.888000000000000000e+03 1.449529488086707036e-05
7.889000000000000000e+03 1.449240417317031221e-05
7.890000000000000000e+03 1.448887981189407888e-05
7.891000000000000000e+03 1.448242617857063034e-05
7.892000000000000000e+03 1.447334675324364867e-05
7.893000000000000000e+03 1.446722565579330369e-05
7.894000000000000000e+03 1.444294499036229311e-05
7.895000000000000000e+03 1.442818611539469016e-05
7.896000000000000000e+03 1.441886931756385512e-05
7.897000000000000000e+03 1.441525429681309920e-05
7.898000000000000000e+03 1.440243408492925013e-05
7.899000000000000000e+03 1.439231255192751605e-05
7.900000000000000000e+03 1.438970447631637039e-05
7.901000000000000000e+03 1.436984818156483314e-05
7.902000000000000000e+03 1.436591726656877555e-05
7.903000000000000000e+03 1.435221014921874357e-05
7.904000000000000000e+03 1.434210673929257139e-05
7.905000000000000000e+03 1.434186751937684102e-05
7.906000000000000000e+03 1.434101174017252136e-05
7.907000000000000000e+03 1.433542085143148402e-05
7.908000000000000000e+03 1.432767483704638876e-05
7.909000000000000000e+03 1.431987764620658913e-05
7.910000000000000000e+03 1.430717828528418538e-05
7.911000000000000000e+03 1.428686483974780515e-05
7.912000000000000000e+03 1.427909878072460749e-05
7.913000000000000000e+03 1.427608179966052914e-05
7.914000000000000000e+03 1.426372787660128605e-05
7.915000000000000000e+03 1.424172521235982460e-05
7.916000000000000000e+03 1.423826431034134246e-05
7.917000000000000000e+03 1.423637307466564182e-05
7.918000000000000000e+03 1.421338700569046687e-05
7.919000000000000000e+03 1.421238585656828035e-05
7.920000000000000000e+03 1.420324989557550813e-05
7.921000000000000000e+03 1.419901959032331675e-05
7.922000000000000000e+03 1.418423512390868689e-05
7.923000000000000000e+03 1.418029491568885957e-05
7.924000000000000000e+03 1.416445897753518107e-05
7.925000000000000000e+03 1.413242237456091925e-05
7.926000000000000000e+03 1.411225827975609923e-05
7.927000000000000000e+03 1.410508037391725845e-05
7.928000000000000000e+03 1.407470521419878568e-05
7.929000000000000000e+03 1.406778658307045487e-05
7.930000000000000000e+03 1.406313937260618778e-05
7.931000000000000000e+03 1.404617452196682510e-05
7.932000000000000000e+03 1.404437495604993084e-05
7.933000000000000000e+03 1.402769756212273234e-05
7.934000000000000000e+03 1.402435017651678288e-05
7.935000000000000000e+03 1.401858321187560348e-05
7.936000000000000000e+03 1.400880153595786105e-05
7.937000000000000000e+03 1.400095422164448294e-05
7.938000000000000000e+03 1.399789355572572753e-05
7.939000000000000000e+03 1.398495245194765742e-05
7.940000000000000000e+03 1.398334196330684137e-05
7.941000000000000000e+03 1.397759275746279561e-05
7.942000000000000000e+03 1.397571113764084388e-05
7.943000000000000000e+03 1.396471837898339748e-05
7.944000000000000000e+03 1.396044019664898215e-05
7.945000000000000000e+03 1.395331930391522600e-05
7.946000000000000000e+03 1.395268035160491602e-05
7.947000000000000000e+03 1.395227445561260599e-05
7.948000000000000000e+03 1.395002090106039828e-05
7.949000000000000000e+03 1.394091274059520397e-05
7.950000000000000000e+03 1.393800968958681606e-05
7.951000000000000000e+03 1.391937961903203728e-05
7.952000000000000000e+03 1.391311745090891148e-05
7.953000000000000000e+03 1.390705207096478090e-05
7.954000000000000000e+03 1.390584531221080443e-05
7.955000000000000000e+03 1.390296596855099400e-05
7.956000000000000000e+03 1.389424765709498233e-05
7.957000000000000000e+03 1.387542830748308453e-05
7.958000000000000000e+03 1.386993912558939805e-05
7.959000000000000000e+03 1.385924691487931585e-05
7.960000000000000000e+03 1.384113454481784279e-05
7.961000000000000000e+03 1.382000032609703900e-05
7.962000000000000000e+03 1.381946275909340709e-05
7.963000000000000000e+03 1.381537397519240612e-05
7.964000000000000000e+03 1.381252608296724456e-05
7.965000000000000000e+03 1.380586778794552378e-05
7.966000000000000000e+03 1.379445304180079091e-05
7.967000000000000000e+03 1.378963755350138276e-05
7.968000000000000000e+03 1.378811954288606520e-05
7.969000000000000000e+03 1.378238292452839764e-05
7.970000000000000000e+03 1.377146534622869261e-05
7.971000000000000000e+03 1.375432521188467492e-05
7.972000000000000000e+03 1.374087438653459983e-05
7.973000000000000000e+03 1.373152871088576428e-05
7.974000000000000000e+03 1.372205966731952857e-05
7.975000000000000000e+03 1.372085822239135597e-05
7.976000000000000000e+03 1.371729982783344850e-05
7.977000000000000000e+03 1.370385270195227133e-05
7.978000000000000000e+03 1.368756455460681186e-05
7.979000000000000000e+03 1.367941469687422588e-05
7.980000000000000000e+03 1.367399961366050024e-05
7.981000000000000000e+03 1.367194762916795753e-05
7.982000000000000000e+03 1.364259709972555847e-05
7.983000000000000000e+03 1.363365154315311359e-05
7.984000000000000000e+03 1.362744468897274838e-05
7.985000000000000000e+03 1.362641838882937304e-05
7.986000000000000000e+03 1.362546700739061485e-05
7.987000000000000000e+03 1.362415196880943758e-05
7.988000000000000000e+03 1.361503847092871751e-05
7.989000000000000000e+03 1.360713957075340266e-05
7.990000000000000000e+03 1.358826341739862615e-05
7.991000000000000000e+03 1.357846510241589353e-05
7.992000000000000000e+03 1.357767463664847862e-05
7.993000000000000000e+03 1.356328768959835248e-05
7.994000000000000000e+03 1.355819752525918475e-05
7.995000000000000000e+03 1.354657371437520867e-05
7.996000000000000000e+03 1.354423307664742707e-05
7.997000000000000000e+03 1.354079990424036136e-05
7.998000000000000000e+03 1.353118608547546708e-05
7.999000000000000000e+03 1.352900491657472120e-05
8.000000000000000000e+03 1.351091837146712802e-05
8.001000000000000000e+03 1.350001620196339847e-05
8.002000000000000000e+03 1.348821012991558384e-05
8.003000000000000000e+03 1.348769027407328924e-05
8.004000000000000000e+03 1.347810014715066723e-05
8.005000000000000000e+03 1.343804885473817429e-05
8.006000000000000000e+03 1.340918689994260314e-05
8.007000000000000000e+03 1.340257900349569678e-05
8.008000000000000000e+03 1.340007501225367898e-05
8.009000000000000000e+03 1.339446766672953980e-05
8.010000000000000000e+03 1.339121577422438628e-05
8.011000000000000000e+03 1.338319649441268062e-05
8.012000000000000000e+03 1.337112871682698639e-05
8.013000000000000000e+03 1.336381258235076393e-05
8.014000000000000000e+03 1.335596816458064430e-05
8.015000000000000000e+03 1.334436888832329415e-05
8.016000000000000000e+03 1.333812942564924286e-05
8.017000000000000000e+03 1.332959216085915290e-05
8.018000000000000000e+03 1.332627604939439002e-05
8.019000000000000000e+03 1.331811717605852073e-05
8.020000000000000000e+03 1.331109865378726758e-05
8.021000000000000000e+03 1.330209326202745360e-05
8.022000000000000000e+03 1.329554774661498255e-05
8.023000000000000000e+03 1.327978722123532822e-05
8.024000000000000000e+03 1.325468598400415247e-05
8.025000000000000000e+03 1.324040808527142991e-05
8.026000000000000000e+03 1.323973554515184350e-05
8.027000000000000000e+03 1.322689606457805558e-05
8.028000000000000000e+03 1.322410210587970434e-05
8.029000000000000000e+03 1.322152530541163955e-05
8.030000000000000000e+03 1.321993919818555394e-05
8.031000000000000000e+03 1.321582263624194745e-05
8.032000000000000000e+03 1.321423114743487948e-05
8.033000000000000000e+03 1.319534899930528515e-05
8.034000000000000000e+03 1.318277100482181050e-05
8.035000000000000000e+03 1.317958365136698642e-05
8.036000000000000000e+03 1.316724558614864908e-05
8.037000000000000000e+03 1.315078773122718949e-05
8.038000000000000000e+03 1.314693443116765189e-05
8.039000000000000000e+03 1.313379057197152576e-05
8.040000000000000000e+03 1.312686120220469750e-05
8.041000000000000000e+03 1.312330999226886353e-05
8.042000000000000000e+03 1.311805705317296221e-05
8.043000000000000000e+03 1.311791198088085164e-05
8.044000000000000000e+03 1.310290851461068250e-05
8.045000000000000000e+03 1.308985176428363127e-05
8.046000000000000000e+03 1.308588699948623958e-05
8.047000000000000000e+03 1.307788541432223039e-05
8.048000000000000000e+03 1.307642537983334544e-05
8.049000000000000000e+03 1.307608553144804334e-05
8.050000000000000000e+03 1.305484366568754875e-05
8.051000000000000000e+03 1.304427030367338287e-05
8.052000000000000000e+03 1.304279171620061118e-05
8.053000000000000000e+03 1.304036033249919231e-05
8.054000000000000000e+03 1.303382447394960926e-05
8.055000000000000000e+03 1.301300788160900808e-05
8.056000000000000000e+03 1.301193700674445691e-05
8.057000000000000000e+03 1.301014885667238274e-05
8.058000000000000000e+03 1.300776332031792464e-05
8.059000000000000000e+03 1.299959065001024887e-05
8.060000000000000000e+03 1.299088690912572197e-05
8.061000000000000000e+03 1.296759886225967113e-05
8.062000000000000000e+03 1.295480311017826115e-05
8.063000000000000000e+03 1.292466073933333382e-05
8.064000000000000000e+03 1.291932986321098292e-05
8.065000000000000000e+03 1.290487260492626953e-05
8.066000000000000000e+03 1.289668881543417331e-05
8.067000000000000000e+03 1.288876305157554456e-05
8.068000000000000000e+03 1.288566031980224765e-05
8.069000000000000000e+03 1.286934444697732720e-05
8.070000000000000000e+03 1.286651639654804911e-05
8.071000000000000000e+03 1.284524605180762785e-05
8.072000000000000000e+03 1.283007967816829990e-05
8.073000000000000000e+03 1.280984521154428002e-05
8.074000000000000000e+03 1.280375429716349328e-05
8.075000000000000000e+03 1.279774802070384077e-05
8.076000000000000000e+03 1.279708422910745811e-05
8.077000000000000000e+03 1.279481512230534298e-05
8.078000000000000000e+03 1.278485047825376548e-05
8.079000000000000000e+03 1.276792046011268278e-05
8.080000000000000000e+03 1.276093000658346751e-05
8.081000000000000000e+03 1.275944265723168661e-05
8.082000000000000000e+03 1.274140273504507313e-05
8.083000000000000000e+03 1.274029093212907210e-05
8.084000000000000000e+03 1.273161245080980951e-05
8.085000000000000000e+03 1.272471069997122689e-05
8.086000000000000000e+03 1.271565403486776576e-05
8.087000000000000000e+03 1.271543558930951651e-05
8.088000000000000000e+03 1.271383133664283649e-05
8.089000000000000000e+03 1.271311834951689831e-05
8.090000000000000000e+03 1.270835732764646322e-05
8.091000000000000000e+03 1.270423613171918957e-05
8.092000000000000000e+03 1.269065353353277885e-05
8.093000000000000000e+03 1.268416169749332205e-05
8.094000000000000000e+03 1.267499585184295540e-05
8.095000000000000000e+03 1.267116049285479448e-05
8.096000000000000000e+03 1.266169451711921963e-05
8.097000000000000000e+03 1.266045285503989094e-05
8.098000000000000000e+03 1.265483980962885784e-05
8.099000000000000000e+03 1.264513066378008200e-05
8.100000000000000000e+03 1.262798384215227756e-05
8.101000000000000000e+03 1.262130859222064828e-05
8.102000000000000000e+03 1.261133148873984743e-05
8.103000000000000000e+03 1.260910081766366133e-05
8.104000000000000000e+03 1.260361161044764028e-05
8.105000000000000000e+03 1.258852191015610977e-05
8.106000000000000000e+03 1.257061355881751705e-05
8.107000000000000000e+03 1.256731040731957039e-05
8.108000000000000000e+03 1.256367497490919134e-05
8.109000000000000000e+03 1.255150898200184716e-05
8.110000000000000000e+03 1.254178471546344525e-05
8.111000000000000000e+03 1.250710685748816188e-05
8.112000000000000000e+03 1.250131518604295970e-05
8.113000000000000000e+03 1.249397011616678646e-05
8.114000000000000000e+03 1.249182593134925426e-05
8.115000000000000000e+03 1.249173992831200053e-05
8.116000000000000000e+03 1.247793685203469178e-05
8.117000000000000000e+03 1.247636230525026652e-05
8.118000000000000000e+03 1.246991220864870278e-05
8.119000000000000000e+03 1.245445409600244143e-05
8.120000000000000000e+03 1.243912358933824224e-05
8.121000000000000000e+03 1.243862968273995750e-05
8.122000000000000000e+03 1.241827242052308401e-05
8.123000000000000000e+03 1.240876684822541465e-05
8.124000000000000000e+03 1.240378151001433242e-05
8.125000000000000000e+03 1.238639765042966874e-05
8.126000000000000000e+03 1.237819990854129684e-05
8.127000000000000000e+03 1.237694994435544800e-05
8.128000000000000000e+03 1.235524419461571662e-05
8.129000000000000000e+03 1.234072459416566305e-05
8.130000000000000000e+03 1.233580606039789381e-05
8.131000000000000000e+03 1.232796252269511649e-05
8.132000000000000000e+03 1.232096166174813509e-05
8.133000000000000000e+03 1.231156071881446624e-05
8.134000000000000000e+03 1.230762935434832375e-05
8.135000000000000000e+03 1.229459732586762297e-05
8.136000000000000000e+03 1.229067962353309056e-05
8.137000000000000000e+03 1.228441515348572923e-05
8.138000000000000000e+03 1.227564391946769561e-05
8.139000000000000000e+03 1.227111845380955602e-05
8.140000000000000000e+03 1.225882899355812767e-05
8.141000000000000000e+03 1.224785031340050147e-05
8.142000000000000000e+03 1.224609770279189436e-05
8.143000000000000000e+03 1.222896798890154085e-05
8.144000000000000000e+03 1.220885697568478083e-05
8.145000000000000000e+03 1.220033391776796496e-05
8.146000000000000000e+03 1.219316129860742215e-05
8.147000000000000000e+03 1.219213500462831553e-05
8.148000000000000000e+03 1.218244365795323638e-05
8.149000000000000000e+03 1.216429451963115375e-05
8.150000000000000000e+03 1.215631679675950006e-05
8.151000000000000000e+03 1.215067286702402135e-05
8.152000000000000000e+03 1.214878112226435853e-05
8.153000000000000000e+03 1.214758980847720210e-05
8.154000000000000000e+03 1.214025340928956871e-05
8.155000000000000000e+03 1.213840904002711467e-05
8.156000000000000000e+03 1.213331496710897431e-05
8.157000000000000000e+03 1.212226987488037444e-05
8.158000000000000000e+03 1.211145348922574968e-05
8.159000000000000000e+03 1.210439946005909055e-05
8.160000000000000000e+03 1.209583303127841502e-05
8.161000000000000000e+03 1.207689780726403852e-05
8.162000000000000000e+03 1.206818830624171405e-05
8.163000000000000000e+03 1.205469671322187457e-05
8.164000000000000000e+03 1.204593296875205122e-05
8.165000000000000000e+03 1.203144565187774490e-05
8.166000000000000000e+03 1.202565413861157323e-05
8.167000000000000000e+03 1.200682953448976774e-05
8.168000000000000000e+03 1.200132174050075345e-05
8.169000000000000000e+03 1.199732534252458203e-05
8.170000000000000000e+03 1.198935928816632980e-05
8.171000000000000000e+03 1.198501552796035295e-05
8.172000000000000000e+03 1.198062194958890390e-05
8.173000000000000000e+03 1.197912904478384610e-05
8.174000000000000000e+03 1.196576873077873978e-05
8.175000000000000000e+03 1.196472421057867208e-05
8.176000000000000000e+03 1.195910612817102842e-05
8.177000000000000000e+03 1.194763673806129367e-05
8.178000000000000000e+03 1.194175200773862695e-05
8.179000000000000000e+03 1.193775088912228140e-05
8.180000000000000000e+03 1.192854425280764192e-05
8.181000000000000000e+03 1.192747755129461683e-05
8.182000000000000000e+03 1.190931679381079591e-05
8.183000000000000000e+03 1.190615079881102225e-05
8.184000000000000000e+03 1.189809412200858650e-05
8.185000000000000000e+03 1.187882357404593952e-05
8.186000000000000000e+03 1.186361526501310954e-05
8.187000000000000000e+03 1.180420330546079356e-05
8.188000000000000000e+03 1.179707612540805621e-05
8.189000000000000000e+03 1.179633590191522051e-05
8.190000000000000000e+03 1.179518602341811152e-05
8.191000000000000000e+03 1.177576288052055003e-05
8.192000000000000000e+03 1.176296160706823277e-05
8.193000000000000000e+03 1.175909003871508074e-05
8.194000000000000000e+03 1.175623717400801351e-05
8.195000000000000000e+03 1.175186712395464376e-05
8.196000000000000000e+03 1.174155369425535704e-05
8.197000000000000000e+03 1.174133025623669848e-05
8.198000000000000000e+03 1.172908472268342379e-05
8.199000000000000000e+03 1.172241430187253529e-05
8.200000000000000000e+03 1.171560561964921460e-05
8.201000000000000000e+03 1.171427709227605495e-05
8.202000000000000000e+03 1.169608710698275573e-05
8.203000000000000000e+03 1.169026430822366522e-05
8.204000000000000000e+03 1.167475519836287730e-05
8.205000000000000000e+03 1.166930007116727478e-05
8.206000000000000000e+03 1.165586574115201340e-05
8.207000000000000000e+03 1.165391335480482305e-05
8.208000000000000000e+03 1.164873890961688093e-05
8.209000000000000000e+03 1.163806369873140515e-05
8.210000000000000000e+03 1.163358106369005012e-05
8.211000000000000000e+03 1.162854888908063873e-05
8.212000000000000000e+03 1.161566645277824485e-05
8.213000000000000000e+03 1.160937948397877154e-05
8.214000000000000000e+03 1.160666642387430322e-05
8.215000000000000000e+03 1.160144645722669552e-05
8.216000000000000000e+03 1.159585806727029991e-05
8.217000000000000000e+03 1.157364162175401574e-05
8.218000000000000000e+03 1.156651765774574572e-05
8.219000000000000000e+03 1.155571419634692309e-05
8.220000000000000000e+03 1.154929105198416880e-05
8.221000000000000000e+03 1.154841206335267453e-05
8.222000000000000000e+03 1.153647655725079204e-05
8.223000000000000000e+03 1.152925727280134558e-05
8.224000000000000000e+03 1.151521080925840182e-05
8.225000000000000000e+03 1.149967875159155075e-05
8.226000000000000000e+03 1.149955365782221478e-05
8.227000000000000000e+03 1.149066394252516362e-05
8.228000000000000000e+03 1.148871040332071245e-05
8.229000000000000000e+03 1.148504093071624531e-05
8.230000000000000000e+03 1.146387358694660352e-05
8.231000000000000000e+03 1.146294450914778477e-05
8.232000000000000000e+03 1.144673729530885818e-05
8.233000000000000000e+03 1.144457377144565317e-05
8.234000000000000000e+03 1.144348428014354619e-05
8.235000000000000000e+03 1.143712756200205742e-05
8.236000000000000000e+03 1.143242666216001930e-05
8.237000000000000000e+03 1.142146525795589988e-05
8.238000000000000000e+03 1.140251023917380869e-05
8.239000000000000000e+03 1.138955962818658596e-05
8.240000000000000000e+03 1.138835311418491751e-05
8.241000000000000000e+03 1.138707436397146554e-05
8.242000000000000000e+03 1.136582911214331652e-05
8.243000000000000000e+03 1.135893733526136494e-05
8.244000000000000000e+03 1.135821927841760481e-05
8.245000000000000000e+03 1.134710459339785158e-05
8.246000000000000000e+03 1.134407411391337591e-05
8.247000000000000000e+03 1.134228004998660594e-05
8.248000000000000000e+03 1.134001411179299892e-05
8.249000000000000000e+03 1.133119153447310181e-05
8.250000000000000000e+03 1.133003491712608369e-05
8.251000000000000000e+03 1.132879975572069959e-05
8.252000000000000000e+03 1.132322890786920001e-05
8.253000000000000000e+03 1.131899184967341315e-05
8.254000000000000000e+03 1.131719473453400472e-05
8.255000000000000000e+03 1.131189976514399725e-05
8.256000000000000000e+03 1.131008960974889172e-05
8.257000000000000000e+03 1.130773650038238288e-05
8.258000000000000000e+03 1.129445876411327705e-05
8.259000000000000000e+03 1.128534904972459234e-05
8.260000000000000000e+03 1.128164398333001642e-05
8.261000000000000000e+03 1.127690862785900707e-05
8.262000000000000000e+03 1.127474751462459533e-05
8.263000000000000000e+03 1.126909073112584937e-05
8.264000000000000000e+03 1.126211935038891457e-05
8.265000000000000000e+03 1.125567584407003746e-05
8.266000000000000000e+03 1.124344088873274267e-05
8.267000000000000000e+03 1.122751750761771291e-05
8.268000000000000000e+03 1.121862805085023679e-05
8.269000000000000000e+03 1.121000918648921013e-05
8.270000000000000000e+03 1.120709079586806519e-05
8.271000000000000000e+03 1.118698109580111649e-05
8.272000000000000000e+03 1.118439057780269504e-05
8.273000000000000000e+03 1.116978694212467016e-05
8.274000000000000000e+03 1.116919005985451837e-05
8.275000000000000000e+03 1.116782136666199335e-05
8.276000000000000000e+03 1.116647638029783713e-05
8.277000000000000000e+03 1.115937352940005223e-05
8.278000000000000000e+03 1.115455226543956844e-05
8.279000000000000000e+03 1.114754290930568922e-05
8.280000000000000000e+03 1.113317099551476342e-05
8.281000000000000000e+03 1.112613087344103455e-05
8.282000000000000000e+03 1.111929118829823035e-05
8.283000000000000000e+03 1.111777605456855419e-05
8.284000000000000000e+03 1.109846783770962200e-05
8.285000000000000000e+03 1.109207701267817958e-05
8.286000000000000000e+03 1.109042111404373557e-05
8.287000000000000000e+03 1.107979988823605602e-05
8.288000000000000000e+03 1.106177833313593162e-05
8.289000000000000000e+03 1.105201018009311041e-05
8.290000000000000000e+03 1.105053554143297315e-05
8.291000000000000000e+03 1.104724700301819704e-05
8.292000000000000000e+03 1.104543644759354385e-05
8.293000000000000000e+03 1.104078616910286319e-05
8.294000000000000000e+03 1.103178434666460127e-05
8.295000000000000000e+03 1.102675924699188723e-05
8.296000000000000000e+03 1.102270090584843705e-05
8.297000000000000000e+03 1.101832664674429920e-05
8.298000000000000000e+03 1.101608278332039973e-05
8.299000000000000000e+03 1.100754070232020610e-05
8.300000000000000000e+03 1.100163690075360465e-05
8.301000000000000000e+03 1.100050888961593051e-05
8.302000000000000000e+03 1.099930867471972538e-05
8.303000000000000000e+03 1.099267957398190190e-05
8.304000000000000000e+03 1.098285008858539010e-05
8.305000000000000000e+03 1.098110996580829329e-05
8.306000000000000000e+03 1.097728751964052722e-05
8.307000000000000000e+03 1.095073332146626632e-05
8.308000000000000000e+03 1.094767358734640792e-05
8.309000000000000000e+03 1.094469985523596941e-05
8.310000000000000000e+03 1.093180635221394893e-05
8.311000000000000000e+03 1.092833132361519183e-05
8.312000000000000000e+03 1.092417718440436483e-05
8.313000000000000000e+03 1.090169947694914146e-05
8.314000000000000000e+03 1.090118899387762874e-05
8.315000000000000000e+03 1.089569759253393429e-05
8.316000000000000000e+03 1.088536139321957469e-05
8.317000000000000000e+03 1.086999750353562134e-05
8.318000000000000000e+03 1.086196290026375000e-05
8.319000000000000000e+03 1.085595264537933182e-05
8.320000000000000000e+03 1.085308263993053062e-05
8.321000000000000000e+03 1.085261222902071363e-05
8.322000000000000000e+03 1.084614621240503139e-05
8.323000000000000000e+03 1.083698563032389643e-05
8.324000000000000000e+03 1.082539113567278077e-05
8.325000000000000000e+03 1.082503235141584643e-05
8.326000000000000000e+03 1.082219999965511647e-05
8.327000000000000000e+03 1.082021994855392579e-05
8.328000000000000000e+03 1.081911752372831411e-05
8.329000000000000000e+03 1.081266023926290729e-05
8.330000000000000000e+03 1.077961410805893658e-05
8.331000000000000000e+03 1.076676752696053295e-05
8.332000000000000000e+03 1.076236548659022444e-05
8.333000000000000000e+03 1.075268229811697476e-05
8.334000000000000000e+03 1.075170910240753052e-05
8.335000000000000000e+03 1.075048676884787754e-05
8.336000000000000000e+03 1.072369007736553604e-05
8.337000000000000000e+03 1.071401474796846238e-05
8.338000000000000000e+03 1.071186405002251807e-05
8.339000000000000000e+03 1.070846590292919199e-05
8.340000000000000000e+03 1.069886539021556585e-05
8.341000000000000000e+03 1.069358984838034491e-05
8.342000000000000000e+03 1.069012814256559879e-05
8.343000000000000000e+03 1.067751495207639885e-05
8.344000000000000000e+03 1.066870923111527033e-05
8.345000000000000000e+03 1.066239257453416199e-05
8.346000000000000000e+03 1.064909657069817398e-05
8.347000000000000000e+03 1.063853807071066838e-05
8.348000000000000000e+03 1.063309452241089412e-05
8.349000000000000000e+03 1.062966223917139964e-05
8.350000000000000000e+03 1.062738317188169029e-05
8.351000000000000000e+03 1.059983795033976985e-05
8.352000000000000000e+03 1.058936712577059655e-05
8.353000000000000000e+03 1.057977457250554102e-05
8.354000000000000000e+03 1.056954097167174356e-05
8.355000000000000000e+03 1.056708010391980530e-05
8.356000000000000000e+03 1.056433766704196388e-05
8.357000000000000000e+03 1.055795072088868529e-05
8.358000000000000000e+03 1.055656696681473949e-05
8.359000000000000000e+03 1.054125459765411582e-05
8.360000000000000000e+03 1.053834795085586501e-05
8.361000000000000000e+03 1.052800787473917539e-05
8.362000000000000000e+03 1.052194688667471684e-05
8.363000000000000000e+03 1.051121700846048704e-05
8.364000000000000000e+03 1.050014046923811008e-05
8.365000000000000000e+03 1.048705329244351017e-05
8.366000000000000000e+03 1.048354616041842774e-05
8.367000000000000000e+03 1.048224653128367102e-05
8.368000000000000000e+03 1.047617302777353362e-05
8.369000000000000000e+03 1.047446020085979931e-05
8.370000000000000000e+03 1.045797555205914144e-05
8.371000000000000000e+03 1.045176221245618163e-05
8.372000000000000000e+03 1.044133853174517003e-05
8.373000000000000000e+03 1.043213948233900662e-05
8.374000000000000000e+03 1.042001273693770000e-05
8.375000000000000000e+03 1.041869209991216821e-05
8.376000000000000000e+03 1.041813292326546218e-05
8.377000000000000000e+03 1.040189851488393965e-05
8.378000000000000000e+03 1.039960548697168414e-05
8.379000000000000000e+03 1.038432117594321279e-05
8.380000000000000000e+03 1.037457201079655535e-05
8.381000000000000000e+03 1.034823733980903029e-05
8.382000000000000000e+03 1.033845705832847267e-05
8.383000000000000000e+03 1.033575968465589750e-05
8.384000000000000000e+03 1.032751801445153561e-05
8.385000000000000000e+03 1.032219569496768250e-05
8.386000000000000000e+03 1.031422137272099645e-05
8.387000000000000000e+03 1.031134696029514688e-05
8.388000000000000000e+03 1.030985373864718470e-05
8.389000000000000000e+03 1.029167944473433823e-05
8.390000000000000000e+03 1.028430783941154292e-05
8.391000000000000000e+03 1.027936360296459021e-05
8.392000000000000000e+03 1.026716792125808557e-05
8.393000000000000000e+03 1.026415384357406502e-05
8.394000000000000000e+03 1.026023927853254148e-05
8.395000000000000000e+03 1.025201612922686318e-05
8.396000000000000000e+03 1.023539634251461227e-05
8.397000000000000000e+03 1.022576934157012692e-05
8.398000000000000000e+03 1.022077136475003701e-05
8.399000000000000000e+03 1.020575959633105875e-05
8.400000000000000000e+03 1.019913074121591370e-05
8.401000000000000000e+03 1.018392385799225300e-05
8.402000000000000000e+03 1.017410516563749110e-05
8.403000000000000000e+03 1.017071040316191927e-05
8.404000000000000000e+03 1.016331490078672336e-05
8.405000000000000000e+03 1.015890392653641358e-05
8.406000000000000000e+03 1.015674492209803961e-05
8.407000000000000000e+03 1.014725485194695239e-05
8.408000000000000000e+03 1.014559028826676480e-05
8.409000000000000000e+03 1.013894888119982375e-05
8.410000000000000000e+03 1.012735266644981329e-05
8.411000000000000000e+03 1.011054546842311349e-05
8.412000000000000000e+03 1.010863969407384377e-05
8.413000000000000000e+03 1.010219671893181140e-05
8.414000000000000000e+03 1.009661027397813959e-05
8.415000000000000000e+03 1.008907458295388024e-05
8.416000000000000000e+03 1.008157425073697938e-05
8.417000000000000000e+03 1.008122746560471051e-05
8.418000000000000000e+03 1.006020207024196506e-05
8.419000000000000000e+03 1.005745523505508021e-05
8.420000000000000000e+03 1.004658720365200185e-05
8.421000000000000000e+03 1.001954131456230378e-05
8.422000000000000000e+03 1.001197591830485745e-05
8.423000000000000000e+03 1.000878535556489064e-05
8.424000000000000000e+03 1.000112673989810010e-05
8.425000000000000000e+03 9.990562650118620550e-06
8.426000000000000000e+03 9.989792924353304860e-06
8.427000000000000000e+03 9.982085241557514372e-06
8.428000000000000000e+03 9.978302288636188311e-06
8.429000000000000000e+03 9.969574314567959322e-06
8.430000000000000000e+03 9.966805996662926270e-06
8.431000000000000000e+03 9.965739315426682402e-06
8.432000000000000000e+03 9.945920555441443986e-06
8.433000000000000000e+03 9.941773443139763567e-06
8.434000000000000000e+03 9.928387162946659595e-06
8.435000000000000000e+03 9.923967240762775977e-06
8.436000000000000000e+03 9.913226519682768239e-06
8.437000000000000000e+03 9.896876406973162318e-06
8.438000000000000000e+03 9.889936061581706026e-06
8.439000000000000000e+03 9.887220938677569081e-06
8.440000000000000000e+03 9.881582651477162704e-06
8.441000000000000000e+03 9.875918827199727372e-06
8.442000000000000000e+03 9.871972579270296095e-06
8.443000000000000000e+03 9.871081506113535306e-06
8.444000000000000000e+03 9.861209891489682570e-06
8.445000000000000000e+03 9.851024252134530526e-06
8.446000000000000000e+03 9.850025467461671794e-06
8.447000000000000000e+03 9.843605222026580493e-06
8.448000000000000000e+03 9.839049708620502087e-06
8.449000000000000000e+03 9.821325431010792810e-06
8.450000000000000000e+03 9.820528694522393534e-06
8.451000000000000000e+03 9.818697493071979821e-06
8.452000000000000000e+03 9.806255281061559303e-06
8.453000000000000000e+03 9.798762730997384902e-06
8.454000000000000000e+03 9.792568499109775715e-06
8.455000000000000000e+03 9.788285845497001828e-06
8.456000000000000000e+03 9.776187125432886650e-06
8.457000000000000000e+03 9.771828995145552044e-06
8.458000000000000000e+03 9.768845401741640253e-06
8.459000000000000000e+03 9.762723592941841940e-06
8.460000000000000000e+03 9.749070830474104490e-06
8.461000000000000000e+03 9.729009156336407724e-06
8.462000000000000000e+03 9.726786125040116487e-06
8.463000000000000000e+03 9.711652190589827280e-06
8.464000000000000000e+03 9.703528238365928058e-06
8.465000000000000000e+03 9.690619186413451129e-06
8.466000000000000000e+03 9.688656311395534425e-06
8.467000000000000000e+03 9.670493736130453377e-06
8.468000000000000000e+03 9.667419934882127711e-06
8.469000000000000000e+03 9.665058972274080215e-06
8.470000000000000000e+03 9.656825171089861257e-06
8.471000000000000000e+03 9.655303102450942703e-06
8.472000000000000000e+03 9.653599359770695900e-06
8.473000000000000000e+03 9.652743872819629566e-06
8.474000000000000000e+03 9.626155066465992319e-06
8.475000000000000000e+03 9.624298802012846112e-06
8.476000000000000000e+03 9.618356852009059724e-06
8.477000000000000000e+03 9.611893177465998943e-06
8.478000000000000000e+03 9.600970031350059537e-06
8.479000000000000000e+03 9.594620989798542234e-06
8.480000000000000000e+03 9.589917975894908051e-06
8.481000000000000000e+03 9.589499082807176764e-06
8.482000000000000000e+03 9.589063524521954034e-06
8.483000000000000000e+03 9.578079919773829328e-06
8.484000000000000000e+03 9.577686758010014724e-06
8.485000000000000000e+03 9.563364349230473377e-06
8.486000000000000000e+03 9.557474463404397016e-06
8.487000000000000000e+03 9.548572521424624496e-06
8.488000000000000000e+03 9.546742490363340904e-06
8.489000000000000000e+03 9.538092528175936576e-06
8.490000000000000000e+03 9.536611338227934592e-06
8.491000000000000000e+03 9.526561023572247141e-06
8.492000000000000000e+03 9.522661323872535304e-06
8.493000000000000000e+03 9.521848902567663463e-06
8.494000000000000000e+03 9.511990323592024670e-06
8.495000000000000000e+03 9.510326210025363790e-06
8.496000000000000000e+03 9.509175483782312483e-06
8.497000000000000000e+03 9.493556866866962002e-06
8.498000000000000000e+03 9.486140220509457606e-06
8.499000000000000000e+03 9.482162046707942723e-06
8.500000000000000000e+03 9.480166206222251184e-06
8.501000000000000000e+03 9.464783493364187472e-06
8.502000000000000000e+03 9.459903350362593974e-06
8.503000000000000000e+03 9.458944816522799027e-06
8.504000000000000000e+03 9.457939079672311749e-06
8.505000000000000000e+03 9.433526769006562375e-06
8.506000000000000000e+03 9.429299915042579802e-06
8.507000000000000000e+03 9.424429022986144939e-06
8.508000000000000000e+03 9.418902103044178109e-06
8.509000000000000000e+03 9.413727759618072927e-06
8.510000000000000000e+03 9.408914348421302951e-06
8.511000000000000000e+03 9.407383267825488129e-06
8.512000000000000000e+03 9.401838656748202799e-06
8.513000000000000000e+03 9.389988527601249695e-06
8.514000000000000000e+03 9.381132429521017230e-06
8.515000000000000000e+03 9.367953073536722694e-06
8.516000000000000000e+03 9.353694093927815724e-06
8.517000000000000000e+03 9.341394209428903285e-06
8.518000000000000000e+03 9.336638523700147886e-06
8.519000000000000000e+03 9.326228079233573213e-06
8.520000000000000000e+03 9.320987877189258668e-06
8.521000000000000000e+03 9.315495497525085121e-06
8.522000000000000000e+03 9.302341617789139461e-06
8.523000000000000000e+03 9.300036021142815698e-06
8.524000000000000000e+03 9.294762444906912315e-06
8.525000000000000000e+03 9.275234689046032524e-06
8.526000000000000000e+03 9.272485242313941104e-06
8.527000000000000000e+03 9.270911877920425207e-06
8.528000000000000000e+03 9.266540733574245541e-06
8.529000000000000000e+03 9.258626686526787782e-06
8.530000000000000000e+03 9.255727513376226117e-06
8.531000000000000000e+03 9.249394374392033992e-06
8.532000000000000000e+03 9.242286824876164175e-06
8.533000000000000000e+03 9.240490483978478246e-06
8.534000000000000000e+03 9.235683019146030028e-06
8.535000000000000000e+03 9.223207780480288759e-06
8.536000000000000000e+03 9.221397693998426874e-06
8.537000000000000000e+03 9.214495454223607657e-06
8.538000000000000000e+03 9.196465750986283910e-06
8.539000000000000000e+03 9.192518341308812132e-06
8.540000000000000000e+03 9.186412521255625903e-06
8.541000000000000000e+03 9.173680577296142302e-06
8.542000000000000000e+03 9.171778245778031708e-06
8.543000000000000000e+03 9.171462829031128391e-06
8.544000000000000000e+03 9.170321449516136440e-06
8.545000000000000000e+03 9.164034064692148481e-06
8.546000000000000000e+03 9.154117863627058755e-06
8.547000000000000000e+03 9.148547758328925313e-06
8.548000000000000000e+03 9.141974256443958439e-06
8.549000000000000000e+03 9.138397927817348078e-06
8.550000000000000000e+03 9.135706531237683078e-06
8.551000000000000000e+03 9.134901571353537438e-06
8.552000000000000000e+03 9.127307938046036711e-06
8.553000000000000000e+03 9.101404121515163564e-06
8.554000000000000000e+03 9.099351277060777833e-06
8.555000000000000000e+03 9.098863457606812851e-06
8.556000000000000000e+03 9.082793924531169357e-06
8.557000000000000000e+03 9.061695856425004071e-06
8.558000000000000000e+03 9.057292579063640927e-06
8.559000000000000000e+03 9.047730052251094405e-06
8.560000000000000000e+03 9.036985038476961902e-06
8.561000000000000000e+03 9.036432807797291464e-06
8.562000000000000000e+03 9.031346802408011094e-06
8.563000000000000000e+03 9.028141371005890531e-06
8.564000000000000000e+03 9.021568164482023872e-06
8.565000000000000000e+03 9.017954872069257311e-06
8.566000000000000000e+03 9.013772065665531349e-06
8.567000000000000000e+03 8.994428631880010491e-06
8.568000000000000000e+03 8.991692859267605089e-06
8.569000000000000000e+03 8.983459295240625846e-06
8.570000000000000000e+03 8.982001077549604240e-06
8.571000000000000000e+03 8.975394145061540237e-06
8.572000000000000000e+03 8.966865918502857943e-06
8.573000000000000000e+03 8.962696776673500379e-06
8.574000000000000000e+03 8.961824314462430233e-06
8.575000000000000000e+03 8.960801660791495031e-06
8.576000000000000000e+03 8.955962363400007335e-06
8.577000000000000000e+03 8.950197813058873754e-06
8.578000000000000000e+03 8.943330446456114645e-06
8.579000000000000000e+03 8.938876602451268361e-06
8.580000000000000000e+03 8.928242506857295756e-06
8.581000000000000000e+03 8.900972982091671438e-06
8.582000000000000000e+03 8.898820513164075802e-06
8.583000000000000000e+03 8.897491104950366588e-06
8.584000000000000000e+03 8.893295834553469932e-06
8.585000000000000000e+03 8.890897125764771992e-06
8.586000000000000000e+03 8.889783018508589090e-06
8.587000000000000000e+03 8.883005624010596786e-06
8.588000000000000000e+03 8.872237366477091059e-06
8.589000000000000000e+03 8.859969078402191297e-06
8.590000000000000000e+03 8.851983819013186584e-06
8.591000000000000000e+03 8.843933298368985784e-06
8.592000000000000000e+03 8.834182096274857438e-06
8.593000000000000000e+03 8.825839033070825385e-06
8.594000000000000000e+03 8.817011243080612813e-06
8.595000000000000000e+03 8.814640859284074041e-06
8.596000000000000000e+03 8.805286838354590127e-06
8.597000000000000000e+03 8.795962902988836046e-06
8.598000000000000000e+03 8.791967677631708930e-06
8.599000000000000000e+03 8.787498661831197083e-06
8.600000000000000000e+03 8.774794647426126178e-06
8.601000000000000000e+03 8.773736798908369388e-06
8.602000000000000000e+03 8.765496113109654301e-06
8.603000000000000000e+03 8.759902224525065769e-06
8.604000000000000000e+03 8.758277819491077273e-06
8.605000000000000000e+03 8.757047967011274232e-06
8.606000000000000000e+03 8.751942607508384183e-06
8.607000000000000000e+03 8.749983962143346910e-06
8.608000000000000000e+03 8.746986000432750295e-06
8.609000000000000000e+03 8.744683587477311714e-06
8.610000000000000000e+03 8.742828730034277090e-06
8.611000000000000000e+03 8.738231674733672787e-06
8.612000000000000000e+03 8.729293271180583457e-06
8.613000000000000000e+03 8.726661618369800316e-06
8.614000000000000000e+03 8.717469810055145590e-06
8.615000000000000000e+03 8.711975395124783603e-06
8.616000000000000000e+03 8.709586314282312397e-06
8.617000000000000000e+03 8.703772386033144389e-06
8.618000000000000000e+03 8.683829070703663700e-06
8.619000000000000000e+03 8.667484157928895762e-06
8.620000000000000000e+03 8.657840996126685201e-06
8.621000000000000000e+03 8.657423403903428174e-06
8.622000000000000000e+03 8.653042880016122111e-06
8.623000000000000000e+03 8.651727303129711389e-06
8.624000000000000000e+03 8.649875401609352109e-06
8.625000000000000000e+03 8.640535653266876530e-06
8.626000000000000000e+03 8.630533237034653779e-06
8.627000000000000000e+03 8.623045956662563267e-06
8.628000000000000000e+03 8.620244189891845395e-06
8.629000000000000000e+03 8.616089350944251246e-06
8.630000000000000000e+03 8.610493283091615364e-06
8.631000000000000000e+03 8.598615445138043658e-06
8.632000000000000000e+03 8.595974595540343291e-06
8.633000000000000000e+03 8.584584206754315480e-06
8.634000000000000000e+03 8.562881570952949819e-06
8.635000000000000000e+03 8.562059178576766422e-06
8.636000000000000000e+03 8.546826738461567167e-06
8.637000000000000000e+03 8.546189469923544835e-06
8.638000000000000000e+03 8.535435129841275985e-06
8.639000000000000000e+03 8.524476226924016621e-06
8.640000000000000000e+03 8.523602827087758751e-06
8.641000000000000000e+03 8.521896714086936320e-06
8.642000000000000000e+03 8.500638041421788326e-06
8.643000000000000000e+03 8.496672149493937081e-06
8.644000000000000000e+03 8.491925921643731772e-06
8.645000000000000000e+03 8.488550729114607604e-06
8.646000000000000000e+03 8.485128449890321040e-06
8.647000000000000000e+03 8.481901844774864438e-06
8.648000000000000000e+03 8.470366623114400253e-06
8.649000000000000000e+03 8.467386965187873247e-06
8.650000000000000000e+03 8.461516316995506499e-06
8.651000000000000000e+03 8.453220458300315644e-06
8.652000000000000000e+03 8.442234550470022401e-06
8.653000000000000000e+03 8.431863056824808001e-06
8.654000000000000000e+03 8.417185152343753066e-06
8.655000000000000000e+03 8.405481447628187128e-06
8.656000000000000000e+03 8.403960857666893728e-06
8.657000000000000000e+03 8.398450063027924079e-06
8.658000000000000000e+03 8.378301914956261931e-06
8.659000000000000000e+03 8.376294386037451059e-06
8.660000000000000000e+03 8.356394625943299546e-06
8.661000000000000000e+03 8.351117640905733185e-06
8.662000000000000000e+03 8.350206388332627290e-06
8.663000000000000000e+03 8.348622712675725835e-06
8.664000000000000000e+03 8.343454565392340651e-06
8.665000000000000000e+03 8.336001232701940143e-06
8.666000000000000000e+03 8.334428328857598455e-06
8.667000000000000000e+03 8.330961494511152007e-06
8.668000000000000000e+03 8.327424504835273633e-06
8.669000000000000000e+03 8.322456935666764535e-06
8.670000000000000000e+03 8.318007845541350827e-06
8.671000000000000000e+03 8.298444959994958955e-06
8.672000000000000000e+03 8.288771620992569427e-06
8.673000000000000000e+03 8.281199147785184284e-06
8.674000000000000000e+03 8.276001416351367153e-06
8.675000000000000000e+03 8.272795232526821755e-06
8.676000000000000000e+03 8.263462858681411223e-06
8.677000000000000000e+03 8.261687395540983153e-06
8.678000000000000000e+03 8.258178448287006675e-06
8.679000000000000000e+03 8.255674776561134322e-06
8.680000000000000000e+03 8.248786864903392304e-06
8.681000000000000000e+03 8.246311778879500024e-06
8.682000000000000000e+03 8.238854131211899436e-06
8.683000000000000000e+03 8.235106270552245387e-06
8.684000000000000000e+03 8.224881602866656777e-06
8.685000000000000000e+03 8.209755347022223244e-06
8.686000000000000000e+03 8.208956482384187879e-06
8.687000000000000000e+03 8.202061708007404135e-06
8.688000000000000000e+03 8.199465927029868687e-06
8.689000000000000000e+03 8.191962143695514085e-06
8.690000000000000000e+03 8.187772236734456617e-06
8.691000000000000000e+03 8.184245882758508394e-06
8.692000000000000000e+03 8.178464170254978906e-06
8.693000000000000000e+03 8.177368122781565802e-06
8.694000000000000000e+03 8.155740680902428774e-06
8.695000000000000000e+03 8.130346443718146636e-06
8.696000000000000000e+03 8.119486099308813402e-06
8.697000000000000000e+03 8.112261128502282754e-06
8.698000000000000000e+03 8.100346807575379570e-06
8.699000000000000000e+03 8.087587121944387155e-06
8.700000000000000000e+03 8.086845239920549170e-06
8.701000000000000000e+03 8.084979119520535468e-06
8.702000000000000000e+03 8.078135832247118647e-06
8.703000000000000000e+03 8.070824991881674480e-06
8.704000000000000000e+03 8.070561057973938755e-06
8.705000000000000000e+03 8.063847649052603429e-06
8.706000000000000000e+03 8.061065785318532320e-06
8.707000000000000000e+03 8.043363829927259581e-06
8.708000000000000000e+03 8.039208093014560991e-06
8.709000000000000000e+03 8.038228194577237668e-06
8.710000000000000000e+03 8.037901729551783913e-06
8.711000000000000000e+03 8.029541418310977191e-06
8.712000000000000000e+03 8.019900476630957914e-06
8.713000000000000000e+03 7.998908185910381824e-06
8.714000000000000000e+03 7.995881357852474282e-06
8.715000000000000000e+03 7.992887088978424610e-06
8.716000000000000000e+03 7.988582912380423571e-06
8.717000000000000000e+03 7.976961897024415071e-06
8.718000000000000000e+03 7.973036272372758038e-06
8.719000000000000000e+03 7.970501409944632840e-06
8.720000000000000000e+03 7.963363568939870133e-06
8.721000000000000000e+03 7.956975981518574128e-06
8.722000000000000000e+03 7.952258543476296938e-06
8.723000000000000000e+03 7.945892915252615978e-06
8.724000000000000000e+03 7.935150890098585536e-06
8.725000000000000000e+03 7.925794856874395891e-06
8.726000000000000000e+03 7.920759634387716141e-06
8.727000000000000000e+03 7.909538805435572595e-06
8.728000000000000000e+03 7.900164200011581400e-06
8.729000000000000000e+03 7.899227083985809760e-06
8.730000000000000000e+03 7.894293946573288645e-06
8.731000000000000000e+03 7.893073425867998204e-06
8.732000000000000000e+03 7.889773412357103951e-06
8.733000000000000000e+03 7.889246955550329130e-06
8.734000000000000000e+03 7.877233225344706279e-06
8.735000000000000000e+03 7.871443068171334105e-06
8.736000000000000000e+03 7.868485606219017110e-06
8.737000000000000000e+03 7.867787226131010917e-06
8.738000000000000000e+03 7.841549458893018216e-06
8.739000000000000000e+03 7.835158050598428820e-06
8.740000000000000000e+03 7.831489464684671348e-06
8.741000000000000000e+03 7.819020151963435554e-06
8.742000000000000000e+03 7.815551220114094332e-06
8.743000000000000000e+03 7.807074657808706447e-06
8.744000000000000000e+03 7.806100384007056859e-06
8.745000000000000000e+03 7.804242140241187273e-06
8.746000000000000000e+03 7.796497431831463123e-06
8.747000000000000000e+03 7.788480552046334206e-06
8.748000000000000000e+03 7.786501566455047142e-06
8.749000000000000000e+03 7.780453945290386183e-06
8.750000000000000000e+03 7.776734441648698817e-06
8.751000000000000000e+03 7.762385553919688895e-06
8.752000000000000000e+03 7.760088164056516881e-06
8.753000000000000000e+03 7.754837532328757253e-06
8.754000000000000000e+03 7.744732934486488267e-06
8.755000000000000000e+03 7.739606430900414880e-06
8.756000000000000000e+03 7.732695008727767519e-06
8.757000000000000000e+03 7.722226983053692245e-06
8.758000000000000000e+03 7.710245818148443657e-06
8.759000000000000000e+03 7.704329501902978890e-06
8.760000000000000000e+03 7.703894219531069691e-06
8.761000000000000000e+03 7.699375229304672840e-06
8.762000000000000000e+03 7.693062489084684518e-06
8.763000000000000000e+03 7.689313772823225176e-06
8.764000000000000000e+03 7.688602663141018689e-06
8.765000000000000000e+03 7.682603666402493430e-06
8.766000000000000000e+03 7.671920718157626223e-06
8.767000000000000000e+03 7.665716556852280802e-06
8.768000000000000000e+03 7.649350897881232803e-06
8.769000000000000000e+03 7.632031582058524416e-06
8.770000000000000000e+03 7.631404987114372200e-06
8.771000000000000000e+03 7.630182243113103760e-06
8.772000000000000000e+03 7.629459957128788690e-06
8.773000000000000000e+03 7.625648048766664881e-06
8.774000000000000000e+03 7.614775087683227227e-06
8.775000000000000000e+03 7.611466536291466198e-06
8.776000000000000000e+03 7.600800865033276743e-06
8.777000000000000000e+03 7.595841487659512150e-06
8.778000000000000000e+03 7.593953199325784760e-06
8.779000000000000000e+03 7.580606991644694088e-06
8.780000000000000000e+03 7.569684533689441868e-06
8.781000000000000000e+03 7.568218881745649886e-06
8.782000000000000000e+03 7.563048939371208820e-06
8.783000000000000000e+03 7.552423748710206697e-06
8.784000000000000000e+03 7.541869513697241525e-06
8.785000000000000000e+03 7.538108061124647040e-06
8.786000000000000000e+03 7.534090629938287400e-06
8.787000000000000000e+03 7.526157995531124626e-06
8.788000000000000000e+03 7.523217563286321380e-06
8.789000000000000000e+03 7.520245360359095192e-06
8.790000000000000000e+03 7.519348035946360287e-06
8.791000000000000000e+03 7.503723928398268350e-06
8.792000000000000000e+03 7.502358558148768808e-06
8.793000000000000000e+03 7.492793614673022299e-06
8.794000000000000000e+03 7.489126738246818002e-06
8.795000000000000000e+03 7.481685670634572293e-06
8.796000000000000000e+03 7.476739889510509392e-06
8.797000000000000000e+03 7.474405391766007187e-06
8.798000000000000000e+03 7.464664629029381234e-06
8.799000000000000000e+03 7.451077722537278063e-06
8.800000000000000000e+03 7.449621357449097794e-06
8.801000000000000000e+03 7.447131889636912215e-06
8.802000000000000000e+03 7.443560312359771531e-06
8.803000000000000000e+03 7.438726936862312484e-06
8.804000000000000000e+03 7.431593647879832244e-06
8.805000000000000000e+03 7.423413481059217800e-06
8.806000000000000000e+03 7.409040453043334012e-06
8.807000000000000000e+03 7.404112868771537389e-06
8.808000000000000000e+03 7.399905482162183366e-06
8.809000000000000000e+03 7.394849500735254568e-06
8.810000000000000000e+03 7.379193332965449384e-06
8.811000000000000000e+03 7.373895066640259846e-06
8.812000000000000000e+03 7.370187268237686073e-06
8.813000000000000000e+03 7.369018985314705592e-06
8.814000000000000000e+03 7.365718260460772593e-06
8.815000000000000000e+03 7.354389601276236206e-06
8.816000000000000000e+03 7.352331465807662856e-06
8.817000000000000000e+03 7.341239074765357988e-06
8.818000000000000000e+03 7.336760633514168931e-06
8.819000000000000000e+03 7.334193898385382742e-06
8.820000000000000000e+03 7.327043742953434650e-06
8.821000000000000000e+03 7.322133998539737479e-06
8.822000000000000000e+03 7.314332284564183457e-06
8.823000000000000000e+03 7.312849759462368471e-06
8.824000000000000000e+03 7.310054334076362826e-06
8.825000000000000000e+03 7.307687171473327603e-06
8.826000000000000000e+03 7.301716917909500110e-06
8.827000000000000000e+03 7.296910215965192207e-06
8.828000000000000000e+03 7.294253016354395634e-06
8.829000000000000000e+03 7.293818764876171976e-06
8.830000000000000000e+03 7.285931574647097980e-06
8.831000000000000000e+03 7.281787809753271937e-06
8.832000000000000000e+03 7.278570113088820271e-06
8.833000000000000000e+03 7.274765126005695576e-06
8.834000000000000000e+03 7.272511786042852685e-06
8.835000000000000000e+03 7.264011927901472598e-06
8.836000000000000000e+03 7.262874490901239622e-06
8.837000000000000000e+03 7.259304458324123058e-06
8.838000000000000000e+03 7.253691898997234488e-06
8.839000000000000000e+03 7.252009988613143012e-06
8.840000000000000000e+03 7.249568741680712116e-06
8.841000000000000000e+03 7.244790224935239335e-06
8.842000000000000000e+03 7.236937374576999221e-06
8.843000000000000000e+03 7.232073729459100819e-06
8.844000000000000000e+03 7.210935078901787111e-06
8.845000000000000000e+03 7.201401732121085187e-06
8.846000000000000000e+03 7.200265154238981800e-06
8.847000000000000000e+03 7.192703044043520768e-06
8.848000000000000000e+03 7.184147969144026316e-06
8.849000000000000000e+03 7.176924306133946960e-06
8.850000000000000000e+03 7.175524836944324892e-06
8.851000000000000000e+03 7.172909061618121566e-06
8.852000000000000000e+03 7.171031536048906496e-06
8.853000000000000000e+03 7.165789904686071992e-06
8.854000000000000000e+03 7.159711881976188995e-06
8.855000000000000000e+03 7.155304688952082801e-06
8.856000000000000000e+03 7.153745892665197670e-06
8.857000000000000000e+03 7.152014512387468875e-06
8.858000000000000000e+03 7.150669039891189642e-06
8.859000000000000000e+03 7.150360295795338358e-06
8.860000000000000000e+03 7.148067279705502006e-06
8.861000000000000000e+03 7.144273450523805575e-06
8.862000000000000000e+03 7.124174477700849428e-06
8.863000000000000000e+03 7.122944728972170697e-06
8.864000000000000000e+03 7.121498150585293609e-06
8.865000000000000000e+03 7.119399041323321145e-06
8.866000000000000000e+03 7.119202958767555309e-06
8.867000000000000000e+03 7.116193246280992176e-06
8.868000000000000000e+03 7.108725669516245467e-06
8.869000000000000000e+03 7.093612500875066528e-06
8.870000000000000000e+03 7.091501860503913629e-06
8.871000000000000000e+03 7.091367189827986430e-06
8.872000000000000000e+03 7.080839969060437993e-06
8.873000000000000000e+03 7.077050559060788466e-06
8.874000000000000000e+03 7.070783549843342067e-06
8.875000000000000000e+03 7.064561728285037770e-06
8.876000000000000000e+03 7.062853188187821703e-06
8.877000000000000000e+03 7.061319596876299617e-06
8.878000000000000000e+03 7.052558321906522547e-06
8.879000000000000000e+03 7.042697737651492932e-06
8.880000000000000000e+03 7.037863255997846527e-06
8.881000000000000000e+03 7.034396937733600145e-06
8.882000000000000000e+03 7.027624186084120242e-06
8.883000000000000000e+03 7.024660139213404220e-06
8.884000000000000000e+03 7.019324728023864931e-06
8.885000000000000000e+03 7.000704459089865884e-06
8.886000000000000000e+03 6.990840968196379091e-06
8.887000000000000000e+03 6.989413208792954976e-06
8.888000000000000000e+03 6.979585880898478846e-06
8.889000000000000000e+03 6.976765145965530251e-06
8.890000000000000000e+03 6.972759383169473626e-06
8.891000000000000000e+03 6.969351199751348965e-06
8.892000000000000000e+03 6.965214677227730330e-06
8.893000000000000000e+03 6.963817450851498205e-06
8.894000000000000000e+03 6.949379513543427138e-06
8.895000000000000000e+03 6.940671438484794477e-06
8.896000000000000000e+03 6.938297431550921898e-06
8.897000000000000000e+03 6.937184978330507786e-06
8.898000000000000000e+03 6.936884209135479767e-06
8.899000000000000000e+03 6.934806170842529499e-06
8.900000000000000000e+03 6.914957009454865247e-06
8.901000000000000000e+03 6.904256184260283477e-06
8.902000000000000000e+03 6.899319614119149959e-06
8.903000000000000000e+03 6.895629479508959641e-06
8.904000000000000000e+03 6.892057133173919453e-06
8.905000000000000000e+03 6.882014116939150629e-06
8.906000000000000000e+03 6.872873399656678010e-06
8.907000000000000000e+03 6.866480138158545911e-06
8.908000000000000000e+03 6.858893796606028816e-06
8.909000000000000000e+03 6.856516873266036136e-06
8.910000000000000000e+03 6.856249468189886129e-06
8.911000000000000000e+03 6.850558494087835302e-06
8.912000000000000000e+03 6.849404958719989441e-06
8.913000000000000000e+03 6.847433270864447583e-06
8.914000000000000000e+03 6.842748698393323118e-06
8.915000000000000000e+03 6.832102474910438089e-06
8.916000000000000000e+03 6.826226858879730733e-06
8.917000000000000000e+03 6.822801132629694040e-06
8.918000000000000000e+03 6.821090854006019727e-06
8.919000000000000000e+03 6.811136478705117101e-06
8.920000000000000000e+03 6.808147879916319206e-06
8.921000000000000000e+03 6.804354746980836601e-06
8.922000000000000000e+03 6.800194559976625581e-06
8.923000000000000000e+03 6.796415984098328896e-06
8.924000000000000000e+03 6.785000073927081791e-06
8.925000000000000000e+03 6.784108592248517580e-06
8.926000000000000000e+03 6.781266874624052043e-06
8.927000000000000000e+03 6.770693941073075408e-06
8.928000000000000000e+03 6.764536678820813521e-06
8.929000000000000000e+03 6.762448293481992660e-06
8.930000000000000000e+03 6.759698968578223986e-06
8.931000000000000000e+03 6.757489298795630782e-06
8.932000000000000000e+03 6.753837346096249393e-06
8.933000000000000000e+03 6.753442034283051533e-06
8.934000000000000000e+03 6.747834179034916821e-06
8.935000000000000000e+03 6.742880421762551870e-06
8.936000000000000000e+03 6.739750622071286362e-06
8.937000000000000000e+03 6.736656631306203398e-06
8.938000000000000000e+03 6.727473055953709705e-06
8.939000000000000000e+03 6.726073991228659993e-06
8.940000000000000000e+03 6.724567656567875819e-06
8.941000000000000000e+03 6.719863029942278690e-06
8.942000000000000000e+03 6.714809295421893568e-06
8.943000000000000000e+03 6.713678406982940658e-06
8.944000000000000000e+03 6.711892947830116846e-06
8.945000000000000000e+03 6.709890166623135907e-06
8.946000000000000000e+03 6.703748112895407752e-06
8.947000000000000000e+03 6.702080694140283287e-06
8.948000000000000000e+03 6.690301775767179241e-06
8.949000000000000000e+03 6.675373061227296287e-06
8.950000000000000000e+03 6.672118237087381629e-06
8.951000000000000000e+03 6.669841879946182443e-06
8.952000000000000000e+03 6.663288312226490856e-06
8.953000000000000000e+03 6.660291092067957323e-06
8.954000000000000000e+03 6.647387278136280714e-06
8.955000000000000000e+03 6.630486411666208592e-06
8.956000000000000000e+03 6.614134528113010939e-06
8.957000000000000000e+03 6.609645740781049618e-06
8.958000000000000000e+03 6.605172488093554820e-06
8.959000000000000000e+03 6.594287926385098603e-06
8.960000000000000000e+03 6.583974275962890058e-06
8.961000000000000000e+03 6.583072362647001065e-06
8.962000000000000000e+03 6.581409877176788839e-06
8.963000000000000000e+03 6.580469494772449598e-06
8.964000000000000000e+03 6.573653714288508604e-06
8.965000000000000000e+03 6.572519936769535011e-06
8.966000000000000000e+03 6.571577059101641206e-06
8.967000000000000000e+03 6.569418274842592117e-06
8.968000000000000000e+03 6.567973087328725802e-06
8.969000000000000000e+03 6.565884053831482018e-06
8.970000000000000000e+03 6.564746200201637779e-06
8.971000000000000000e+03 6.563208830194736431e-06
8.972000000000000000e+03 6.541791260509658713e-06
8.973000000000000000e+03 6.532005178419537360e-06
8.974000000000000000e+03 6.530020307316311139e-06
8.975000000000000000e+03 6.528642560194123715e-06
8.976000000000000000e+03 6.527343096532221939e-06
8.977000000000000000e+03 6.522139091790791885e-06
8.978000000000000000e+03 6.521530374350015625e-06
8.979000000000000000e+03 6.520875040634516394e-06
8.980000000000000000e+03 6.508148920718477063e-06
8.981000000000000000e+03 6.504453790275537724e-06
8.982000000000000000e+03 6.485422978656120944e-06
8.983000000000000000e+03 6.483646072371907078e-06
8.984000000000000000e+03 6.477311309819213904e-06
8.985000000000000000e+03 6.470355834049533223e-06
8.986000000000000000e+03 6.468794263570488393e-06
8.987000000000000000e+03 6.466796505323794430e-06
8.988000000000000000e+03 6.458933423633520416e-06
8.989000000000000000e+03 6.456032000168063761e-06
8.990000000000000000e+03 6.450696123244517597e-06
8.991000000000000000e+03 6.446273240454754128e-06
8.992000000000000000e+03 6.440460393794423100e-06
8.993000000000000000e+03 6.436848942476871732e-06
8.994000000000000000e+03 6.433717508085258420e-06
8.995000000000000000e+03 6.431412771409298823e-06
8.996000000000000000e+03 6.424480284983098749e-06
8.997000000000000000e+03 6.423153044497724287e-06
8.998000000000000000e+03 6.418665956545515281e-06
8.999000000000000000e+03 6.416913139890710033e-06
9.000000000000000000e+03 6.413387563232069417e-06
9.001000000000000000e+03 6.410194418317413660e-06
9.002000000000000000e+03 6.409339354643796726e-06
9.003000000000000000e+03 6.395983971756910999e-06
9.004000000000000000e+03 6.395288102765319498e-06
9.005000000000000000e+03 6.394071001585923665e-06
9.006000000000000000e+03 6.390565113958772935e-06
9.007000000000000000e+03 6.384317211426385246e-06
9.008000000000000000e+03 6.374814691218066484e-06
9.009000000000000000e+03 6.369659919644270366e-06
9.010000000000000000e+03 6.347956923985880866e-06
9.011000000000000000e+03 6.345249523314333087e-06
9.012000000000000000e+03 6.338471318891053986e-06
9.013000000000000000e+03 6.330376136013739963e-06
9.014000000000000000e+03 6.321668456379782361e-06
9.015000000000000000e+03 6.300803889594130838e-06
9.016000000000000000e+03 6.275105723748842317e-06
9.017000000000000000e+03 6.271641654370023723e-06
9.018000000000000000e+03 6.268542753044133562e-06
9.019000000000000000e+03 6.263811080306689902e-06
9.020000000000000000e+03 6.262297260126330695e-06
9.021000000000000000e+03 6.259596285073154992e-06
9.022000000000000000e+03 6.252720271017145455e-06
9.023000000000000000e+03 6.249676926633653498e-06
9.024000000000000000e+03 6.240723604098008374e-06
9.025000000000000000e+03 6.228270795001950912e-06
9.026000000000000000e+03 6.220125099078484011e-06
9.027000000000000000e+03 6.215208769669506019e-06
9.028000000000000000e+03 6.210247395577155902e-06
9.029000000000000000e+03 6.197245780084201197e-06
9.030000000000000000e+03 6.191877178401439376e-06
9.031000000000000000e+03 6.190710219005824819e-06
9.032000000000000000e+03 6.187111388850817317e-06
9.033000000000000000e+03 6.184504793435854945e-06
9.034000000000000000e+03 6.181871752394724205e-06
9.035000000000000000e+03 6.176700757301777272e-06
9.036000000000000000e+03 6.168865537907265625e-06
9.037000000000000000e+03 6.166985010592543631e-06
9.038000000000000000e+03 6.161052453887001441e-06
9.039000000000000000e+03 6.159606551781034694e-06
9.040000000000000000e+03 6.150081333335210472e-06
9.041000000000000000e+03 6.142527918250448906e-06
9.042000000000000000e+03 6.141555493235087226e-06
9.043000000000000000e+03 6.139204081109204890e-06
9.044000000000000000e+03 6.126994471578894411e-06
9.045000000000000000e+03 6.124999132657800323e-06
9.046000000000000000e+03 6.117669751245117740e-06
9.047000000000000000e+03 6.105727662911669625e-06
9.048000000000000000e+03 6.103167195850353289e-06
9.049000000000000000e+03 6.085721664655679572e-06
9.050000000000000000e+03 6.084653142736473140e-06
9.051000000000000000e+03 6.082547281559845247e-06
9.052000000000000000e+03 6.073633778562607851e-06
9.053000000000000000e+03 6.071421007663428901e-06
9.054000000000000000e+03 6.067997510395526098e-06
9.055000000000000000e+03 6.063824735006660977e-06
9.056000000000000000e+03 6.061298985161186046e-06
9.057000000000000000e+03 6.055048692829128861e-06
9.058000000000000000e+03 6.047270298773839283e-06
9.059000000000000000e+03 6.043957188351518873e-06
9.060000000000000000e+03 6.025104333062753780e-06
9.061000000000000000e+03 6.021606925249161202e-06
9.062000000000000000e+03 6.010893474759689619e-06
9.063000000000000000e+03 6.005389374350287851e-06
9.064000000000000000e+03 6.002393075293365508e-06
9.065000000000000000e+03 5.999221361095469900e-06
9.066000000000000000e+03 5.995754005722013598e-06
9.067000000000000000e+03 5.990427215052101423e-06
9.068000000000000000e+03 5.988271707936348209e-06
9.069000000000000000e+03 5.982609314942094417e-06
9.070000000000000000e+03 5.978057460480438617e-06
9.071000000000000000e+03 5.977658568557102900e-06
9.072000000000000000e+03 5.972405557216002215e-06
9.073000000000000000e+03 5.970243914083819714e-06
9.074000000000000000e+03 5.960868401758152095e-06
9.075000000000000000e+03 5.955689598806152768e-06
9.076000000000000000e+03 5.955137770180199865e-06
9.077000000000000000e+03 5.938041572764252600e-06
9.078000000000000000e+03 5.929607927975462207e-06
9.079000000000000000e+03 5.928989510076587624e-06
9.080000000000000000e+03 5.926079549516164231e-06
9.081000000000000000e+03 5.922151317633804401e-06
9.082000000000000000e+03 5.918290147505649541e-06
9.083000000000000000e+03 5.910618693573811187e-06
9.084000000000000000e+03 5.906791495307173207e-06
9.085000000000000000e+03 5.890348773478132268e-06
9.086000000000000000e+03 5.886584830485979143e-06
9.087000000000000000e+03 5.882568858974722866e-06
9.088000000000000000e+03 5.874262564461319518e-06
9.089000000000000000e+03 5.871123282395566888e-06
9.090000000000000000e+03 5.856135064011405155e-06
9.091000000000000000e+03 5.854086046344009709e-06
9.092000000000000000e+03 5.847854879738849754e-06
9.093000000000000000e+03 5.845963337427906546e-06
9.094000000000000000e+03 5.837280443920525226e-06
9.095000000000000000e+03 5.834560007988673255e-06
9.096000000000000000e+03 5.830550556843513022e-06
9.097000000000000000e+03 5.826904064454435277e-06
9.098000000000000000e+03 5.826213590942539058e-06
9.099000000000000000e+03 5.822796407151473801e-06
9.100000000000000000e+03 5.821223478327358852e-06
9.101000000000000000e+03 5.819122254112770103e-06
9.102000000000000000e+03 5.818186699443881447e-06
9.103000000000000000e+03 5.817194582355101633e-06
9.104000000000000000e+03 5.813788663470610860e-06
9.105000000000000000e+03 5.806001045122257621e-06
9.106000000000000000e+03 5.804112783300461580e-06
9.107000000000000000e+03 5.799975597642952054e-06
9.108000000000000000e+03 5.797994105645513130e-06
9.109000000000000000e+03 5.797319458890879211e-06
9.110000000000000000e+03 5.795708374338898239e-06
9.111000000000000000e+03 5.791104527225156107e-06
9.112000000000000000e+03 5.781201145839756131e-06
9.113000000000000000e+03 5.763083017743997794e-06
9.114000000000000000e+03 5.761568053714343621e-06
9.115000000000000000e+03 5.753827361502212944e-06
9.116000000000000000e+03 5.746390261707603576e-06
9.117000000000000000e+03 5.743499232475551308e-06
9.118000000000000000e+03 5.739773279208142076e-06
9.119000000000000000e+03 5.735855230114355397e-06
9.120000000000000000e+03 5.727436819126631685e-06
9.121000000000000000e+03 5.712999741339150289e-06
9.122000000000000000e+03 5.708347808731637243e-06
9.123000000000000000e+03 5.702296457818078588e-06
9.124000000000000000e+03 5.700303308693040675e-06
9.125000000000000000e+03 5.676833472887011936e-06
9.126000000000000000e+03 5.669759999984258815e-06
9.127000000000000000e+03 5.657799733887125608e-06
9.128000000000000000e+03 5.647541004844463699e-06
9.129000000000000000e+03 5.644015727461325128e-06
9.130000000000000000e+03 5.640489067923530057e-06
9.131000000000000000e+03 5.637267262040370696e-06
9.132000000000000000e+03 5.621957133612248074e-06
9.133000000000000000e+03 5.617584661348261362e-06
9.134000000000000000e+03 5.617490630002128700e-06
9.135000000000000000e+03 5.613556588099809697e-06
9.136000000000000000e+03 5.612209719237793938e-06
9.137000000000000000e+03 5.603897864195043438e-06
9.138000000000000000e+03 5.593265698699178438e-06
9.139000000000000000e+03 5.591508329397599588e-06
9.140000000000000000e+03 5.590348928344618005e-06
9.141000000000000000e+03 5.587808701721095459e-06
9.142000000000000000e+03 5.583235480522447514e-06
9.143000000000000000e+03 5.582795643405853839e-06
9.144000000000000000e+03 5.576002163104800812e-06
9.145000000000000000e+03 5.569012633471264507e-06
9.146000000000000000e+03 5.566845482684909390e-06
9.147000000000000000e+03 5.562251852213255290e-06
9.148000000000000000e+03 5.558853827095849139e-06
9.149000000000000000e+03 5.550632903560422709e-06
9.150000000000000000e+03 5.543426815475540088e-06
9.151000000000000000e+03 5.540608309289721175e-06
9.152000000000000000e+03 5.533980070695363859e-06
9.153000000000000000e+03 5.532899346738907454e-06
9.154000000000000000e+03 5.525238394278164131e-06
9.155000000000000000e+03 5.523742032514550653e-06
9.156000000000000000e+03 5.522197231594457096e-06
9.157000000000000000e+03 5.520739803621356267e-06
9.158000000000000000e+03 5.519129867339323354e-06
9.159000000000000000e+03 5.518065073043842835e-06
9.160000000000000000e+03 5.504784330854562984e-06
9.161000000000000000e+03 5.500194627385751902e-06
9.162000000000000000e+03 5.497644369975942898e-06
9.163000000000000000e+03 5.479518255076981375e-06
9.164000000000000000e+03 5.475747870837212603e-06
9.165000000000000000e+03 5.469193888541496240e-06
9.166000000000000000e+03 5.468299058587397431e-06
9.167000000000000000e+03 5.465949511811559391e-06
9.168000000000000000e+03 5.460428809823699791e-06
9.169000000000000000e+03 5.458094487320832685e-06
9.170000000000000000e+03 5.453818815238739993e-06
9.171000000000000000e+03 5.449541393689743796e-06
9.172000000000000000e+03 5.431402428305862026e-06
9.173000000000000000e+03 5.426532016526761043e-06
9.174000000000000000e+03 5.420768191844298053e-06
9.175000000000000000e+03 5.414906934938197815e-06
9.176000000000000000e+03 5.414337275747739288e-06
9.177000000000000000e+03 5.412288596054687381e-06
9.178000000000000000e+03 5.409035808054202156e-06
9.179000000000000000e+03 5.404928451610351287e-06
9.180000000000000000e+03 5.395654122180584124e-06
9.181000000000000000e+03 5.384816927185733768e-06
9.182000000000000000e+03 5.380254730012709595e-06
9.183000000000000000e+03 5.377625137922932182e-06
9.184000000000000000e+03 5.368453064558888779e-06
9.185000000000000000e+03 5.365602245231516466e-06
9.186000000000000000e+03 5.365292148335861275e-06
9.187000000000000000e+03 5.361737565378779213e-06
9.188000000000000000e+03 5.356748141363788720e-06
9.189000000000000000e+03 5.343902249997675844e-06
9.190000000000000000e+03 5.342356957118750963e-06
9.191000000000000000e+03 5.340606406085361335e-06
9.192000000000000000e+03 5.340339313131434232e-06
9.193000000000000000e+03 5.338535985858251255e-06
9.194000000000000000e+03 5.337011259790734239e-06
9.195000000000000000e+03 5.335557174649691290e-06
9.196000000000000000e+03 5.332982605384136132e-06
9.197000000000000000e+03 5.325545993813844882e-06
9.198000000000000000e+03 5.319097680723592803e-06
9.199000000000000000e+03 5.317646378735398258e-06
9.200000000000000000e+03 5.295493096448419984e-06
9.201000000000000000e+03 5.292962263324892179e-06
9.202000000000000000e+03 5.289499222393621148e-06
9.203000000000000000e+03 5.281604861698230563e-06
9.204000000000000000e+03 5.273775793947220830e-06
9.205000000000000000e+03 5.271861033642428619e-06
9.206000000000000000e+03 5.260075375561191489e-06
9.207000000000000000e+03 5.258320853413568345e-06
9.208000000000000000e+03 5.257379291648438661e-06
9.209000000000000000e+03 5.254938544201375654e-06
9.210000000000000000e+03 5.250994693453461115e-06
9.211000000000000000e+03 5.247736207694936652e-06
9.212000000000000000e+03 5.235256568382078438e-06
9.213000000000000000e+03 5.232435548177045839e-06
9.214000000000000000e+03 5.229641739981721963e-06
9.215000000000000000e+03 5.222438831258548448e-06
9.216000000000000000e+03 5.216412850955357838e-06
9.217000000000000000e+03 5.207496285716375237e-06
9.218000000000000000e+03 5.191011473000775402e-06
9.219000000000000000e+03 5.189031758586448346e-06
9.220000000000000000e+03 5.185040508901602512e-06
9.221000000000000000e+03 5.182795601265755090e-06
9.222000000000000000e+03 5.163154139735058308e-06
9.223000000000000000e+03 5.160332545000044217e-06
9.224000000000000000e+03 5.157098924608750771e-06
9.225000000000000000e+03 5.153763744901978581e-06
9.226000000000000000e+03 5.152613460620663953e-06
9.227000000000000000e+03 5.151834794317980578e-06
9.228000000000000000e+03 5.151027933765735467e-06
9.229000000000000000e+03 5.148894988738886301e-06
9.230000000000000000e+03 5.146307797086422327e-06
9.231000000000000000e+03 5.126767523165015375e-06
9.232000000000000000e+03 5.124285754037026350e-06
9.233000000000000000e+03 5.123695311803856500e-06
9.234000000000000000e+03 5.119723885347562618e-06
9.235000000000000000e+03 5.115303497616356493e-06
9.236000000000000000e+03 5.109950270538906515e-06
9.237000000000000000e+03 5.108046105199854786e-06
9.238000000000000000e+03 5.102055040638192945e-06
9.239000000000000000e+03 5.100436834777093338e-06
9.240000000000000000e+03 5.099915459281709117e-06
9.241000000000000000e+03 5.097623307505799862e-06
9.242000000000000000e+03 5.093972745170425124e-06
9.243000000000000000e+03 5.090599853841908622e-06
9.244000000000000000e+03 5.080224716334572462e-06
9.245000000000000000e+03 5.076540758468708492e-06
9.246000000000000000e+03 5.075670890085819287e-06
9.247000000000000000e+03 5.073355480160062827e-06
9.248000000000000000e+03 5.069700431538929275e-06
9.249000000000000000e+03 5.063559792742365026e-06
9.250000000000000000e+03 5.060842955914947167e-06
9.251000000000000000e+03 5.058342813892682627e-06
9.252000000000000000e+03 5.053688040701642517e-06
9.253000000000000000e+03 5.044783801859973457e-06
9.254000000000000000e+03 5.042186195922302607e-06
9.255000000000000000e+03 5.040293930027512953e-06
9.256000000000000000e+03 5.039679926386359286e-06
9.257000000000000000e+03 5.034759364623529787e-06
9.258000000000000000e+03 5.029994726609677212e-06
9.259000000000000000e+03 5.016077527493091373e-06
9.260000000000000000e+03 5.013456280485641424e-06
9.261000000000000000e+03 5.012491636442613274e-06
9.262000000000000000e+03 5.011148986194726737e-06
9.263000000000000000e+03 5.010817475766517726e-06
9.264000000000000000e+03 5.006514964995643941e-06
9.265000000000000000e+03 5.002502641836487929e-06
9.266000000000000000e+03 4.999543503348423716e-06
9.267000000000000000e+03 4.991107651715616069e-06
9.268000000000000000e+03 4.983847157053017804e-06
9.269000000000000000e+03 4.979915663857580331e-06
9.270000000000000000e+03 4.976061063588717957e-06
9.271000000000000000e+03 4.972878408629408888e-06
9.272000000000000000e+03 4.970730112555859943e-06
9.273000000000000000e+03 4.965937378962601303e-06
9.274000000000000000e+03 4.962631030473989307e-06
9.275000000000000000e+03 4.961936501945720796e-06
9.276000000000000000e+03 4.957496094939924497e-06
9.277000000000000000e+03 4.953574175855673865e-06
9.278000000000000000e+03 4.942373905724197072e-06
9.279000000000000000e+03 4.936826284888401139e-06
9.280000000000000000e+03 4.930914456239067861e-06
9.281000000000000000e+03 4.928558917889207212e-06
9.282000000000000000e+03 4.921115451272704400e-06
9.283000000000000000e+03 4.916454952901032487e-06
9.284000000000000000e+03 4.908824922066259046e-06
9.285000000000000000e+03 4.908072711946070868e-06
9.286000000000000000e+03 4.907021503925941222e-06
9.287000000000000000e+03 4.897489601895827959e-06
9.288000000000000000e+03 4.895775770082891257e-06
9.289000000000000000e+03 4.892057483856061645e-06
9.290000000000000000e+03 4.890836858930167024e-06
9.291000000000000000e+03 4.889772798230890139e-06
9.292000000000000000e+03 4.880648287855838542e-06
9.293000000000000000e+03 4.879411417414988169e-06
9.294000000000000000e+03 4.877906775758174992e-06
9.295000000000000000e+03 4.871693506567969720e-06
9.296000000000000000e+03 4.866906770253818226e-06
9.297000000000000000e+03 4.862364438793151683e-06
9.298000000000000000e+03 4.857648258260860120e-06
9.299000000000000000e+03 4.852968834209023357e-06
9.300000000000000000e+03 4.851813274500902619e-06
9.301000000000000000e+03 4.848334694453573106e-06
9.302000000000000000e+03 4.845696617281193707e-06
9.303000000000000000e+03 4.842921899141651614e-06
9.304000000000000000e+03 4.841871031503479579e-06
9.305000000000000000e+03 4.840330325968177982e-06
9.306000000000000000e+03 4.838219204500706903e-06
9.307000000000000000e+03 4.834308303138599763e-06
9.308000000000000000e+03 4.827130697397450504e-06
9.309000000000000000e+03 4.824278595091560962e-06
9.310000000000000000e+03 4.822663169951123259e-06
9.311000000000000000e+03 4.820549104668057515e-06
9.312000000000000000e+03 4.814311205362146076e-06
9.313000000000000000e+03 4.809007025195818349e-06
9.314000000000000000e+03 4.802337563126714172e-06
9.315000000000000000e+03 4.801633490538129399e-06
9.316000000000000000e+03 4.797473749093662976e-06
9.317000000000000000e+03 4.796510458542534954e-06
9.318000000000000000e+03 4.791692750130524778e-06
9.319000000000000000e+03 4.790062350469195373e-06
9.320000000000000000e+03 4.787008413031060694e-06
9.321000000000000000e+03 4.780031789989234519e-06
9.322000000000000000e+03 4.775622831971545927e-06
9.323000000000000000e+03 4.769450962438215484e-06
9.324000000000000000e+03 4.766640884528275705e-06
9.325000000000000000e+03 4.765442080780273525e-06
9.326000000000000000e+03 4.764891630714695302e-06
9.327000000000000000e+03 4.763560275850019174e-06
9.328000000000000000e+03 4.761248757999833442e-06
9.329000000000000000e+03 4.756473434311438865e-06
9.330000000000000000e+03 4.749972389743787201e-06
9.331000000000000000e+03 4.739085984278905984e-06
9.332000000000000000e+03 4.733718794853518975e-06
9.333000000000000000e+03 4.726590408703356385e-06
9.334000000000000000e+03 4.717687390359964388e-06
9.335000000000000000e+03 4.714766243182443057e-06
9.336000000000000000e+03 4.712546126628074948e-06
9.337000000000000000e+03 4.710549140290566184e-06
9.338000000000000000e+03 4.709428093027018990e-06
9.339000000000000000e+03 4.704552336155962192e-06
9.340000000000000000e+03 4.700412576853082259e-06
9.341000000000000000e+03 4.698693099070036140e-06
9.342000000000000000e+03 4.693694955430412240e-06
9.343000000000000000e+03 4.690750209486523188e-06
9.344000000000000000e+03 4.687781221151764370e-06
9.345000000000000000e+03 4.676664031690903719e-06
9.346000000000000000e+03 4.675956389675836452e-06
9.347000000000000000e+03 4.671345404554036225e-06
9.348000000000000000e+03 4.666752015546853834e-06
9.349000000000000000e+03 4.664410764030481594e-06
9.350000000000000000e+03 4.658842985279501968e-06
9.351000000000000000e+03 4.648998866865728442e-06
9.352000000000000000e+03 4.644656308863196965e-06
9.353000000000000000e+03 4.634376948679882712e-06
9.354000000000000000e+03 4.630719458045976574e-06
9.355000000000000000e+03 4.625766111915543755e-06
9.356000000000000000e+03 4.618991529638475044e-06
9.357000000000000000e+03 4.616879341658314984e-06
9.358000000000000000e+03 4.613573318240947155e-06
9.359000000000000000e+03 4.607657608169562774e-06
9.360000000000000000e+03 4.604766995069950698e-06
9.361000000000000000e+03 4.599853069006659910e-06
9.362000000000000000e+03 4.594562337320142968e-06
9.363000000000000000e+03 4.590557561161919917e-06
9.364000000000000000e+03 4.581906116039277630e-06
9.365000000000000000e+03 4.576148245712672874e-06
9.366000000000000000e+03 4.573650499681986082e-06
9.367000000000000000e+03 4.570499215793510545e-06
9.368000000000000000e+03 4.569406521438793638e-06
9.369000000000000000e+03 4.566935292685482554e-06
9.370000000000000000e+03 4.562836833929438936e-06
9.371000000000000000e+03 4.560178414344488113e-06
9.372000000000000000e+03 4.557245644305535103e-06
9.373000000000000000e+03 4.551394379960068009e-06
9.374000000000000000e+03 4.548738344217012734e-06
9.375000000000000000e+03 4.547092677117923568e-06
9.376000000000000000e+03 4.543007397920262335e-06
9.377000000000000000e+03 4.536819121837847435e-06
9.378000000000000000e+03 4.535995863403270892e-06
9.379000000000000000e+03 4.532954144793316811e-06
9.380000000000000000e+03 4.529732476407657137e-06
9.381000000000000000e+03 4.526347360854172622e-06
9.382000000000000000e+03 4.521399126673019379e-06
9.383000000000000000e+03 4.518688254761924339e-06
9.384000000000000000e+03 4.511007611626227831e-06
9.385000000000000000e+03 4.508747006355680327e-06
9.386000000000000000e+03 4.507209056252618730e-06
9.387000000000000000e+03 4.505865650666079648e-06
9.388000000000000000e+03 4.504025906402343347e-06
9.389000000000000000e+03 4.493835554429949772e-06
9.390000000000000000e+03 4.489064697396725757e-06
9.391000000000000000e+03 4.488167493877079111e-06
9.392000000000000000e+03 4.486079342594087676e-06
9.393000000000000000e+03 4.469553028893261275e-06
9.394000000000000000e+03 4.468649406852840785e-06
9.395000000000000000e+03 4.461191328867180943e-06
9.396000000000000000e+03 4.458152490175120006e-06
9.397000000000000000e+03 4.453521641680188476e-06
9.398000000000000000e+03 4.450351889416229509e-06
9.399000000000000000e+03 4.448312466201532377e-06
9.400000000000000000e+03 4.447544508394582114e-06
9.401000000000000000e+03 4.443037373442117747e-06
9.402000000000000000e+03 4.437037409296595049e-06
9.403000000000000000e+03 4.435457664581106831e-06
9.404000000000000000e+03 4.427847152443132201e-06
9.405000000000000000e+03 4.424814515872727481e-06
9.406000000000000000e+03 4.421269945214441693e-06
9.407000000000000000e+03 4.418925797867447749e-06
9.408000000000000000e+03 4.415808653962801259e-06
9.409000000000000000e+03 4.414933387245426902e-06
9.410000000000000000e+03 4.412519963078887771e-06
9.411000000000000000e+03 4.401897294308944972e-06
9.412000000000000000e+03 4.398781209134808732e-06
9.413000000000000000e+03 4.397359758322747881e-06
9.414000000000000000e+03 4.393037503169767746e-06
9.415000000000000000e+03 4.390453074543995439e-06
9.416000000000000000e+03 4.384963939051950331e-06
9.417000000000000000e+03 4.382472590053119831e-06
9.418000000000000000e+03 4.380146370474504540e-06
9.419000000000000000e+03 4.378619980410694032e-06
9.420000000000000000e+03 4.377445630695256861e-06
9.421000000000000000e+03 4.375448530429525467e-06
9.422000000000000000e+03 4.355084593020720480e-06
9.423000000000000000e+03 4.349690308251583224e-06
9.424000000000000000e+03 4.347193741976199248e-06
9.425000000000000000e+03 4.343911350911527642e-06
9.426000000000000000e+03 4.343288472888494461e-06
9.427000000000000000e+03 4.333978819137508029e-06
9.428000000000000000e+03 4.326936086511144423e-06
9.429000000000000000e+03 4.325195388279612673e-06
9.430000000000000000e+03 4.316851299365530040e-06
9.431000000000000000e+03 4.316479775658753717e-06
9.432000000000000000e+03 4.315871252322137590e-06
9.433000000000000000e+03 4.314450217344988986e-06
9.434000000000000000e+03 4.301294750055859728e-06
9.435000000000000000e+03 4.299920762795269749e-06
9.436000000000000000e+03 4.289696945624643620e-06
9.437000000000000000e+03 4.286557236362006691e-06
9.438000000000000000e+03 4.282037991448365137e-06
9.439000000000000000e+03 4.281123484520670764e-06
9.440000000000000000e+03 4.279594262926142659e-06
9.441000000000000000e+03 4.275474318809961904e-06
9.442000000000000000e+03 4.273978212912182724e-06
9.443000000000000000e+03 4.273960431244154076e-06
9.444000000000000000e+03 4.270113114190975356e-06
9.445000000000000000e+03 4.269871646117384618e-06
9.446000000000000000e+03 4.269617478096381169e-06
9.447000000000000000e+03 4.265760496214338030e-06
9.448000000000000000e+03 4.262843573790985265e-06
9.449000000000000000e+03 4.259715705189984157e-06
9.450000000000000000e+03 4.255573202593645110e-06
9.451000000000000000e+03 4.243800009313055181e-06
9.452000000000000000e+03 4.240472259097835431e-06
9.453000000000000000e+03 4.238642210980637967e-06
9.454000000000000000e+03 4.225229365806580681e-06
9.455000000000000000e+03 4.223338344129372470e-06
9.456000000000000000e+03 4.219383828215770622e-06
9.457000000000000000e+03 4.215369174544654574e-06
9.458000000000000000e+03 4.213295034527184360e-06
9.459000000000000000e+03 4.207309552712382094e-06
9.460000000000000000e+03 4.202096181177061634e-06
9.461000000000000000e+03 4.199695449794054962e-06
9.462000000000000000e+03 4.199311128231574039e-06
9.463000000000000000e+03 4.192003813780856822e-06
9.464000000000000000e+03 4.188724279513133301e-06
9.465000000000000000e+03 4.186681436265240824e-06
9.466000000000000000e+03 4.184424149669535022e-06
9.467000000000000000e+03 4.183411122452539155e-06
9.468000000000000000e+03 4.181646337219324537e-06
9.469000000000000000e+03 4.174433366488452897e-06
9.470000000000000000e+03 4.174122187607150355e-06
9.471000000000000000e+03 4.171989194025642664e-06
9.472000000000000000e+03 4.164112964990932504e-06
9.473000000000000000e+03 4.154590653683996761e-06
9.474000000000000000e+03 4.150024007054631531e-06
9.475000000000000000e+03 4.148188792885504703e-06
9.476000000000000000e+03 4.144134219285462375e-06
9.477000000000000000e+03 4.140363655627845565e-06
9.478000000000000000e+03 4.138550295460239027e-06
9.479000000000000000e+03 4.136546991176171851e-06
9.480000000000000000e+03 4.135811911127780821e-06
9.481000000000000000e+03 4.129370569478491536e-06
9.482000000000000000e+03 4.127955861525395890e-06
9.483000000000000000e+03 4.123871379524839469e-06
9.484000000000000000e+03 4.118128052206806606e-06
9.485000000000000000e+03 4.115595876060893942e-06
9.486000000000000000e+03 4.109722069086682094e-06
9.487000000000000000e+03 4.107575714167237400e-06
9.488000000000000000e+03 4.106642999628453142e-06
9.489000000000000000e+03 4.102650791916230905e-06
9.490000000000000000e+03 4.098722530261406673e-06
9.491000000000000000e+03 4.094341134647848330e-06
9.492000000000000000e+03 4.087664622415947858e-06
9.493000000000000000e+03 4.080143470464979207e-06
9.494000000000000000e+03 4.063257547567341793e-06
9.495000000000000000e+03 4.056325306829810781e-06
9.496000000000000000e+03 4.052709632399942243e-06
9.497000000000000000e+03 4.046401179931363612e-06
9.498000000000000000e+03 4.045397679373869330e-06
9.499000000000000000e+03 4.042348992907402765e-06
9.500000000000000000e+03 4.038189474496770717e-06
9.501000000000000000e+03 4.034136996932373210e-06
9.502000000000000000e+03 4.024570910549710947e-06
9.503000000000000000e+03 4.020474718960157443e-06
9.504000000000000000e+03 4.002684563396850005e-06
9.505000000000000000e+03 3.998362621551183347e-06
9.506000000000000000e+03 3.995742326913072862e-06
9.507000000000000000e+03 3.992351115203762147e-06
9.508000000000000000e+03 3.991612330835586648e-06
9.509000000000000000e+03 3.990783494079595290e-06
9.510000000000000000e+03 3.987042902099654371e-06
9.511000000000000000e+03 3.986490121369893279e-06
9.512000000000000000e+03 3.984012935431845677e-06
9.513000000000000000e+03 3.981567218068586386e-06
9.514000000000000000e+03 3.976403965596046538e-06
9.515000000000000000e+03 3.973217215063249440e-06
9.516000000000000000e+03 3.968475724115897636e-06
9.517000000000000000e+03 3.966003313704874843e-06
9.518000000000000000e+03 3.963401166525141186e-06
9.519000000000000000e+03 3.954209242645060951e-06
9.520000000000000000e+03 3.947006698273354490e-06
9.521000000000000000e+03 3.945757024201030929e-06
9.522000000000000000e+03 3.944623967191666309e-06
9.523000000000000000e+03 3.938186219113875882e-06
9.524000000000000000e+03 3.936868155319664462e-06
9.525000000000000000e+03 3.933588968936413263e-06
9.526000000000000000e+03 3.930065991177006859e-06
9.527000000000000000e+03 3.929103442257974674e-06
9.528000000000000000e+03 3.925983573676350512e-06
9.529000000000000000e+03 3.921662010375477124e-06
9.530000000000000000e+03 3.918390647214138500e-06
9.531000000000000000e+03 3.917873402544579586e-06
9.532000000000000000e+03 3.916174090694603136e-06
9.533000000000000000e+03 3.912826848302312014e-06
9.534000000000000000e+03 3.908374705607694224e-06
9.535000000000000000e+03 3.907289498168102657e-06
9.536000000000000000e+03 3.905942780300405231e-06
9.537000000000000000e+03 3.903892673395795634e-06
9.538000000000000000e+03 3.893791956682831305e-06
9.539000000000000000e+03 3.883586548197514829e-06
9.540000000000000000e+03 3.881955257148905918e-06
9.541000000000000000e+03 3.879757907218578955e-06
9.542000000000000000e+03 3.878840527523985780e-06
9.543000000000000000e+03 3.876755844377883638e-06
9.544000000000000000e+03 3.875487525924217930e-06
9.545000000000000000e+03 3.874475580731333180e-06
9.546000000000000000e+03 3.869347524320549852e-06
9.547000000000000000e+03 3.866315760830020435e-06
9.548000000000000000e+03 3.865258406817184530e-06
9.549000000000000000e+03 3.859811863871277809e-06
9.550000000000000000e+03 3.857376486475969148e-06
9.551000000000000000e+03 3.853166596126686661e-06
9.552000000000000000e+03 3.850188334170823920e-06
9.553000000000000000e+03 3.845128107340350792e-06
9.554000000000000000e+03 3.842721010389396556e-06
9.555000000000000000e+03 3.833769509267723262e-06
9.556000000000000000e+03 3.828713405939562509e-06
9.557000000000000000e+03 3.823961549538354135e-06
9.558000000000000000e+03 3.822497288512627455e-06
9.559000000000000000e+03 3.816856884492443481e-06
9.560000000000000000e+03 3.814239882423405813e-06
9.561000000000000000e+03 3.811467886972112639e-06
9.562000000000000000e+03 3.806597613158895152e-06
9.563000000000000000e+03 3.804512687218921725e-06
9.564000000000000000e+03 3.800445430898350769e-06
9.565000000000000000e+03 3.796790870700623652e-06
9.566000000000000000e+03 3.795467740342818579e-06
9.567000000000000000e+03 3.794172455235538427e-06
9.568000000000000000e+03 3.792389318953506578e-06
9.569000000000000000e+03 3.786864845932634059e-06
9.570000000000000000e+03 3.785436562803969015e-06
9.571000000000000000e+03 3.783053380367389651e-06
9.572000000000000000e+03 3.772126832495625433e-06
9.573000000000000000e+03 3.771524401205605511e-06
9.574000000000000000e+03 3.769794330815318624e-06
9.575000000000000000e+03 3.767899859993542941e-06
9.576000000000000000e+03 3.764400689448342344e-06
9.577000000000000000e+03 3.759014098137857608e-06
9.578000000000000000e+03 3.753390665427775195e-06
9.579000000000000000e+03 3.751725361311063531e-06
9.580000000000000000e+03 3.747829838720875395e-06
9.581000000000000000e+03 3.747003038787631464e-06
9.582000000000000000e+03 3.745915108137768384e-06
9.583000000000000000e+03 3.741825796523436595e-06
9.584000000000000000e+03 3.738203152019813426e-06
9.585000000000000000e+03 3.731329202303897222e-06
9.586000000000000000e+03 3.730444291628763296e-06
9.587000000000000000e+03 3.729874869558020502e-06
9.588000000000000000e+03 3.726416526724524067e-06
9.589000000000000000e+03 3.723709315497301977e-06
9.590000000000000000e+03 3.719375525152822918e-06
9.591000000000000000e+03 3.717291523109024392e-06
9.592000000000000000e+03 3.714259100132535701e-06
9.593000000000000000e+03 3.711361998121109780e-06
9.594000000000000000e+03 3.708730937830818250e-06
9.595000000000000000e+03 3.705378819283175881e-06
9.596000000000000000e+03 3.702403806667566943e-06
9.597000000000000000e+03 3.696471214642249255e-06
9.598000000000000000e+03 3.691759272614610095e-06
9.599000000000000000e+03 3.690633384514064985e-06
9.600000000000000000e+03 3.681443882167295534e-06
9.601000000000000000e+03 3.677204512850894975e-06
9.602000000000000000e+03 3.673274367688933747e-06
9.603000000000000000e+03 3.671466168709786090e-06
9.604000000000000000e+03 3.669395088689254364e-06
9.605000000000000000e+03 3.663174361307710965e-06
9.606000000000000000e+03 3.660156892309964959e-06
9.607000000000000000e+03 3.647992227562980365e-06
9.608000000000000000e+03 3.643702755047700963e-06
9.609000000000000000e+03 3.641965921872192758e-06
9.610000000000000000e+03 3.641385764701198449e-06
9.611000000000000000e+03 3.639320559758497433e-06
9.612000000000000000e+03 3.634830767571484474e-06
9.613000000000000000e+03 3.631271298413263280e-06
9.614000000000000000e+03 3.627649700237984156e-06
9.615000000000000000e+03 3.622042125424561321e-06
9.616000000000000000e+03 3.614224716929989589e-06
9.617000000000000000e+03 3.607113887244760152e-06
9.618000000000000000e+03 3.604632714223491393e-06
9.619000000000000000e+03 3.602277145630598460e-06
9.620000000000000000e+03 3.597976359124236025e-06
9.621000000000000000e+03 3.593173031956999281e-06
9.622000000000000000e+03 3.587400337328060103e-06
9.623000000000000000e+03 3.584641921761822997e-06
9.624000000000000000e+03 3.583363389487215825e-06
9.625000000000000000e+03 3.577735012759641612e-06
9.626000000000000000e+03 3.572892844517947525e-06
9.627000000000000000e+03 3.571618799848657914e-06
9.628000000000000000e+03 3.569813802505092512e-06
9.629000000000000000e+03 3.559468983887326946e-06
9.630000000000000000e+03 3.556041189327215753e-06
9.631000000000000000e+03 3.551435831989451010e-06
9.632000000000000000e+03 3.549759519194289975e-06
9.633000000000000000e+03 3.549145932594963778e-06
9.634000000000000000e+03 3.542832556976477080e-06
9.635000000000000000e+03 3.535968399051722307e-06
9.636000000000000000e+03 3.534522620735455940e-06
9.637000000000000000e+03 3.533065681651515741e-06
9.638000000000000000e+03 3.529599891789531456e-06
9.639000000000000000e+03 3.526055633645247992e-06
9.640000000000000000e+03 3.523398222995508208e-06
9.641000000000000000e+03 3.523332695635210674e-06
9.642000000000000000e+03 3.519189412525369472e-06
9.643000000000000000e+03 3.515140721337856704e-06
9.644000000000000000e+03 3.512522331291718195e-06
9.645000000000000000e+03 3.510908688895258651e-06
9.646000000000000000e+03 3.508910804720605442e-06
9.647000000000000000e+03 3.505551334349596983e-06
9.648000000000000000e+03 3.504726887560256285e-06
9.649000000000000000e+03 3.502245596130930882e-06
9.650000000000000000e+03 3.498905335647955694e-06
9.651000000000000000e+03 3.497434015113393999e-06
9.652000000000000000e+03 3.494108180299115876e-06
9.653000000000000000e+03 3.490396066309943745e-06
9.654000000000000000e+03 3.479708410227002419e-06
9.655000000000000000e+03 3.469063481173800934e-06
9.656000000000000000e+03 3.463549141917095512e-06
9.657000000000000000e+03 3.461308705794092042e-06
9.658000000000000000e+03 3.459059618641810307e-06
9.659000000000000000e+03 3.456087186899285704e-06
9.660000000000000000e+03 3.455275851816934841e-06
9.661000000000000000e+03 3.454217623409670426e-06
9.662000000000000000e+03 3.448621720618256884e-06
9.663000000000000000e+03 3.445288885825705175e-06
9.664000000000000000e+03 3.443889928924187974e-06
9.665000000000000000e+03 3.438828828456780701e-06
9.666000000000000000e+03 3.434290548231737103e-06
9.667000000000000000e+03 3.433972079750807154e-06
9.668000000000000000e+03 3.431898813745374966e-06
9.669000000000000000e+03 3.428026341866040565e-06
9.670000000000000000e+03 3.423078312288033542e-06
9.671000000000000000e+03 3.421235754759638475e-06
9.672000000000000000e+03 3.419303985626489260e-06
9.673000000000000000e+03 3.413070810501841798e-06
9.674000000000000000e+03 3.411861686401394972e-06
9.675000000000000000e+03 3.403138812455294024e-06
9.676000000000000000e+03 3.394161023922818049e-06
9.677000000000000000e+03 3.387253597384349113e-06
9.678000000000000000e+03 3.384989875396644355e-06
9.679000000000000000e+03 3.382464863978161621e-06
9.680000000000000000e+03 3.381505246321679307e-06
9.681000000000000000e+03 3.373958698739731349e-06
9.682000000000000000e+03 3.369989103447692797e-06
9.683000000000000000e+03 3.366505006889866163e-06
9.684000000000000000e+03 3.362541092691684964e-06
9.685000000000000000e+03 3.359575326955629827e-06
9.686000000000000000e+03 3.358787132541637171e-06
9.687000000000000000e+03 3.351305364942787879e-06
9.688000000000000000e+03 3.350010696097498947e-06
9.689000000000000000e+03 3.346995503304889284e-06
9.690000000000000000e+03 3.344924048620105976e-06
9.691000000000000000e+03 3.344699416942961048e-06
9.692000000000000000e+03 3.342943078117171329e-06
9.693000000000000000e+03 3.341224764642030566e-06
9.694000000000000000e+03 3.340735472890693236e-06
9.695000000000000000e+03 3.332843116408669897e-06
9.696000000000000000e+03 3.331180433618132918e-06
9.697000000000000000e+03 3.326274391193082205e-06
9.698000000000000000e+03 3.323803561232914524e-06
9.699000000000000000e+03 3.318640338163192205e-06
9.700000000000000000e+03 3.315842287453076079e-06
9.701000000000000000e+03 3.313519313357355349e-06
9.702000000000000000e+03 3.311066098089572036e-06
9.703000000000000000e+03 3.310590124456226213e-06
9.704000000000000000e+03 3.306225664750114723e-06
9.705000000000000000e+03 3.305203971664957533e-06
9.706000000000000000e+03 3.295758477108615353e-06
9.707000000000000000e+03 3.290567380162856202e-06
9.708000000000000000e+03 3.284302381645847484e-06
9.709000000000000000e+03 3.278332358210717953e-06
9.710000000000000000e+03 3.275020897934153547e-06
9.711000000000000000e+03 3.267718479556605972e-06
9.712000000000000000e+03 3.266455084503819111e-06
9.713000000000000000e+03 3.264307650412061026e-06
9.714000000000000000e+03 3.263022899043682852e-06
9.715000000000000000e+03 3.258240782061195499e-06
9.716000000000000000e+03 3.256723096383626320e-06
9.717000000000000000e+03 3.254471935440042380e-06
9.718000000000000000e+03 3.247987164256410947e-06
9.719000000000000000e+03 3.245870913602342034e-06
9.720000000000000000e+03 3.243762997210370899e-06
9.721000000000000000e+03 3.241611686879274676e-06
9.722000000000000000e+03 3.239048779525439790e-06
9.723000000000000000e+03 3.231133764350412393e-06
9.724000000000000000e+03 3.229231813982971601e-06
9.725000000000000000e+03 3.226315978650847910e-06
9.726000000000000000e+03 3.217751806574767558e-06
9.727000000000000000e+03 3.215791481959679539e-06
9.728000000000000000e+03 3.214554410883411853e-06
9.729000000000000000e+03 3.210302668456096256e-06
9.730000000000000000e+03 3.205435518012329977e-06
9.731000000000000000e+03 3.203178559443754560e-06
9.732000000000000000e+03 3.201905014786206216e-06
9.733000000000000000e+03 3.201365692488102758e-06
9.734000000000000000e+03 3.196757899748876117e-06
9.735000000000000000e+03 3.195974801832696857e-06
9.736000000000000000e+03 3.192839356021315784e-06
9.737000000000000000e+03 3.191522650679672430e-06
9.738000000000000000e+03 3.187996270897367915e-06
9.739000000000000000e+03 3.187660995524789487e-06
9.740000000000000000e+03 3.184601555785053639e-06
9.741000000000000000e+03 3.184024091915763070e-06
9.742000000000000000e+03 3.180854294366245099e-06
9.743000000000000000e+03 3.178923001584320670e-06
9.744000000000000000e+03 3.175996922280165269e-06
9.745000000000000000e+03 3.172141937337787488e-06
9.746000000000000000e+03 3.168703400691771693e-06
9.747000000000000000e+03 3.167309907983554102e-06
9.748000000000000000e+03 3.165239238231757983e-06
9.749000000000000000e+03 3.157147904320800962e-06
9.750000000000000000e+03 3.150882031833363441e-06
9.751000000000000000e+03 3.147091591759454822e-06
9.752000000000000000e+03 3.141830504553212298e-06
9.753000000000000000e+03 3.138532821681297024e-06
9.754000000000000000e+03 3.134456085796813697e-06
9.755000000000000000e+03 3.133691476211871903e-06
9.756000000000000000e+03 3.129771653546006822e-06
9.757000000000000000e+03 3.126249322662140274e-06
9.758000000000000000e+03 3.121273446860013836e-06
9.759000000000000000e+03 3.116960685936098015e-06
9.760000000000000000e+03 3.114610311132294296e-06
9.761000000000000000e+03 3.111363518334117637e-06
9.762000000000000000e+03 3.105241879432034572e-06
9.763000000000000000e+03 3.104813311260410976e-06
9.764000000000000000e+03 3.103665426999087407e-06
9.765000000000000000e+03 3.103400746007483710e-06
9.766000000000000000e+03 3.101131024167138379e-06
9.767000000000000000e+03 3.098315125502062015e-06
9.768000000000000000e+03 3.094011975174861343e-06
9.769000000000000000e+03 3.092956736539443568e-06
9.770000000000000000e+03 3.088099284342676994e-06
9.771000000000000000e+03 3.085010166853646086e-06
9.772000000000000000e+03 3.083329951832547939e-06
9.773000000000000000e+03 3.076066527507187967e-06
9.774000000000000000e+03 3.075207165221916974e-06
9.775000000000000000e+03 3.070816737808491612e-06
9.776000000000000000e+03 3.068060136302027096e-06
9.777000000000000000e+03 3.066400586302393506e-06
9.778000000000000000e+03 3.061897924564743920e-06
9.779000000000000000e+03 3.059518132925239727e-06
9.780000000000000000e+03 3.057753759328087887e-06
9.781000000000000000e+03 3.054822744619341050e-06
9.782000000000000000e+03 3.050781468154653165e-06
9.783000000000000000e+03 3.049116027342633261e-06
9.784000000000000000e+03 3.048220692484374504e-06
9.785000000000000000e+03 3.044964710949769318e-06
9.786000000000000000e+03 3.041399324591665953e-06
9.787000000000000000e+03 3.034898318910660353e-06
9.788000000000000000e+03 3.029924590863562415e-06
9.789000000000000000e+03 3.028166386895589438e-06
9.790000000000000000e+03 3.024798820133007242e-06
9.791000000000000000e+03 3.021377802034847929e-06
9.792000000000000000e+03 3.018923951814695528e-06
9.793000000000000000e+03 3.010760135145261024e-06
9.794000000000000000e+03 3.007741644413861032e-06
9.795000000000000000e+03 3.002777617509571087e-06
9.796000000000000000e+03 2.999607003436975548e-06
9.797000000000000000e+03 2.997233336189378022e-06
9.798000000000000000e+03 2.993364447003390987e-06
9.799000000000000000e+03 2.990980581592895113e-06
9.800000000000000000e+03 2.988392085023356120e-06
9.801000000000000000e+03 2.984283400486192555e-06
9.802000000000000000e+03 2.977121548912158846e-06
9.803000000000000000e+03 2.974822910670287426e-06
9.804000000000000000e+03 2.969822205900654267e-06
9.805000000000000000e+03 2.969539978705912256e-06
9.806000000000000000e+03 2.966908701953416509e-06
9.807000000000000000e+03 2.962698577111872141e-06
9.808000000000000000e+03 2.961341977963514845e-06
9.809000000000000000e+03 2.956733532170343072e-06
9.810000000000000000e+03 2.953116706949922442e-06
9.811000000000000000e+03 2.950275689923968266e-06
9.812000000000000000e+03 2.949476661506826216e-06
9.813000000000000000e+03 2.945648835481683098e-06
9.814000000000000000e+03 2.941906773303258181e-06
9.815000000000000000e+03 2.935724995059578862e-06
9.816000000000000000e+03 2.933659243368081165e-06
9.817000000000000000e+03 2.925077379504565622e-06
9.818000000000000000e+03 2.924158997862658708e-06
9.819000000000000000e+03 2.920643339351520177e-06
9.820000000000000000e+03 2.919334639267289422e-06
9.821000000000000000e+03 2.914808367061718624e-06
9.822000000000000000e+03 2.905783806914309075e-06
9.823000000000000000e+03 2.903523464046443466e-06
9.824000000000000000e+03 2.902611599557647317e-06
9.825000000000000000e+03 2.900057028795504924e-06
9.826000000000000000e+03 2.895884166107075591e-06
9.827000000000000000e+03 2.892548637835089336e-06
9.828000000000000000e+03 2.890233762643747318e-06
9.829000000000000000e+03 2.887160582868310435e-06
9.830000000000000000e+03 2.883893800622392178e-06
9.831000000000000000e+03 2.873153522976529925e-06
9.832000000000000000e+03 2.869816483932349287e-06
9.833000000000000000e+03 2.868672922024999737e-06
9.834000000000000000e+03 2.867783265558563654e-06
9.835000000000000000e+03 2.865282299978843735e-06
9.836000000000000000e+03 2.863873671954568555e-06
9.837000000000000000e+03 2.861166723011762655e-06
9.838000000000000000e+03 2.860051399257594508e-06
9.839000000000000000e+03 2.858385560235504966e-06
9.840000000000000000e+03 2.857019479811937367e-06
9.841000000000000000e+03 2.852407982736394293e-06
9.842000000000000000e+03 2.850226381669744849e-06
9.843000000000000000e+03 2.835750507250784596e-06
9.844000000000000000e+03 2.833428654049256470e-06
9.845000000000000000e+03 2.830561167430405294e-06
9.846000000000000000e+03 2.825374335481435160e-06
9.847000000000000000e+03 2.820300260141783587e-06
9.848000000000000000e+03 2.818044562191695446e-06
9.849000000000000000e+03 2.814630038962510250e-06
9.850000000000000000e+03 2.812173974445380278e-06
9.851000000000000000e+03 2.810499001382796320e-06
9.852000000000000000e+03 2.808588017504221493e-06
9.853000000000000000e+03 2.806490796598422645e-06
9.854000000000000000e+03 2.803350127159758199e-06
9.855000000000000000e+03 2.801706254374085566e-06
9.856000000000000000e+03 2.799921120687484161e-06
9.857000000000000000e+03 2.797096666173572564e-06
9.858000000000000000e+03 2.794977475718315336e-06
9.859000000000000000e+03 2.792985573109142584e-06
9.860000000000000000e+03 2.791369151683425229e-06
9.861000000000000000e+03 2.788388728984199809e-06
9.862000000000000000e+03 2.785958250572735778e-06
9.863000000000000000e+03 2.784064313684872498e-06
9.864000000000000000e+03 2.782264811873863525e-06
9.865000000000000000e+03 2.778383747188259810e-06
9.866000000000000000e+03 2.777663337809097717e-06
9.867000000000000000e+03 2.776277265470101175e-06
9.868000000000000000e+03 2.772181712609088742e-06
9.869000000000000000e+03 2.771301525959545571e-06
9.870000000000000000e+03 2.771057755504091537e-06
9.871000000000000000e+03 2.770193239194203375e-06
9.872000000000000000e+03 2.769138236078136340e-06
9.873000000000000000e+03 2.766235322195758523e-06
9.874000000000000000e+03 2.764459177283747989e-06
9.875000000000000000e+03 2.762284443904890174e-06
9.876000000000000000e+03 2.756507360359208260e-06
9.877000000000000000e+03 2.753869759280298133e-06
9.878000000000000000e+03 2.737650145667564404e-06
9.879000000000000000e+03 2.735069670022420711e-06
9.880000000000000000e+03 2.732014901637701467e-06
9.881000000000000000e+03 2.730099818673178902e-06
9.882000000000000000e+03 2.723909554624763893e-06
9.883000000000000000e+03 2.721496914184378466e-06
9.884000000000000000e+03 2.716496526556952595e-06
9.885000000000000000e+03 2.715788635805576474e-06
9.886000000000000000e+03 2.713562673580769162e-06
9.887000000000000000e+03 2.711028189816571994e-06
9.888000000000000000e+03 2.708717688248382885e-06
9.889000000000000000e+03 2.705482849272608781e-06
9.890000000000000000e+03 2.704105021178316082e-06
9.891000000000000000e+03 2.702995072529136097e-06
9.892000000000000000e+03 2.700887638771565801e-06
9.893000000000000000e+03 2.696194731515020345e-06
9.894000000000000000e+03 2.693223806302085050e-06
9.895000000000000000e+03 2.690612822631748350e-06
9.896000000000000000e+03 2.684140665782892518e-06
9.897000000000000000e+03 2.683454747547694123e-06
9.898000000000000000e+03 2.678364785300768379e-06
9.899000000000000000e+03 2.674964448243254317e-06
9.900000000000000000e+03 2.674051692611555289e-06
9.901000000000000000e+03 2.673190697181080091e-06
9.902000000000000000e+03 2.668123157814534790e-06
9.903000000000000000e+03 2.666344461403101307e-06
9.904000000000000000e+03 2.663271599168288905e-06
9.905000000000000000e+03 2.661136077697680844e-06
9.906000000000000000e+03 2.659264322092410936e-06
9.907000000000000000e+03 2.653907937278506134e-06
9.908000000000000000e+03 2.651034434039901055e-06
9.909000000000000000e+03 2.649343491292774069e-06
9.910000000000000000e+03 2.643798055654857935e-06
9.911000000000000000e+03 2.643496299299100882e-06
9.912000000000000000e+03 2.639749333884020784e-06
9.913000000000000000e+03 2.637911449027656582e-06
9.914000000000000000e+03 2.635582114690744713e-06
9.915000000000000000e+03 2.632467591814282058e-06
9.916000000000000000e+03 2.630542272073177379e-06
9.917000000000000000e+03 2.628655681594611184e-06
9.918000000000000000e+03 2.622322025933118208e-06
9.919000000000000000e+03 2.620998926877092558e-06
9.920000000000000000e+03 2.615172603176167398e-06
9.921000000000000000e+03 2.613888144416607073e-06
9.922000000000000000e+03 2.611415133075353580e-06
9.923000000000000000e+03 2.607781430077185899e-06
9.924000000000000000e+03 2.605693442305002191e-06
9.925000000000000000e+03 2.600001620864824492e-06
9.926000000000000000e+03 2.596058498376886488e-06
9.927000000000000000e+03 2.594952457471561398e-06
9.928000000000000000e+03 2.593801790221995034e-06
9.929000000000000000e+03 2.590630180253059162e-06
9.930000000000000000e+03 2.588429047174757808e-06
9.931000000000000000e+03 2.585977484461690506e-06
9.932000000000000000e+03 2.584915866742096762e-06
9.933000000000000000e+03 2.583165435533107052e-06
9.934000000000000000e+03 2.580313900768619416e-06
9.935000000000000000e+03 2.578707849476536891e-06
9.936000000000000000e+03 2.577188331006989919e-06
9.937000000000000000e+03 2.573068228027007992e-06
9.938000000000000000e+03 2.571630310198523472e-06
9.939000000000000000e+03 2.568191192522405088e-06
9.940000000000000000e+03 2.566237612187021647e-06
9.941000000000000000e+03 2.565240082384119641e-06
9.942000000000000000e+03 2.562831145342152240e-06
9.943000000000000000e+03 2.555976951831341343e-06
9.944000000000000000e+03 2.552978719399884195e-06
9.945000000000000000e+03 2.542772344400968540e-06
9.946000000000000000e+03 2.540726950098992967e-06
9.947000000000000000e+03 2.533371145305248232e-06
9.948000000000000000e+03 2.530145186665534475e-06
9.949000000000000000e+03 2.528890024692864761e-06
9.950000000000000000e+03 2.527833876706999584e-06
9.951000000000000000e+03 2.523661198244175179e-06
9.952000000000000000e+03 2.520954468680017624e-06
9.953000000000000000e+03 2.518535861821766450e-06
9.954000000000000000e+03 2.516155691599651508e-06
9.955000000000000000e+03 2.513337821846462062e-06
9.956000000000000000e+03 2.511479955515357115e-06
9.957000000000000000e+03 2.509615974652506540e-06
9.958000000000000000e+03 2.507943192546201290e-06
9.959000000000000000e+03 2.503995503385961966e-06
9.960000000000000000e+03 2.503022624970477324e-06
9.961000000000000000e+03 2.501861081498543570e-06
9.962000000000000000e+03 2.500001736400391353e-06
9.963000000000000000e+03 2.498587098663421711e-06
9.964000000000000000e+03 2.495976493234139889e-06
9.965000000000000000e+03 2.495672844767136405e-06
9.966000000000000000e+03 2.493669661423840784e-06
9.967000000000000000e+03 2.492723712139428732e-06
9.968000000000000000e+03 2.488086590944940009e-06
9.969000000000000000e+03 2.486569624762560863e-06
9.970000000000000000e+03 2.486228675957203512e-06
9.971000000000000000e+03 2.484030165923124358e-06
9.972000000000000000e+03 2.482292289312082745e-06
9.973000000000000000e+03 2.479933787974095961e-06
9.974000000000000000e+03 2.476692575858083552e-06
9.975000000000000000e+03 2.470046765102642377e-06
9.976000000000000000e+03 2.468438345694683932e-06
9.977000000000000000e+03 2.463607784820780727e-06
9.978000000000000000e+03 2.460959662054196371e-06
9.979000000000000000e+03 2.459644783176792353e-06
9.980000000000000000e+03 2.457559763744362209e-06
9.981000000000000000e+03 2.453190132142256498e-06
9.982000000000000000e+03 2.451581854919770620e-06
9.983000000000000000e+03 2.450534915069150713e-06
9.984000000000000000e+03 2.444158524300600700e-06
9.985000000000000000e+03 2.435989745476733878e-06
9.986000000000000000e+03 2.434596406593659388e-06
9.987000000000000000e+03 2.431500651193791252e-06
9.988000000000000000e+03 2.429069664047049958e-06
9.989000000000000000e+03 2.423663870911504220e-06
9.990000000000000000e+03 2.421909757845163736e-06
9.991000000000000000e+03 2.420986753769230327e-06
9.992000000000000000e+03 2.418252005076959361e-06
9.993000000000000000e+03 2.415595700916943523e-06
9.994000000000000000e+03 2.415451096659427906e-06
9.995000000000000000e+03 2.408084223413650995e-06
9.996000000000000000e+03 2.405201836856075613e-06
9.997000000000000000e+03 2.400670672178230203e-06
9.998000000000000000e+03 2.399525802692985460e-06
9.999000000000000000e+03 2.396726648166712560e-06
1.000000000000000000e+04 2.395893466732846998e-06
1.000100000000000000e+04 2.394524331488056961e-06
1.000200000000000000e+04 2.390048118760593493e-06
1.000300000000000000e+04 2.387851850971085659e-06
1.000400000000000000e+04 2.387521164933412224e-06
1.000500000000000000e+04 2.381402076769221632e-06
1.000600000000000000e+04 2.376145100856391092e-06
1.000700000000000000e+04 2.374335769661376794e-06
1.000800000000000000e+04 2.372827133615937400e-06
1.000900000000000000e+04 2.371094376677171055e-06
1.001000000000000000e+04 2.369732163896547783e-06
1.001100000000000000e+04 2.368703185822640821e-06
1.001200000000000000e+04 2.367146110264923466e-06
1.001300000000000000e+04 2.363757277130772630e-06
1.001400000000000000e+04 2.361697736386308035e-06
1.001500000000000000e+04 2.361254261842322328e-06
1.001600000000000000e+04 2.357713866197833017e-06
1.001700000000000000e+04 2.355046964019090435e-06
1.001800000000000000e+04 2.353519328811603483e-06
1.001900000000000000e+04 2.349730639832216223e-06
1.002000000000000000e+04 2.346769212817750850e-06
1.002100000000000000e+04 2.338883524788639464e-06
1.002200000000000000e+04 2.337372382446934218e-06
1.002300000000000000e+04 2.336358579637685761e-06
1.002400000000000000e+04 2.334109044902871060e-06
1.002500000000000000e+04 2.330286315571117434e-06
1.002600000000000000e+04 2.326869497795272781e-06
1.002700000000000000e+04 2.325992612280741166e-06
1.002800000000000000e+04 2.323104744416341781e-06
1.002900000000000000e+04 2.320592686306128089e-06
1.003000000000000000e+04 2.317018537031553478e-06
1.003100000000000000e+04 2.313009374384807534e-06
1.003200000000000000e+04 2.312481955294540636e-06
1.003300000000000000e+04 2.309824269145566153e-06
1.003400000000000000e+04 2.308887128314520203e-06
1.003500000000000000e+04 2.304888175578776063e-06
1.003600000000000000e+04 2.303753984696687794e-06
1.003700000000000000e+04 2.302478422766305044e-06
1.003800000000000000e+04 2.299910526827665176e-06
1.003900000000000000e+04 2.293996552573687117e-06
1.004000000000000000e+04 2.290842300588119403e-06
1.004100000000000000e+04 2.288525868247573343e-06
1.004200000000000000e+04 2.287877396533255839e-06
1.004300000000000000e+04 2.285367582771322283e-06
1.004400000000000000e+04 2.283037106608165128e-06
1.004500000000000000e+04 2.281182820276067739e-06
1.004600000000000000e+04 2.278190941675509747e-06
1.004700000000000000e+04 2.276756994275303087e-06
1.004800000000000000e+04 2.273889887555406494e-06
1.004900000000000000e+04 2.272368101723039452e-06
1.005000000000000000e+04 2.267979873384086957e-06
1.005100000000000000e+04 2.266449305248233212e-06
1.005200000000000000e+04 2.256222238917754780e-06
1.005300000000000000e+04 2.254426814762811225e-06
1.005400000000000000e+04 2.250073157964013062e-06
1.005500000000000000e+04 2.248470213090931523e-06
1.005600000000000000e+04 2.245713288298969463e-06
1.005700000000000000e+04 2.244286689279582436e-06
1.005800000000000000e+04 2.240953066431767439e-06
1.005900000000000000e+04 2.240325657765673070e-06
1.006000000000000000e+04 2.239376447647382525e-06
1.006100000000000000e+04 2.237215392821104718e-06
1.006200000000000000e+04 2.234573814712650160e-06
1.006300000000000000e+04 2.229824784396009007e-06
1.006400000000000000e+04 2.228113036174233155e-06
1.006500000000000000e+04 2.226902035275484005e-06
1.006600000000000000e+04 2.224063840503907661e-06
1.006700000000000000e+04 2.222800053487123360e-06
1.006800000000000000e+04 2.220236718569338635e-06
1.006900000000000000e+04 2.217678580934217387e-06
1.007000000000000000e+04 2.211033918244080264e-06
1.007100000000000000e+04 2.208906920902245356e-06
1.007200000000000000e+04 2.206864360762083897e-06
1.007300000000000000e+04 2.204815913086588436e-06
1.007400000000000000e+04 2.203569126056527998e-06
1.007500000000000000e+04 2.201704175173079780e-06
1.007600000000000000e+04 2.200332229668399041e-06
1.007700000000000000e+04 2.198212626252167464e-06
1.007800000000000000e+04 2.194837400011770658e-06
1.007900000000000000e+04 2.192935934331056384e-06
1.008000000000000000e+04 2.191383243868091653e-06
1.008100000000000000e+04 2.187635486822232038e-06
1.008200000000000000e+04 2.186086999259750782e-06
1.008300000000000000e+04 2.185888811871147839e-06
1.008400000000000000e+04 2.183974682194882407e-06
1.008500000000000000e+04 2.178202663857748108e-06
1.008600000000000000e+04 2.178158426191990525e-06
1.008700000000000000e+04 2.174567395639115895e-06
1.008800000000000000e+04 2.169107645119295491e-06
1.008900000000000000e+04 2.166677918129323814e-06
1.009000000000000000e+04 2.165636383934064329e-06
1.009100000000000000e+04 2.163917715999208491e-06
1.009200000000000000e+04 2.160697917374209289e-06
1.009300000000000000e+04 2.159844850919711670e-06
1.009400000000000000e+04 2.158232933681555607e-06
1.009500000000000000e+04 2.153297138819653652e-06
1.009600000000000000e+04 2.150286711915352666e-06
1.009700000000000000e+04 2.146606224201459206e-06
1.009800000000000000e+04 2.145621189523326962e-06
1.009900000000000000e+04 2.143155334532196779e-06
1.010000000000000000e+04 2.140575096064081185e-06
1.010100000000000000e+04 2.138756956196779615e-06
1.010200000000000000e+04 2.135835841712774249e-06
1.010300000000000000e+04 2.131455035250376472e-06
1.010400000000000000e+04 2.129775564060668529e-06
1.010500000000000000e+04 2.127545026780435431e-06
1.010600000000000000e+04 2.123556485652185617e-06
1.010700000000000000e+04 2.119725653394420042e-06
1.010800000000000000e+04 2.118710609868073653e-06
1.010900000000000000e+04 2.115312597912593037e-06
1.011000000000000000e+04 2.112742969949289334e-06
1.011100000000000000e+04 2.110253520805746759e-06
1.011200000000000000e+04 2.107971300042067944e-06
1.011300000000000000e+04 2.105828246975904769e-06
1.011400000000000000e+04 2.102774306981599991e-06
1.011500000000000000e+04 2.102160400707224965e-06
1.011600000000000000e+04 2.099212924244850577e-06
1.011700000000000000e+04 2.096451461286715744e-06
1.011800000000000000e+04 2.093938279055792815e-06
1.011900000000000000e+04 2.092383899934405039e-06
1.012000000000000000e+04 2.090126201954870167e-06
1.012100000000000000e+04 2.089488761649229006e-06
1.012200000000000000e+04 2.086944447394698146e-06
1.012300000000000000e+04 2.085080496933582489e-06
1.012400000000000000e+04 2.082597431947077993e-06
1.012500000000000000e+04 2.080765594379379673e-06
1.012600000000000000e+04 2.079365107367230819e-06
1.012700000000000000e+04 2.076011359844830581e-06
1.012800000000000000e+04 2.073431814345890054e-06
1.012900000000000000e+04 2.071135248072792658e-06
1.013000000000000000e+04 2.068324404933637165e-06
1.013100000000000000e+04 2.065306054224893271e-06
1.013200000000000000e+04 2.062335392689270298e-06
1.013300000000000000e+04 2.057332119943683983e-06
1.013400000000000000e+04 2.055545935427492795e-06
1.013500000000000000e+04 2.050217102571471815e-06
1.013600000000000000e+04 2.046440503782906701e-06
1.013700000000000000e+04 2.042699289224516044e-06
1.013800000000000000e+04 2.041233557738332475e-06
1.013900000000000000e+04 2.036399429829704391e-06
1.014000000000000000e+04 2.035212625724911936e-06
1.014100000000000000e+04 2.032073822209367597e-06
1.014200000000000000e+04 2.030019691995752881e-06
1.014300000000000000e+04 2.028156997722066454e-06
1.014400000000000000e+04 2.021857036556869181e-06
1.014500000000000000e+04 2.020338402982551996e-06
1.014600000000000000e+04 2.018093803585258122e-06
1.014700000000000000e+04 2.013169987189117178e-06
1.014800000000000000e+04 2.010928980653989242e-06
1.014900000000000000e+04 2.010153548492445781e-06
1.015000000000000000e+04 2.007730016405583831e-06
1.015100000000000000e+04 2.006519551077589551e-06
1.015200000000000000e+04 2.002422266879158969e-06
1.015300000000000000e+04 2.000024866221874465e-06
1.015400000000000000e+04 1.997443917383259637e-06
1.015500000000000000e+04 1.993362823436787124e-06
1.015600000000000000e+04 1.992720711777211020e-06
1.015700000000000000e+04 1.990953831099804196e-06
1.015800000000000000e+04 1.988632541104804756e-06
1.015900000000000000e+04 1.988032391232138418e-06
1.016000000000000000e+04 1.985245698115005082e-06
1.016100000000000000e+04 1.983261853652952431e-06
1.016200000000000000e+04 1.975689766194171215e-06
1.016300000000000000e+04 1.973362204642416612e-06
1.016400000000000000e+04 1.968699279599537462e-06
1.016500000000000000e+04 1.966957544965483851e-06
1.016600000000000000e+04 1.966713265330396105e-06
1.016700000000000000e+04 1.963481899802760239e-06
1.016800000000000000e+04 1.961166727501697261e-06
1.016900000000000000e+04 1.959144107215438199e-06
1.017000000000000000e+04 1.955981037278246643e-06
1.017100000000000000e+04 1.955343789968237504e-06
1.017200000000000000e+04 1.953145589750414099e-06
1.017300000000000000e+04 1.952617197253708993e-06
1.017400000000000000e+04 1.951300552484224754e-06
1.017500000000000000e+04 1.947618687362253883e-06
1.017600000000000000e+04 1.945848251564108993e-06
1.017700000000000000e+04 1.943769402918827561e-06
1.017800000000000000e+04 1.942440071847176957e-06
1.017900000000000000e+04 1.942133095887061069e-06
1.018000000000000000e+04 1.938362480473613599e-06
1.018100000000000000e+04 1.935904557418545109e-06
1.018200000000000000e+04 1.934478482486715661e-06
1.018300000000000000e+04 1.933186073704619773e-06
1.018400000000000000e+04 1.928456665886123171e-06
1.018500000000000000e+04 1.924040240903807858e-06
1.018600000000000000e+04 1.923633083183612960e-06
1.018700000000000000e+04 1.919975978354764648e-06
1.018800000000000000e+04 1.918970984941403806e-06
1.018900000000000000e+04 1.915167984406755183e-06
1.019000000000000000e+04 1.913805256334188597e-06
1.019100000000000000e+04 1.911568034860955124e-06
1.019200000000000000e+04 1.909428234468215268e-06
1.019300000000000000e+04 1.906908514404345659e-06
1.019400000000000000e+04 1.905647018657448448e-06
1.019500000000000000e+04 1.903619866745990532e-06
1.019600000000000000e+04 1.900213570369025706e-06
1.019700000000000000e+04 1.899041212888484985e-06
1.019800000000000000e+04 1.897962629058152773e-06
1.019900000000000000e+04 1.895594434809519168e-06
1.020000000000000000e+04 1.892210404048070930e-06
1.020100000000000000e+04 1.889496116572498946e-06
1.020200000000000000e+04 1.886880297402207968e-06
1.020300000000000000e+04 1.885190135508323393e-06
1.020400000000000000e+04 1.882641459968483417e-06
1.020500000000000000e+04 1.876620829291877410e-06
1.020600000000000000e+04 1.875194484865821791e-06
1.020700000000000000e+04 1.873375179895442778e-06
1.020800000000000000e+04 1.870410914722172149e-06
1.020900000000000000e+04 1.869476785773799980e-06
1.021000000000000000e+04 1.868315525444510460e-06
1.021100000000000000e+04 1.866206870280601642e-06
1.021200000000000000e+04 1.861579749663419935e-06
1.021300000000000000e+04 1.858885272547748301e-06
1.021400000000000000e+04 1.856208347853042020e-06
1.021500000000000000e+04 1.853352439214293475e-06
1.021600000000000000e+04 1.851396108735028972e-06
1.021700000000000000e+04 1.849905602193157877e-06
1.021800000000000000e+04 1.846627742270501534e-06
1.021900000000000000e+04 1.843767107454989928e-06
1.022000000000000000e+04 1.839358155607987179e-06
1.022100000000000000e+04 1.837365852452625802e-06
1.022200000000000000e+04 1.834318296861184581e-06
1.022300000000000000e+04 1.831461119836344714e-06
1.022400000000000000e+04 1.830374969154329215e-06
1.022500000000000000e+04 1.828907473020141254e-06
1.022600000000000000e+04 1.824458340445284724e-06
1.022700000000000000e+04 1.815620866393673934e-06
1.022800000000000000e+04 1.812397094834107909e-06
1.022900000000000000e+04 1.810304277978446517e-06
1.023000000000000000e+04 1.808615992891801098e-06
1.023100000000000000e+04 1.801742834018960405e-06
1.023200000000000000e+04 1.799095233138773036e-06
1.023300000000000000e+04 1.797169832023525458e-06
1.023400000000000000e+04 1.792237053660586401e-06
1.023500000000000000e+04 1.789378265237444093e-06
1.023600000000000000e+04 1.787983290074344105e-06
1.023700000000000000e+04 1.783879134355840968e-06
1.023800000000000000e+04 1.781843529859210597e-06
1.023900000000000000e+04 1.778223567049105696e-06
1.024000000000000000e+04 1.773640872991759199e-06
1.024100000000000000e+04 1.770044887491496458e-06
1.024200000000000000e+04 1.763818145602083323e-06
1.024300000000000000e+04 1.754677800828950541e-06
1.024400000000000000e+04 1.750286237699732799e-06
1.024500000000000000e+04 1.748885251383761052e-06
1.024600000000000000e+04 1.747626975996205956e-06
1.024700000000000000e+04 1.741913764238791459e-06
1.024800000000000000e+04 1.738885663820337188e-06
1.024900000000000000e+04 1.738243090983667586e-06
1.025000000000000000e+04 1.735625092853404668e-06
1.025100000000000000e+04 1.734119375495885409e-06
1.025200000000000000e+04 1.733777852145568907e-06
1.025300000000000000e+04 1.726689115820747534e-06
1.025400000000000000e+04 1.724692524283527727e-06
1.025500000000000000e+04 1.722052805045829567e-06
1.025600000000000000e+04 1.721127934483754734e-06
1.025700000000000000e+04 1.720411822977432164e-06
1.025800000000000000e+04 1.717439939194452502e-06
1.025900000000000000e+04 1.715418759817511191e-06
1.026000000000000000e+04 1.712863437912641340e-06
1.026100000000000000e+04 1.710543554480081537e-06
1.026200000000000000e+04 1.709874356641755435e-06
1.026300000000000000e+04 1.706875176024360316e-06
1.026400000000000000e+04 1.705262039231152376e-06
1.026500000000000000e+04 1.700449879262463582e-06
1.026600000000000000e+04 1.697745236915850823e-06
1.026700000000000000e+04 1.697073417229088368e-06
1.026800000000000000e+04 1.695260318447961146e-06
1.026900000000000000e+04 1.693291207943872876e-06
1.027000000000000000e+04 1.691477291481214157e-06
1.027100000000000000e+04 1.689343528768478474e-06
1.027200000000000000e+04 1.683806392646174730e-06
1.027300000000000000e+04 1.680580545485962809e-06
1.027400000000000000e+04 1.679325154332884941e-06
1.027500000000000000e+04 1.677697266683234010e-06
1.027600000000000000e+04 1.675588589826866470e-06
1.027700000000000000e+04 1.674773124653380421e-06
1.027800000000000000e+04 1.671287579228307710e-06
1.027900000000000000e+04 1.669317089186348622e-06
1.028000000000000000e+04 1.668354336175473608e-06
1.028100000000000000e+04 1.659236465157485833e-06
1.028200000000000000e+04 1.658115512662421057e-06
1.028300000000000000e+04 1.656387572640543631e-06
1.028400000000000000e+04 1.655007853050862464e-06
1.028500000000000000e+04 1.652323193636940193e-06
1.028600000000000000e+04 1.649084717864434980e-06
1.028700000000000000e+04 1.648469764618175426e-06
1.028800000000000000e+04 1.645387691188752908e-06
1.028900000000000000e+04 1.644365914687163632e-06
1.029000000000000000e+04 1.640443184964199362e-06
1.029100000000000000e+04 1.639838419355709244e-06
1.029200000000000000e+04 1.638315202516657627e-06
1.029300000000000000e+04 1.635938584149618280e-06
1.029400000000000000e+04 1.634598891752809306e-06
1.029500000000000000e+04 1.631561163691218288e-06
1.029600000000000000e+04 1.630828218631655121e-06
1.029700000000000000e+04 1.628397003996821172e-06
1.029800000000000000e+04 1.627398838530646337e-06
1.029900000000000000e+04 1.624093222974859134e-06
1.030000000000000000e+04 1.622350898086552679e-06
1.030100000000000000e+04 1.621515007243497167e-06
1.030200000000000000e+04 1.619284991248369732e-06
1.030300000000000000e+04 1.616283392129240063e-06
1.030400000000000000e+04 1.613924851974886598e-06
1.030500000000000000e+04 1.607254407699969546e-06
1.030600000000000000e+04 1.606707588050131438e-06
1.030700000000000000e+04 1.603963057270199218e-06
1.030800000000000000e+04 1.602283417745048889e-06
1.030900000000000000e+04 1.596966282202338594e-06
1.031000000000000000e+04 1.592890604790830232e-06
1.031100000000000000e+04 1.590092989573521254e-06
1.031200000000000000e+04 1.587893699166982154e-06
1.031300000000000000e+04 1.586719895943877665e-06
1.031400000000000000e+04 1.584742378399988689e-06
1.031500000000000000e+04 1.581529226107526332e-06
1.031600000000000000e+04 1.580665032786998385e-06
1.031700000000000000e+04 1.579130546307461844e-06
1.031800000000000000e+04 1.577530324277522539e-06
1.031900000000000000e+04 1.575251435301599519e-06
1.032000000000000000e+04 1.574715430477319795e-06
1.032100000000000000e+04 1.572314236043072832e-06
1.032200000000000000e+04 1.570351779588354297e-06
1.032300000000000000e+04 1.566646314509915991e-06
1.032400000000000000e+04 1.566099041383748637e-06
1.032500000000000000e+04 1.564597960021299311e-06
1.032600000000000000e+04 1.560524580805165953e-06
1.032700000000000000e+04 1.558461688104331300e-06
1.032800000000000000e+04 1.555492824088098826e-06
1.032900000000000000e+04 1.553991521381504188e-06
1.033000000000000000e+04 1.550778914851174937e-06
1.033100000000000000e+04 1.549067142707375792e-06
1.033200000000000000e+04 1.548512301914688350e-06
1.033300000000000000e+04 1.544553694993868176e-06
1.033400000000000000e+04 1.541802241429013908e-06
1.033500000000000000e+04 1.538612468861590787e-06
1.033600000000000000e+04 1.538099781709193676e-06
1.033700000000000000e+04 1.536480043698168550e-06
1.033800000000000000e+04 1.532978254524047928e-06
1.033900000000000000e+04 1.530083865388589485e-06
1.034000000000000000e+04 1.529158000124308663e-06
1.034100000000000000e+04 1.526233283076423151e-06
1.034200000000000000e+04 1.520994415964755377e-06
1.034300000000000000e+04 1.519599923987000126e-06
1.034400000000000000e+04 1.517700278148950791e-06
1.034500000000000000e+04 1.516078115533777610e-06
1.034600000000000000e+04 1.512733329406184511e-06
1.034700000000000000e+04 1.510981203421528187e-06
1.034800000000000000e+04 1.506595665630165145e-06
1.034900000000000000e+04 1.505598440286686230e-06
1.035000000000000000e+04 1.502054460927080061e-06
1.035100000000000000e+04 1.500281755727260422e-06
1.035200000000000000e+04 1.500104516588678491e-06
1.035300000000000000e+04 1.497507212018817438e-06
1.035400000000000000e+04 1.494595066322901187e-06
1.035500000000000000e+04 1.493398951593566463e-06
1.035600000000000000e+04 1.492000659245117810e-06
1.035700000000000000e+04 1.486867866882114525e-06
1.035800000000000000e+04 1.485679193355068413e-06
1.035900000000000000e+04 1.482565020937823823e-06
1.036000000000000000e+04 1.481360723361190996e-06
1.036100000000000000e+04 1.480263096035875448e-06
1.036200000000000000e+04 1.476463669358089103e-06
1.036300000000000000e+04 1.473341537626263498e-06
1.036400000000000000e+04 1.471287947679691218e-06
1.036500000000000000e+04 1.470061577232109235e-06
1.036600000000000000e+04 1.469153560474411236e-06
1.036700000000000000e+04 1.466473280036959768e-06
1.036800000000000000e+04 1.465795228192610273e-06
1.036900000000000000e+04 1.463109510979044937e-06
1.037000000000000000e+04 1.462125366722907312e-06
1.037100000000000000e+04 1.459882299899405254e-06
1.037200000000000000e+04 1.457911409778218335e-06
1.037300000000000000e+04 1.455928587738070997e-06
1.037400000000000000e+04 1.453459175137250431e-06
1.037500000000000000e+04 1.453086943021969360e-06
1.037600000000000000e+04 1.447936778882695727e-06
1.037700000000000000e+04 1.446412018757472138e-06
1.037800000000000000e+04 1.441721976213068798e-06
1.037900000000000000e+04 1.440601102892811475e-06
1.038000000000000000e+04 1.437535227275989583e-06
1.038100000000000000e+04 1.436256945236610720e-06
1.038200000000000000e+04 1.435857221751600735e-06
1.038300000000000000e+04 1.434703026276697891e-06
1.038400000000000000e+04 1.431583996283999932e-06
1.038500000000000000e+04 1.430429415756799560e-06
1.038600000000000000e+04 1.428600484743895916e-06
1.038700000000000000e+04 1.426644035083135219e-06
1.038800000000000000e+04 1.423531157004064121e-06
1.038900000000000000e+04 1.421921687537068329e-06
1.039000000000000000e+04 1.418421374992608555e-06
1.039100000000000000e+04 1.417885653539191058e-06
1.039200000000000000e+04 1.416151473479451070e-06
1.039300000000000000e+04 1.413359752952331635e-06
1.039400000000000000e+04 1.411611806020127633e-06
1.039500000000000000e+04 1.409570104726026874e-06
1.039600000000000000e+04 1.407348009070333847e-06
1.039700000000000000e+04 1.406042111463310019e-06
1.039800000000000000e+04 1.404238175914885716e-06
1.039900000000000000e+04 1.402858653426530840e-06
1.040000000000000000e+04 1.400950319974900936e-06
1.040100000000000000e+04 1.397567769148393443e-06
1.040200000000000000e+04 1.396918187331017649e-06
1.040300000000000000e+04 1.394857824394113504e-06
1.040400000000000000e+04 1.391302815913758039e-06
1.040500000000000000e+04 1.390229229553083171e-06
1.040600000000000000e+04 1.389701366245318200e-06
1.040700000000000000e+04 1.387653591887388738e-06
1.040800000000000000e+04 1.385939812905923271e-06
1.040900000000000000e+04 1.383368006240354862e-06
1.041000000000000000e+04 1.381043320482422331e-06
1.041100000000000000e+04 1.377551552971080885e-06
1.041200000000000000e+04 1.376852859599409528e-06
1.041300000000000000e+04 1.374941147662924017e-06
1.041400000000000000e+04 1.374335506455938949e-06
1.041500000000000000e+04 1.372005710464506427e-06
1.041600000000000000e+04 1.370682611014223362e-06
1.041700000000000000e+04 1.368377379038036540e-06
1.041800000000000000e+04 1.367647052974159934e-06
1.041900000000000000e+04 1.365956322176181883e-06
1.042000000000000000e+04 1.361912818803274751e-06
1.042100000000000000e+04 1.358289307886248928e-06
1.042200000000000000e+04 1.356748940139862863e-06
1.042300000000000000e+04 1.355013865473086906e-06
1.042400000000000000e+04 1.353249088667409868e-06
1.042500000000000000e+04 1.350616288043533723e-06
1.042600000000000000e+04 1.348975200534658372e-06
1.042700000000000000e+04 1.345462911836214540e-06
1.042800000000000000e+04 1.344166259586099240e-06
1.042900000000000000e+04 1.341440914532772031e-06
1.043000000000000000e+04 1.340034736745818535e-06
1.043100000000000000e+04 1.338529683616560547e-06
1.043200000000000000e+04 1.337208391632350893e-06
1.043300000000000000e+04 1.335542850585139223e-06
1.043400000000000000e+04 1.333173507594554166e-06
1.043500000000000000e+04 1.331754777224018047e-06
1.043600000000000000e+04 1.329680628426676311e-06
1.043700000000000000e+04 1.328832897407386315e-06
1.043800000000000000e+04 1.326857956900805677e-06
1.043900000000000000e+04 1.325110273728189906e-06
1.044000000000000000e+04 1.321972270683396982e-06
1.044100000000000000e+04 1.321350512051984332e-06
1.044200000000000000e+04 1.318077931269456024e-06
1.044300000000000000e+04 1.314662911676090388e-06
1.044400000000000000e+04 1.313886893244080829e-06
1.044500000000000000e+04 1.312352155583694537e-06
1.044600000000000000e+04 1.309607803547468267e-06
1.044700000000000000e+04 1.307711819026041799e-06
1.044800000000000000e+04 1.303614962351645475e-06
1.044900000000000000e+04 1.301479720754422462e-06
1.045000000000000000e+04 1.299528765198620184e-06
1.045100000000000000e+04 1.296120652945418919e-06
1.045200000000000000e+04 1.294611471127580591e-06
1.045300000000000000e+04 1.292479179197044087e-06
1.045400000000000000e+04 1.290483161474348169e-06
1.045500000000000000e+04 1.288197332549524130e-06
1.045600000000000000e+04 1.285844324117462394e-06
1.045700000000000000e+04 1.282140822537807300e-06
1.045800000000000000e+04 1.281200454680290134e-06
1.045900000000000000e+04 1.280072457255327037e-06
1.046000000000000000e+04 1.279038164701202151e-06
1.046100000000000000e+04 1.278445578368844801e-06
1.046200000000000000e+04 1.276454376401376373e-06
1.046300000000000000e+04 1.273208506183495802e-06
1.046400000000000000e+04 1.271525314600020299e-06
1.046500000000000000e+04 1.271219057041032596e-06
1.046600000000000000e+04 1.267088729915078698e-06
1.046700000000000000e+04 1.265678659648149182e-06
1.046800000000000000e+04 1.264075508257726064e-06
1.046900000000000000e+04 1.262383581178488714e-06
1.047000000000000000e+04 1.261835414725520846e-06
1.047100000000000000e+04 1.260616671895431420e-06
1.047200000000000000e+04 1.257268510232512585e-06
1.047300000000000000e+04 1.255128536769087519e-06
1.047400000000000000e+04 1.253876918627697252e-06
1.047500000000000000e+04 1.253045219648049379e-06
1.047600000000000000e+04 1.248815385544852484e-06
1.047700000000000000e+04 1.246435605606898182e-06
1.047800000000000000e+04 1.245693679147325748e-06
1.047900000000000000e+04 1.241916303755084003e-06
1.048000000000000000e+04 1.241183804673400916e-06
1.048100000000000000e+04 1.239159308843393582e-06
1.048200000000000000e+04 1.238216068187493400e-06
1.048300000000000000e+04 1.235498568401778391e-06
1.048400000000000000e+04 1.233298057191656191e-06
1.048500000000000000e+04 1.231054845867962444e-06
1.048600000000000000e+04 1.229782500048866926e-06
1.048700000000000000e+04 1.228936313529911552e-06
1.048800000000000000e+04 1.225615857727795052e-06
1.048900000000000000e+04 1.221477842650043957e-06
1.049000000000000000e+04 1.220625405453712086e-06
1.049100000000000000e+04 1.217633181951566954e-06
1.049200000000000000e+04 1.217038869909299422e-06
1.049300000000000000e+04 1.214293515001576800e-06
1.049400000000000000e+04 1.213874509732817438e-06
1.049500000000000000e+04 1.208858173701371209e-06
1.049600000000000000e+04 1.206457694275439727e-06
1.049700000000000000e+04 1.205551842725726557e-06
1.049800000000000000e+04 1.202584714857559198e-06
1.049900000000000000e+04 1.201937658540487174e-06
1.050000000000000000e+04 1.200747364681240299e-06
1.050100000000000000e+04 1.199073048304551485e-06
1.050200000000000000e+04 1.196426595515136967e-06
1.050300000000000000e+04 1.193817255952819660e-06
1.050400000000000000e+04 1.193309274305452200e-06
1.050500000000000000e+04 1.191971946468465617e-06
1.050600000000000000e+04 1.190701997101724878e-06
1.050700000000000000e+04 1.189586419965657562e-06
1.050800000000000000e+04 1.186677275593820545e-06
1.050900000000000000e+04 1.184533845331164582e-06
1.051000000000000000e+04 1.183784820310981785e-06
1.051100000000000000e+04 1.181576002440982742e-06
1.051200000000000000e+04 1.179968245595308133e-06
1.051300000000000000e+04 1.177901948857597835e-06
1.051400000000000000e+04 1.176449919271604926e-06
1.051500000000000000e+04 1.172870960752656888e-06
1.051600000000000000e+04 1.170863172729417455e-06
1.051700000000000000e+04 1.169708153322614766e-06
1.051800000000000000e+04 1.168300678595258568e-06
1.051900000000000000e+04 1.166106192398880052e-06
1.052000000000000000e+04 1.165059866870183173e-06
1.052100000000000000e+04 1.162225662856541725e-06
1.052200000000000000e+04 1.160720374097107841e-06
1.052300000000000000e+04 1.158438143171433304e-06
1.052400000000000000e+04 1.156242721546960838e-06
1.052500000000000000e+04 1.154017117902348888e-06
1.052600000000000000e+04 1.152608849139940857e-06
1.052700000000000000e+04 1.151830419965170799e-06
1.052800000000000000e+04 1.151047614601996269e-06
1.052900000000000000e+04 1.149074950534082981e-06
1.053000000000000000e+04 1.147868180081213767e-06
1.053100000000000000e+04 1.146012564070326776e-06
1.053200000000000000e+04 1.141154811003757497e-06
1.053300000000000000e+04 1.139452604667726103e-06
1.053400000000000000e+04 1.134881510805409517e-06
1.053500000000000000e+04 1.133911085143394564e-06
1.053600000000000000e+04 1.131565723123447810e-06
1.053700000000000000e+04 1.129074387102540184e-06
1.053800000000000000e+04 1.126063812523292002e-06
1.053900000000000000e+04 1.124509442676294335e-06
1.054000000000000000e+04 1.122782104445341503e-06
1.054100000000000000e+04 1.121500919894166124e-06
1.054200000000000000e+04 1.118198310436873923e-06
1.054300000000000000e+04 1.115533151338584512e-06
1.054400000000000000e+04 1.113084108346249636e-06
1.054500000000000000e+04 1.112078673965972831e-06
1.054600000000000000e+04 1.109666461250455503e-06
1.054700000000000000e+04 1.109084146799236341e-06
1.054800000000000000e+04 1.107038315405245041e-06
1.054900000000000000e+04 1.103719834750775137e-06
1.055000000000000000e+04 1.102149233149292710e-06
1.055100000000000000e+04 1.098295493111553594e-06
1.055200000000000000e+04 1.097888209678125903e-06
1.055300000000000000e+04 1.097107418552432836e-06
1.055400000000000000e+04 1.092253645556006605e-06
1.055500000000000000e+04 1.090667480974504605e-06
1.055600000000000000e+04 1.089748452449999300e-06
1.055700000000000000e+04 1.088508326400190417e-06
1.055800000000000000e+04 1.086316272582573623e-06
1.055900000000000000e+04 1.082701521460683789e-06
1.056000000000000000e+04 1.081508566083939576e-06
1.056100000000000000e+04 1.080396997758907294e-06
1.056200000000000000e+04 1.076341824813187272e-06
1.056300000000000000e+04 1.075660585106390081e-06
1.056400000000000000e+04 1.073358635701320777e-06
1.056500000000000000e+04 1.072146414789647197e-06
1.056600000000000000e+04 1.071410618734887269e-06
1.056700000000000000e+04 1.067054624988820182e-06
1.056800000000000000e+04 1.065399555057544426e-06
1.056900000000000000e+04 1.064069533219234598e-06
1.057000000000000000e+04 1.061608654888041176e-06
1.057100000000000000e+04 1.059434407442504573e-06
1.057200000000000000e+04 1.057638973536734570e-06
1.057300000000000000e+04 1.054600852197030611e-06
1.057400000000000000e+04 1.052633573710132320e-06
1.057500000000000000e+04 1.049061441761841799e-06
1.057600000000000000e+04 1.047801626630096290e-06
1.057700000000000000e+04 1.045284932327524292e-06
1.057800000000000000e+04 1.043756455086836523e-06
1.057900000000000000e+04 1.041496257005264075e-06
1.058000000000000000e+04 1.040282310196983451e-06
1.058100000000000000e+04 1.035344837495519120e-06
1.058200000000000000e+04 1.034433889864395010e-06
1.058300000000000000e+04 1.034325704233668284e-06
1.058400000000000000e+04 1.030480964434058755e-06
1.058500000000000000e+04 1.030109196841766096e-06
1.058600000000000000e+04 1.028283866524099401e-06
1.058700000000000000e+04 1.026451846180191075e-06
1.058800000000000000e+04 1.025562399767490466e-06
1.058900000000000000e+04 1.024822921732125459e-06
1.059000000000000000e+04 1.022220842127357268e-06
1.059100000000000000e+04 1.020112231675721368e-06
1.059200000000000000e+04 1.018392117156739164e-06
1.059300000000000000e+04 1.018240945088334768e-06
1.059400000000000000e+04 1.016728587844095208e-06
1.059500000000000000e+04 1.014565847439939683e-06
1.059600000000000000e+04 1.013997506776298503e-06
1.059700000000000000e+04 1.013352739906916788e-06
1.059800000000000000e+04 1.009764789786034417e-06
1.059900000000000000e+04 1.008404425199292679e-06
1.060000000000000000e+04 1.006903610119523565e-06
1.060100000000000000e+04 1.004371299895456379e-06
1.060200000000000000e+04 1.003563676769864820e-06
1.060300000000000000e+04 1.001346438417127886e-06
1.060400000000000000e+04 9.987504598044515858e-07
1.060500000000000000e+04 9.981287596772223790e-07
1.060600000000000000e+04 9.971428961399773998e-07
1.060700000000000000e+04 9.955723758218691864e-07
1.060800000000000000e+04 9.944840605967594399e-07
1.060900000000000000e+04 9.904666079734731302e-07
1.061000000000000000e+04 9.878312818999616671e-07
1.061100000000000000e+04 9.861077211649432803e-07
1.061200000000000000e+04 9.847570448496743225e-07
1.061300000000000000e+04 9.822067922967048037e-07
1.061400000000000000e+04 9.812532113332365553e-07
1.061500000000000000e+04 9.779197393631657111e-07
1.061600000000000000e+04 9.767834703488169325e-07
1.061700000000000000e+04 9.708745923439117273e-07
1.061800000000000000e+04 9.701416976792537119e-07
1.061900000000000000e+04 9.683689990103522285e-07
1.062000000000000000e+04 9.666160337482557951e-07
1.062100000000000000e+04 9.645040256386941064e-07
1.062200000000000000e+04 9.623547916257437899e-07
1.062300000000000000e+04 9.596044076152899096e-07
1.062400000000000000e+04 9.572191532100824243e-07
1.062500000000000000e+04 9.544238113149353199e-07
1.062600000000000000e+04 9.522324080717508879e-07
1.062700000000000000e+04 9.501415715602984686e-07
1.062800000000000000e+04 9.477013130098860864e-07
1.062900000000000000e+04 9.464497636896577679e-07
1.063000000000000000e+04 9.454708545949063207e-07
1.063100000000000000e+04 9.416959722712848750e-07
1.063200000000000000e+04 9.403155694417116536e-07
1.063300000000000000e+04 9.383130691785850962e-07
1.063400000000000000e+04 9.358634440303423777e-07
1.063500000000000000e+04 9.297024323675855129e-07
1.063600000000000000e+04 9.284585841996702187e-07
1.063700000000000000e+04 9.282030877792340360e-07
1.063800000000000000e+04 9.252314666857335795e-07
1.063900000000000000e+04 9.235790934476102276e-07
1.064000000000000000e+04 9.206354741540430632e-07
1.064100000000000000e+04 9.196731547801034564e-07
1.064200000000000000e+04 9.188498419803194624e-07
1.064300000000000000e+04 9.139961430844138642e-07
1.064400000000000000e+04 9.132878113190260074e-07
1.064500000000000000e+04 9.106836056570766507e-07
1.064600000000000000e+04 9.101768842411826666e-07
1.064700000000000000e+04 9.086284798128538368e-07
1.064800000000000000e+04 9.064698790988260085e-07
1.064900000000000000e+04 9.035233717285581107e-07
1.065000000000000000e+04 9.014920792583890206e-07
1.065100000000000000e+04 8.992976068102714101e-07
1.065200000000000000e+04 8.981308366287724335e-07
1.065300000000000000e+04 8.973639625360325275e-07
1.065400000000000000e+04 8.954731318277164531e-07
1.065500000000000000e+04 8.927375367545941713e-07
1.065600000000000000e+04 8.916804832485575895e-07
1.065700000000000000e+04 8.909959670309568367e-07
1.065800000000000000e+04 8.904599875725244981e-07
1.065900000000000000e+04 8.872161782373462342e-07
1.066000000000000000e+04 8.838201565925993566e-07
1.066100000000000000e+04 8.837828125484396717e-07
1.066200000000000000e+04 8.821454026512921478e-07
1.066300000000000000e+04 8.803448353958590179e-07
1.066400000000000000e+04 8.778859897288487596e-07
1.066500000000000000e+04 8.760866716855776674e-07
1.066600000000000000e+04 8.750731247397163246e-07
1.066700000000000000e+04 8.745829259106232671e-07
1.066800000000000000e+04 8.730472788268926462e-07
1.066900000000000000e+04 8.706025129497075089e-07
1.067000000000000000e+04 8.682571584081548243e-07
1.067100000000000000e+04 8.657676876984189289e-07
1.067200000000000000e+04 8.649402172171770848e-07
1.067300000000000000e+04 8.627845629961657293e-07
1.067400000000000000e+04 8.613316993878025137e-07
1.067500000000000000e+04 8.586727023767460736e-07
1.067600000000000000e+04 8.579805008823050646e-07
1.067700000000000000e+04 8.558511391401344342e-07
1.067800000000000000e+04 8.524053374202991978e-07
1.067900000000000000e+04 8.518962037682060915e-07
1.068000000000000000e+04 8.510712352288638986e-07
1.068100000000000000e+04 8.471334838860735672e-07
1.068200000000000000e+04 8.458779761735630510e-07
1.068300000000000000e+04 8.441303857203253905e-07
1.068400000000000000e+04 8.436685991958428949e-07
1.068500000000000000e+04 8.397979458614611470e-07
1.068600000000000000e+04 8.391749994005846364e-07
1.068700000000000000e+04 8.351279729306716173e-07
1.068800000000000000e+04 8.330377486934259943e-07
1.068900000000000000e+04 8.321433073877445956e-07
1.069000000000000000e+04 8.300192591659904815e-07
1.069100000000000000e+04 8.289839615086751257e-07
1.069200000000000000e+04 8.268547945829799504e-07
1.069300000000000000e+04 8.247727860144918745e-07
1.069400000000000000e+04 8.232820627844545367e-07
1.069500000000000000e+04 8.222909787530687641e-07
1.069600000000000000e+04 8.194444259726181237e-07
1.069700000000000000e+04 8.165323781535943541e-07
1.069800000000000000e+04 8.159938695434334647e-07
1.069900000000000000e+04 8.146451533694632770e-07
1.070000000000000000e+04 8.143767095126071777e-07
1.070100000000000000e+04 8.121722988394985071e-07
1.070200000000000000e+04 8.108673291575674046e-07
1.070300000000000000e+04 8.070507506429884654e-07
1.070400000000000000e+04 8.056358650322044459e-07
1.070500000000000000e+04 8.032928769834950295e-07
1.070600000000000000e+04 8.026022006731010712e-07
1.070700000000000000e+04 8.002330594876359598e-07
1.070800000000000000e+04 7.995551003757135412e-07
1.070900000000000000e+04 7.979164924997187546e-07
1.071000000000000000e+04 7.971502538615730411e-07
1.071100000000000000e+04 7.955320996543971356e-07
1.071200000000000000e+04 7.944549476977417182e-07
1.071300000000000000e+04 7.936183745515517106e-07
1.071400000000000000e+04 7.921873763639142185e-07
1.071500000000000000e+04 7.914478041681715471e-07
1.071600000000000000e+04 7.879509461765643904e-07
1.071700000000000000e+04 7.868060965654840814e-07
1.071800000000000000e+04 7.853022701719982984e-07
1.071900000000000000e+04 7.843623905349312746e-07
1.072000000000000000e+04 7.821570366984189044e-07
1.072100000000000000e+04 7.806969184496536204e-07
1.072200000000000000e+04 7.794752663274679886e-07
1.072300000000000000e+04 7.780086403553180458e-07
1.072400000000000000e+04 7.756357584694498463e-07
1.072500000000000000e+04 7.747225262291510486e-07
1.072600000000000000e+04 7.718024164377486835e-07
1.072700000000000000e+04 7.703100141485105694e-07
1.072800000000000000e+04 7.697103873681090865e-07
1.072900000000000000e+04 7.681350010008273587e-07
1.073000000000000000e+04 7.668347235472945348e-07
1.073100000000000000e+04 7.643352210231546009e-07
1.073200000000000000e+04 7.620771235775986471e-07
1.073300000000000000e+04 7.615572830968720766e-07
1.073400000000000000e+04 7.596619938256927902e-07
1.073500000000000000e+04 7.577736932238980631e-07
1.073600000000000000e+04 7.576539110447468026e-07
1.073700000000000000e+04 7.557886558864010912e-07
1.073800000000000000e+04 7.544714875348370902e-07
1.073900000000000000e+04 7.522284752010485973e-07
1.074000000000000000e+04 7.508738844229768147e-07
1.074100000000000000e+04 7.498509746250249175e-07
1.074200000000000000e+04 7.488560082749850325e-07
1.074300000000000000e+04 7.474036773927845631e-07
1.074400000000000000e+04 7.443890734509106668e-07
1.074500000000000000e+04 7.429731247042365778e-07
1.074600000000000000e+04 7.423563361502545209e-07
1.074700000000000000e+04 7.419278531151320741e-07
1.074800000000000000e+04 7.401882178405867652e-07
1.074900000000000000e+04 7.391342931110848079e-07
1.075000000000000000e+04 7.366178855710170360e-07
1.075100000000000000e+04 7.340753454568098659e-07
1.075200000000000000e+04 7.331609794818988941e-07
1.075300000000000000e+04 7.306827145126630125e-07
1.075400000000000000e+04 7.278046622737223127e-07
1.075500000000000000e+04 7.274698364456456090e-07
1.075600000000000000e+04 7.252089958062528379e-07
1.075700000000000000e+04 7.235322234410510465e-07
1.075800000000000000e+04 7.224489771087690447e-07
1.075900000000000000e+04 7.191285498773996462e-07
1.076000000000000000e+04 7.163171194034344634e-07
1.076100000000000000e+04 7.157359309147567072e-07
1.076200000000000000e+04 7.136077646066967030e-07
1.076300000000000000e+04 7.110709390271016584e-07
1.076400000000000000e+04 7.098551530990302467e-07
1.076500000000000000e+04 7.083814384298648494e-07
1.076600000000000000e+04 7.053836077523852630e-07
1.076700000000000000e+04 7.030559317524097390e-07
1.076800000000000000e+04 7.012256296319700770e-07
1.076900000000000000e+04 7.008817347569337915e-07
1.077000000000000000e+04 6.999511014374813350e-07
1.077100000000000000e+04 6.968494682110910119e-07
1.077200000000000000e+04 6.958246650000104567e-07
1.077300000000000000e+04 6.931792466651459445e-07
1.077400000000000000e+04 6.922615761196568297e-07
1.077500000000000000e+04 6.902422771637820987e-07
1.077600000000000000e+04 6.883878933011722709e-07
1.077700000000000000e+04 6.878652535798743784e-07
1.077800000000000000e+04 6.843766664237696509e-07
1.077900000000000000e+04 6.824046471784232998e-07
1.078000000000000000e+04 6.819283079691105835e-07
1.078100000000000000e+04 6.800625849545640638e-07
1.078200000000000000e+04 6.793679838159018562e-07
1.078300000000000000e+04 6.764113380990722984e-07
1.078400000000000000e+04 6.744755194559033999e-07
1.078500000000000000e+04 6.728811223360484314e-07
1.078600000000000000e+04 6.712132453008573200e-07
1.078700000000000000e+04 6.688851528457506379e-07
1.078800000000000000e+04 6.668060065744996637e-07
1.078900000000000000e+04 6.641906062107995494e-07
1.079000000000000000e+04 6.635477827047042908e-07
1.079100000000000000e+04 6.626500658155152139e-07
1.079200000000000000e+04 6.586484195197903648e-07
1.079300000000000000e+04 6.579693899098899011e-07
1.079400000000000000e+04 6.549429412074624974e-07
1.079500000000000000e+04 6.543330213786604247e-07
1.079600000000000000e+04 6.531434935627325349e-07
1.079700000000000000e+04 6.524533782984388975e-07
1.079800000000000000e+04 6.498199703594725525e-07
1.079900000000000000e+04 6.463970229298117449e-07
1.080000000000000000e+04 6.443784650926967917e-07
1.080100000000000000e+04 6.424983703144679756e-07
1.080200000000000000e+04 6.405192095646732009e-07
1.080300000000000000e+04 6.382469295912326680e-07
1.080400000000000000e+04 6.375135429690645934e-07
1.080500000000000000e+04 6.363654256821885840e-07
1.080600000000000000e+04 6.332244220326712272e-07
1.080700000000000000e+04 6.314555288740532403e-07
1.080800000000000000e+04 6.298971122905387611e-07
1.080900000000000000e+04 6.270823377392129403e-07
1.081000000000000000e+04 6.268276535272540991e-07
1.081100000000000000e+04 6.251473494952727389e-07
1.081200000000000000e+04 6.231015812778738489e-07
1.081300000000000000e+04 6.220658571660848081e-07
1.081400000000000000e+04 6.202610612919105368e-07
1.081500000000000000e+04 6.179603524743936291e-07
1.081600000000000000e+04 6.151601518853990160e-07
1.081700000000000000e+04 6.132713976192147775e-07
1.081800000000000000e+04 6.119762267275649581e-07
1.081900000000000000e+04 6.100872416815974365e-07
1.082000000000000000e+04 6.069588484005352854e-07
1.082100000000000000e+04 6.061363034467598876e-07
1.082200000000000000e+04 6.041558080561584617e-07
1.082300000000000000e+04 6.029352481523172151e-07
1.082400000000000000e+04 6.007781584376789692e-07
1.082500000000000000e+04 5.987778187489483235e-07
1.082600000000000000e+04 5.955660977658137193e-07
1.082700000000000000e+04 5.951590433215016383e-07
1.082800000000000000e+04 5.925938042940069585e-07
1.082900000000000000e+04 5.910940871151629007e-07
1.083000000000000000e+04 5.906012061025507439e-07
1.083100000000000000e+04 5.883537481167796792e-07
1.083200000000000000e+04 5.859301826431948703e-07
1.083300000000000000e+04 5.836692388714659567e-07
1.083400000000000000e+04 5.824740185956485149e-07
1.083500000000000000e+04 5.796857660065857523e-07
1.083600000000000000e+04 5.782307993548941492e-07
1.083700000000000000e+04 5.759996343133208938e-07
1.083800000000000000e+04 5.747012397274367910e-07
1.083900000000000000e+04 5.731014793972536165e-07
1.084000000000000000e+04 5.714428341703447815e-07
1.084100000000000000e+04 5.686613001370658810e-07
1.084200000000000000e+04 5.670135960328043299e-07
1.084300000000000000e+04 5.654132473180782405e-07
1.084400000000000000e+04 5.637590776652824414e-07
1.084500000000000000e+04 5.617261046882822343e-07
1.084600000000000000e+04 5.598811792997943382e-07
1.084700000000000000e+04 5.596736047437288939e-07
1.084800000000000000e+04 5.574079506447376448e-07
1.084900000000000000e+04 5.564505067284373420e-07
1.085000000000000000e+04 5.557736130924541060e-07
1.085100000000000000e+04 5.542950324512276974e-07
1.085200000000000000e+04 5.533507407799640309e-07
1.085300000000000000e+04 5.519063035051519800e-07
1.085400000000000000e+04 5.486603496726255675e-07
1.085500000000000000e+04 5.466382185927711507e-07
1.085600000000000000e+04 5.441050820651857701e-07
1.085700000000000000e+04 5.408643814063524601e-07
1.085800000000000000e+04 5.386861945357014605e-07
1.085900000000000000e+04 5.377130000381307685e-07
1.086000000000000000e+04 5.372176177937598427e-07
1.086100000000000000e+04 5.355218376627517316e-07
1.086200000000000000e+04 5.331055051803568068e-07
1.086300000000000000e+04 5.310700473860400983e-07
1.086400000000000000e+04 5.288781066150174081e-07
1.086500000000000000e+04 5.272682497533025414e-07
1.086600000000000000e+04 5.264194979191049161e-07
1.086700000000000000e+04 5.248560945120850130e-07
1.086800000000000000e+04 5.226191507624330875e-07
1.086900000000000000e+04 5.202698459955837918e-07
1.087000000000000000e+04 5.183877850101110691e-07
1.087100000000000000e+04 5.163902505668722875e-07
1.087200000000000000e+04 5.147493725067002693e-07
1.087300000000000000e+04 5.141984750780037527e-07
1.087400000000000000e+04 5.130193131827242437e-07
1.087500000000000000e+04 5.106915481448159320e-07
1.087600000000000000e+04 5.092679181631198297e-07
1.087700000000000000e+04 5.054046869276926299e-07
1.087800000000000000e+04 5.034236199586301101e-07
1.087900000000000000e+04 5.027127082569148430e-07
1.088000000000000000e+04 5.005623430243036047e-07
1.088100000000000000e+04 4.996467991748805260e-07
1.088200000000000000e+04 4.974088743617659688e-07
1.088300000000000000e+04 4.972822990692625640e-07
1.088400000000000000e+04 4.939392309573364899e-07
1.088500000000000000e+04 4.935999188140344956e-07
1.088600000000000000e+04 4.905348106907966254e-07
1.088700000000000000e+04 4.894348872903377500e-07
1.088800000000000000e+04 4.885581610163097532e-07
1.088900000000000000e+04 4.869532900932132488e-07
1.089000000000000000e+04 4.848277711308351924e-07
1.089100000000000000e+04 4.826804411249046860e-07
1.089200000000000000e+04 4.804581002849609868e-07
1.089300000000000000e+04 4.793025488471195981e-07
1.089400000000000000e+04 4.780548074648114371e-07
1.089500000000000000e+04 4.768292445089313019e-07
1.089600000000000000e+04 4.742879799604125638e-07
1.089700000000000000e+04 4.736428603401119946e-07
1.089800000000000000e+04 4.716073721457913325e-07
1.089900000000000000e+04 4.704833759456818210e-07
1.090000000000000000e+04 4.691882285308987700e-07
1.090100000000000000e+04 4.659192522415880031e-07
1.090200000000000000e+04 4.644221361177220070e-07
1.090300000000000000e+04 4.630466354396626453e-07
1.090400000000000000e+04 4.602467149863390563e-07
1.090500000000000000e+04 4.593272079374632475e-07
1.090600000000000000e+04 4.591131035942981346e-07
1.090700000000000000e+04 4.564878782061333146e-07
1.090800000000000000e+04 4.552836431890795296e-07
1.090900000000000000e+04 4.528335339787671809e-07
1.091000000000000000e+04 4.502751259236254023e-07
1.091100000000000000e+04 4.479266037597914924e-07
1.091200000000000000e+04 4.462764003605818335e-07
1.091300000000000000e+04 4.451302833181148010e-07
1.091400000000000000e+04 4.431599763195574976e-07
1.091500000000000000e+04 4.418618352172120702e-07
1.091600000000000000e+04 4.395570442464549536e-07
1.091700000000000000e+04 4.391212585784285175e-07
1.091800000000000000e+04 4.381921281511233552e-07
1.091900000000000000e+04 4.365626054207462122e-07
1.092000000000000000e+04 4.337421973496619706e-07
1.092100000000000000e+04 4.318957922177359384e-07
1.092200000000000000e+04 4.311215704423095301e-07
1.092300000000000000e+04 4.299189414883872306e-07
1.092400000000000000e+04 4.282314365116907356e-07
1.092500000000000000e+04 4.248932075307425612e-07
1.092600000000000000e+04 4.228168064352155649e-07
1.092700000000000000e+04 4.223503025395715319e-07
1.092800000000000000e+04 4.214780370954013862e-07
1.092900000000000000e+04 4.183197981569624163e-07
1.093000000000000000e+04 4.177304198193328592e-07
1.093100000000000000e+04 4.164566749278295839e-07
1.093200000000000000e+04 4.144773557360572617e-07
1.093300000000000000e+04 4.121792271139267031e-07
1.093400000000000000e+04 4.117024259884887426e-07
1.093500000000000000e+04 4.099681698077142996e-07
1.093600000000000000e+04 4.069830126049046909e-07
1.093700000000000000e+04 4.053473644442615614e-07
1.093800000000000000e+04 4.050250090887786035e-07
1.093900000000000000e+04 4.020797867897364383e-07
1.094000000000000000e+04 3.996886880962827708e-07
1.094100000000000000e+04 3.987612942753320175e-07
1.094200000000000000e+04 3.974117253013938776e-07
1.094300000000000000e+04 3.948910955818547902e-07
1.094400000000000000e+04 3.928979895258184547e-07
1.094500000000000000e+04 3.908994044561290900e-07
1.094600000000000000e+04 3.895374773554962728e-07
1.094700000000000000e+04 3.882549344123583534e-07
1.094800000000000000e+04 3.864977052731075226e-07
1.094900000000000000e+04 3.850374277073159173e-07
1.095000000000000000e+04 3.823672481544469006e-07
1.095100000000000000e+04 3.802029324816637218e-07
1.095200000000000000e+04 3.793421899746549849e-07
1.095300000000000000e+04 3.770233580077202046e-07
1.095400000000000000e+04 3.749469735552453803e-07
1.095500000000000000e+04 3.731155671868098955e-07
1.095600000000000000e+04 3.707481790696248573e-07
1.095700000000000000e+04 3.689117152477189280e-07
1.095800000000000000e+04 3.687330776130509335e-07
1.095900000000000000e+04 3.659915055567307914e-07
1.096000000000000000e+04 3.653398412397495192e-07
1.096100000000000000e+04 3.630758797101709776e-07
1.096200000000000000e+04 3.615034126768309312e-07
1.096300000000000000e+04 3.607705131292940491e-07
1.096400000000000000e+04 3.586046538718073235e-07
1.096500000000000000e+04 3.555769012762796942e-07
1.096600000000000000e+04 3.552285616865906727e-07
1.096700000000000000e+04 3.535326313047372335e-07
1.096800000000000000e+04 3.526548575187720132e-07
1.096900000000000000e+04 3.494850461062958227e-07
1.097000000000000000e+04 3.484681351929640123e-07
1.097100000000000000e+04 3.478592226424239096e-07
1.097200000000000000e+04 3.447861001505049367e-07
1.097300000000000000e+04 3.419750055168331222e-07
1.097400000000000000e+04 3.406297307450226784e-07
1.097500000000000000e+04 3.395744218746180698e-07
1.097600000000000000e+04 3.375558414636824195e-07
1.097700000000000000e+04 3.337364364858922030e-07
1.097800000000000000e+04 3.333998001437434202e-07
1.097900000000000000e+04 3.319017285811288397e-07
1.098000000000000000e+04 3.286341946924344711e-07
1.098100000000000000e+04 3.272661041678500544e-07
1.098200000000000000e+04 3.239908113810289389e-07
1.098300000000000000e+04 3.231022262775181190e-07
1.098400000000000000e+04 3.217972834062722862e-07
1.098500000000000000e+04 3.208068958641163163e-07
1.098600000000000000e+04 3.190069756675785165e-07
1.098700000000000000e+04 3.180810987692662826e-07
1.098800000000000000e+04 3.138987946568788063e-07
1.098900000000000000e+04 3.134064614291126867e-07
1.099000000000000000e+04 3.105991471740579299e-07
1.099100000000000000e+04 3.095980460120041762e-07
1.099200000000000000e+04 3.062936317530031459e-07
1.099300000000000000e+04 3.031063177771591344e-07
1.099400000000000000e+04 2.997828739551545797e-07
1.099500000000000000e+04 2.956546663879879038e-07
1.099600000000000000e+04 2.938603848237893860e-07
1.099700000000000000e+04 2.931936122896000553e-07
1.099800000000000000e+04 2.905801312794930238e-07
1.099900000000000000e+04 2.873397310995063678e-07
1.100000000000000000e+04 2.861840139189486230e-07


==> HumboldtSigL0J0.dat <==
1.000000000000000000e+00 6.932485142923783261e-01
2.000000000000000000e+00 3.532960912735741421e-01
3.000000000000000000e+00 2.395017564091481976e-01
4.000000000000000000e+00 1.741559328832977260e-01
5.000000000000000000e+00 1.532490752875095286e-01
6.000000000000000000e+00 1.187212901974243895e-01
7.000000000000000000e+00 1.016164809618350928e-01
8.000000000000000000e+00 8.009821092099893292e-02
9.000000000000000000e+00 6.578876591144700026e-02
1.000000000000000000e+01 5.176794402867625905e-02
1.100000000000000000e+01 4.303905989873983706e-02
1.200000000000000000e+01 3.619158974229978037e-02
1.300000000000000000e+01 3.372229671270266654e-02
1.400000000000000000e+01 3.137094468548484033e-02
1.500000000000000000e+01 2.487592344114317872e-02
1.600000000000000000e+01 2.267255944721372971e-02
1.700000000000000000e+01 1.720669229466143327e-02
1.800000000000000000e+01 1.611181930403085896e-02
1.900000000000000000e+01 1.470446935655681311e-02
2.000000000000000000e+01 1.271276816872286483e-02
2.100000000000000000e+01 1.115199346661019213e-02
2.200000000000000000e+01 9.555915659442703464e-03
2.300000000000000000e+01 8.577881515915250499e-03
2.400000000000000000e+01 8.011463488948286291e-03
2.500000000000000000e+01 7.968140937618642741e-03
2.600000000000000000e+01 7.245730232374608844e-03
2.700000000000000000e+01 6.702442833075154295e-03
2.800000000000000000e+01 6.152405090925697206e-03
2.900000000000000000e+01 5.874410706550052021e-03
3.000000000000000000e+01 4.958217780293761034e-03
3.100000000000000000e+01 4.764783977336804234e-03
3.200000000000000000e+01 4.310844374491205715e-03
3.300000000000000000e+01 4.044308895544780624e-03
3.400000000000000000e+01 3.924317434756373346e-03
3.500000000000000000e+01 3.207821822389255242e-03
3.600000000000000000e+01 3.125949604723035798e-03
3.700000000000000000e+01 2.788365823725783878e-03
3.800000000000000000e+01 2.561233682934029639e-03
3.900000000000000000e+01 2.303056368141430041e-03
4.000000000000000000e+01 1.840356179411266248e-03
4.100000000000000000e+01 1.631199948857519960e-03
4.200000000000000000e+01 1.612420231204079795e-03
4.300000000000000000e+01 1.455958354605170566e-03
4.400000000000000000e+01 1.263944677055237747e-03
4.500000000000000000e+01 1.171585879432328120e-03
4.600000000000000000e+01 1.128657729592933302e-03
4.700000000000000000e+01 1.020270657928532389e-03
4.800000000000000000e+01 9.951000614308539577e-04
4.900000000000000000e+01 9.235389970928944764e-04
5.000000000000000000e+01 8.591719044753966424e-04
5.100000000000000000e+01 8.176665389886923156e-04
5.200000000000000000e+01 8.019959593695846507e-04
5.300000000000000000e+01 7.299788316161179248e-04
5.400000000000000000e+01 6.517026978483128705e-04
5.500000000000000000e+01 6.262635050540291473e-04
5.600000000000000000e+01 5.696339447325263119e-04
5.700000000000000000e+01 5.548148376131674560e-04
5.800000000000000000e+01 5.193149914265346142e-04
5.900000000000000000e+01 4.831041185626038957e-04
6.000000000000000000e+01 4.678603617658103520e-04
6.100000000000000000e+01 4.444149547354958119e-04
6.200000000000000000e+01 4.083246124837305109e-04
6.300000000000000000e+01 3.810759510431477510e-04
6.400000000000000000e+01 3.611660820918869493e-04
6.500000000000000000e+01 3.561793185107673819e-04
6.600000000000000000e+01 3.265058010261609207e-04
6.700000000000000000e+01 3.113621428096122580e-04
6.800000000000000000e+01 2.861562576507787801e-04
6.900000000000000000e+01 2.663168473361867327e-04
7.000000000000000000e+01 2.560135346885086143e-04
7.100000000000000000e+01 2.533368815753099870e-04
7.200000000000000000e+01 2.415474838400247096e-04
7.300000000000000000e+01 2.302130714519880705e-04
7.400000000000000000e+01 2.181098754906954785e-04
7.500000000000000000e+01 2.071452811365857415e-04
7.600000000000000000e+01 1.996136297025545732e-04
7.700000000000000000e+01 1.929427711856125313e-04
7.800000000000000000e+01 1.904243889922923618e-04
7.900000000000000000e+01 1.833452356116907077e-04
8.000000000000000000e+01 1.771831905506257891e-04
8.100000000000000000e+01 1.708175443148172057e-04
8.200000000000000000e+01 1.578975123799904829e-04
8.300000000000000000e+01 1.459849370896645362e-04
8.400000000000000000e+01 1.414503866841991964e-04
8.500000000000000000e+01 1.392209261471367499e-04
8.600000000000000000e+01 1.280054436868523866e-04
8.700000000000000000e+01 1.198702910392121556e-04
8.800000000000000000e+01 1.067284234903733423e-04
8.900000000000000000e+01 1.020082300851427411e-04
9.000000000000000000e+01 9.681305501426328269e-05
9.100000000000000000e+01 9.403009476535774424e-05
9.200000000000000000e+01 9.222772922209995067e-05
9.300000000000000000e+01 8.640671413853854611e-05
9.400000000000000000e+01 8.304615494177900207e-05
9.500000000000000000e+01 8.242308567988749460e-05
9.600000000000000000e+01 7.894668244452898763e-05
9.700000000000000000e+01 7.098785025360389550e-05
9.800000000000000000e+01 6.661425602347654455e-05
9.900000000000000000e+01 6.319506378725796725e-05
1.000000000000000000e+02 5.849134380915783292e-05
1.010000000000000000e+02 5.696593851860149896e-05
1.020000000000000000e+02 5.237034612538053567e-05
1.030000000000000000e+02 4.735652049467032546e-05
1.040000000000000000e+02 4.565826650180083399e-05
1.050000000000000000e+02 4.508001250125257832e-05
1.060000000000000000e+02 4.372555585238269604e-05
1.070000000000000000e+02 4.144030045169296055e-05
1.080000000000000000e+02 3.973359489760008791e-05
1.090000000000000000e+02 3.554670850037813882e-05
1.100000000000000000e+02 3.535419131827156924e-05
1.110000000000000000e+02 3.458340143753532394e-05
1.120000000000000000e+02 3.183175684886350271e-05
1.130000000000000000e+02 3.090781628957486182e-05
1.140000000000000000e+02 3.009566990751758023e-05
1.150000000000000000e+02 2.853011812108327075e-05
1.160000000000000000e+02 2.668957911247386820e-05
1.170000000000000000e+02 2.578232617813354949e-05
1.180000000000000000e+02 2.396695074472089733e-05
1.190000000000000000e+02 2.375873322572200557e-05
1.200000000000000000e+02 2.252639984278094921e-05
1.210000000000000000e+02 2.121970344171676307e-05
1.220000000000000000e+02 1.948008758387827365e-05
1.230000000000000000e+02 1.905000633223400157e-05
1.240000000000000000e+02 1.864034603507411738e-05
1.250000000000000000e+02 1.767076430325838324e-05
1.260000000000000000e+02 1.747206237921703777e-05
1.270000000000000000e+02 1.637751992521636744e-05
1.280000000000000000e+02 1.565959249637086814e-05
1.290000000000000000e+02 1.510412606875325884e-05
1.300000000000000000e+02 1.505260320242559092e-05
1.310000000000000000e+02 1.407955947177747788e-05
1.320000000000000000e+02 1.396462250519559504e-05
1.330000000000000000e+02 1.379482419795633582e-05
1.340000000000000000e+02 1.355366909976641761e-05
1.350000000000000000e+02 1.287083761582794363e-05
1.360000000000000000e+02 1.242986844964280864e-05
1.370000000000000000e+02 1.199321083295320611e-05
1.380000000000000000e+02 1.182940508747577514e-05
1.390000000000000000e+02 1.140874094861901212e-05
1.400000000000000000e+02 1.090832847483171518e-05
1.410000000000000000e+02 9.415856341221795416e-06
1.420000000000000000e+02 9.374174776167205943e-06
1.430000000000000000e+02 9.155030840335479759e-06
1.440000000000000000e+02 8.693865543317877005e-06
1.450000000000000000e+02 8.478209387855235456e-06
1.460000000000000000e+02 8.348303783773745998e-06
1.470000000000000000e+02 7.847460758644916477e-06
1.480000000000000000e+02 7.703468359665724820e-06
1.490000000000000000e+02 7.321711110818264735e-06
1.500000000000000000e+02 7.205169208806482267e-06
1.510000000000000000e+02 7.097617070693298912e-06
1.520000000000000000e+02 7.010566139817760699e-06
1.530000000000000000e+02 6.732161754248928229e-06
1.540000000000000000e+02 6.602236579917910013e-06
1.550000000000000000e+02 6.418841381871072944e-06
1.560000000000000000e+02 6.128773458783914326e-06
1.570000000000000000e+02 5.880646217448579664e-06
1.580000000000000000e+02 5.834886145206693679e-06
1.590000000000000000e+02 5.809971497103430884e-06
1.600000000000000000e+02 5.266101602763524770e-06
1.610000000000000000e+02 5.185358799259625428e-06
1.620000000000000000e+02 5.066888231982094799e-06
1.630000000000000000e+02 4.808732666152164311e-06
1.640000000000000000e+02 4.561340275371505625e-06
1.650000000000000000e+02 4.502304003304459519e-06
1.660000000000000000e+02 4.421555269296044360e-06
1.670000000000000000e+02 4.229484093681027741e-06
1.680000000000000000e+02 4.027108396672199754e-06
1.690000000000000000e+02 3.909445332101620142e-06
1.700000000000000000e+02 3.712516855379119957e-06
1.710000000000000000e+02 3.660770305489336358e-06
1.720000000000000000e+02 3.528954181123808401e-06
1.730000000000000000e+02 3.483831621657149163e-06
1.740000000000000000e+02 3.266686559014572404e-06
1.750000000000000000e+02 3.235328059814961315e-06
1.760000000000000000e+02 3.186543389710398972e-06
1.770000000000000000e+02 3.022115855506602211e-06
1.780000000000000000e+02 2.974973549119476935e-06
1.790000000000000000e+02 2.906992130852018487e-06
1.800000000000000000e+02 2.727621220460875967e-06
1.810000000000000000e+02 2.660953558823348110e-06
1.820000000000000000e+02 2.616839532355151513e-06
1.830000000000000000e+02 2.485169518389611131e-06
1.840000000000000000e+02 2.350692159739947903e-06
1.850000000000000000e+02 2.322317715607539227e-06
1.860000000000000000e+02 2.236731712970678960e-06
1.870000000000000000e+02 2.210256580427718474e-06
1.880000000000000000e+02 2.150905602760465560e-06
1.890000000000000000e+02 2.048316519400028501e-06
1.900000000000000000e+02 2.032475830315812224e-06
1.910000000000000000e+02 2.006210865141598369e-06
1.920000000000000000e+02 1.791391992771262755e-06
1.930000000000000000e+02 1.759773177261149017e-06
1.940000000000000000e+02 1.722543559042097919e-06
1.950000000000000000e+02 1.660310020585916131e-06
1.960000000000000000e+02 1.613862316668642737e-06
1.970000000000000000e+02 1.505270899690121163e-06
1.980000000000000000e+02 1.442160665374275346e-06
1.990000000000000000e+02 1.385049706823273432e-06
2.000000000000000000e+02 1.280369741506375231e-06
2.010000000000000000e+02 1.258260359214371728e-06
2.020000000000000000e+02 1.237858183157219765e-06
2.030000000000000000e+02 1.195586507177755273e-06
2.040000000000000000e+02 1.177598647387331675e-06
2.050000000000000000e+02 1.126625575322219022e-06
2.060000000000000000e+02 1.109873669104480501e-06
2.070000000000000000e+02 1.039596571593454491e-06
2.080000000000000000e+02 9.959259203777075237e-07
2.090000000000000000e+02 9.777152459286811057e-07
2.100000000000000000e+02 9.590621127949955291e-07
2.110000000000000000e+02 9.381021623097586488e-07
2.120000000000000000e+02 9.221970716023937404e-07
2.130000000000000000e+02 8.873871321010818211e-07
2.140000000000000000e+02 8.220510535706895473e-07
2.150000000000000000e+02 7.357258321646109065e-07
2.160000000000000000e+02 7.281635964151845794e-07
2.170000000000000000e+02 7.126933872844455376e-07
2.180000000000000000e+02 6.869532025910112191e-07
2.190000000000000000e+02 6.774606487096057170e-07
2.200000000000000000e+02 6.601854618351220063e-07
2.210000000000000000e+02 6.522799533129884180e-07
2.220000000000000000e+02 6.182725943910549714e-07
2.230000000000000000e+02 5.927727803169178069e-07
2.240000000000000000e+02 5.590434915900743519e-07
2.250000000000000000e+02 5.347021652532777360e-07
2.260000000000000000e+02 5.307554971090201216e-07
2.270000000000000000e+02 5.137546682590224076e-07
2.280000000000000000e+02 5.046228410500117474e-07
2.290000000000000000e+02 4.994459360523440062e-07
2.300000000000000000e+02 4.917040626696457260e-07
2.310000000000000000e+02 4.753725477498978846e-07
2.320000000000000000e+02 4.715284312055212293e-07
2.330000000000000000e+02 4.634686603967218205e-07
2.340000000000000000e+02 4.504673759828554646e-07
2.350000000000000000e+02 4.266169984251927589e-07
2.360000000000000000e+02 4.180016050092843906e-07
2.370000000000000000e+02 4.005161869504581824e-07
2.380000000000000000e+02 3.761617282428282752e-07
2.390000000000000000e+02 3.553128435806182813e-07
2.400000000000000000e+02 3.405444043483835842e-07
2.410000000000000000e+02 3.342715427545134674e-07
2.420000000000000000e+02 3.236389394278769141e-07
2.430000000000000000e+02 3.030182620375237363e-07
2.440000000000000000e+02 2.941454853130582987e-07
2.450000000000000000e+02 2.854748540789712177e-07
2.460000000000000000e+02 2.750878262942948862e-07
2.470000000000000000e+02 2.550622208186523823e-07
2.480000000000000000e+02 2.503960300266163335e-07
2.490000000000000000e+02 2.491020887044804565e-07
2.500000000000000000e+02 2.237148438979865862e-07
2.510000000000000000e+02 2.221000418267962979e-07
2.520000000000000000e+02 2.148876316937261212e-07
2.530000000000000000e+02 2.115259529793577798e-07
2.540000000000000000e+02 2.011418701978748312e-07
2.550000000000000000e+02 1.928165985270780268e-07
2.560000000000000000e+02 1.872037985732087370e-07
2.570000000000000000e+02 1.794203013843332138e-07
2.580000000000000000e+02 1.742600759182257033e-07
2.590000000000000000e+02 1.700954311104797949e-07
2.600000000000000000e+02 1.591438925283898107e-07
2.610000000000000000e+02 1.569508444228367332e-07
2.620000000000000000e+02 1.561614704126040709e-07
2.630000000000000000e+02 1.532109748109886178e-07
2.640000000000000000e+02 1.488963919318040585e-07
2.650000000000000000e+02 1.442097061600407984e-07
2.660000000000000000e+02 1.419481274609755849e-07
2.670000000000000000e+02 1.385356725702622767e-07
2.680000000000000000e+02 1.292531864459956552e-07
2.690000000000000000e+02 1.205613299887038588e-07
2.700000000000000000e+02 1.086166118775786933e-07
2.710000000000000000e+02 1.035811140816765378e-07
2.720000000000000000e+02 1.018699968345420406e-07
2.730000000000000000e+02 9.909414787784382796e-08
2.740000000000000000e+02 9.873344787812748204e-08
2.750000000000000000e+02 9.289775945484074633e-08
2.760000000000000000e+02 8.901469489810844675e-08
2.770000000000000000e+02 8.714238994167385285e-08
2.780000000000000000e+02 8.438803552006321686e-08
2.790000000000000000e+02 8.302393263380557910e-08
2.800000000000000000e+02 7.972262574260300444e-08
2.810000000000000000e+02 7.752552799625650870e-08
2.820000000000000000e+02 7.471106472407599721e-08
2.830000000000000000e+02 7.217714395658312065e-08
2.840000000000000000e+02 7.065980472682711604e-08
2.850000000000000000e+02 6.856971458070946280e-08
2.860000000000000000e+02 6.346915613516968401e-08
2.870000000000000000e+02 6.227142805143523498e-08
2.880000000000000000e+02 6.155067911795025770e-08
2.890000000000000000e+02 5.690577911187387416e-08
2.900000000000000000e+02 5.668324675939761927e-08
2.910000000000000000e+02 5.227315809986166238e-08
2.920000000000000000e+02 5.184573648461990352e-08
2.930000000000000000e+02 4.962531496898752364e-08
2.940000000000000000e+02 4.734586120088926681e-08
2.950000000000000000e+02 4.699774569319042590e-08
2.960000000000000000e+02 4.519650534251010915e-08
2.970000000000000000e+02 4.482199353584108630e-08
2.980000000000000000e+02 4.304934534860008015e-08
2.990000000000000000e+02 3.878801049385459863e-08
3.000000000000000000e+02 3.652209501342891485e-08
3.010000000000000000e+02 3.552629140657892495e-08
3.020000000000000000e+02 3.411693617158035375e-08
3.030000000000000000e+02 3.137191576668225770e-08
3.040000000000000000e+02 3.092997134937785727e-08
3.050000000000000000e+02 3.018807585033069747e-08
3.060000000000000000e+02 2.929917467621457793e-08
3.070000000000000000e+02 2.876183436372727637e-08
3.080000000000000000e+02 2.843116971339138686e-08
3.090000000000000000e+02 2.749592017855317331e-08
3.100000000000000000e+02 2.705566763276108121e-08
3.110000000000000000e+02 2.651796502517462160e-08
3.120000000000000000e+02 2.401999320090014837e-08
3.130000000000000000e+02 2.279869458971665255e-08
3.140000000000000000e+02 2.180180489551874700e-08
3.150000000000000000e+02 2.156490793322940060e-08
3.160000000000000000e+02 1.957778302520018838e-08
3.170000000000000000e+02 1.931570802686549481e-08
3.180000000000000000e+02 1.840446915669894574e-08
3.190000000000000000e+02 1.773954144314444845e-08
3.200000000000000000e+02 1.728752559285034710e-08
3.210000000000000000e+02 1.669049293901165337e-08
3.220000000000000000e+02 1.626668098785136732e-08
3.230000000000000000e+02 1.598692103779859459e-08
3.240000000000000000e+02 1.523073117681355126e-08
3.250000000000000000e+02 1.486217884411874347e-08
3.260000000000000000e+02 1.437224797948592004e-08
3.270000000000000000e+02 1.407394038974520539e-08
3.280000000000000000e+02 1.373825718923781238e-08
3.290000000000000000e+02 1.314906570466426989e-08
3.300000000000000000e+02 1.280422784577018287e-08
3.310000000000000000e+02 1.212090008794989859e-08
3.320000000000000000e+02 1.192837777668489766e-08
3.330000000000000000e+02 1.159557943330589963e-08
3.340000000000000000e+02 1.088297825642749388e-08
3.350000000000000000e+02 1.052554505499607907e-08
3.360000000000000000e+02 1.008106573585995923e-08
3.370000000000000000e+02 9.768595171655433402e-09
3.380000000000000000e+02 9.703894271228648044e-09
3.390000000000000000e+02 9.394978904013795300e-09
3.400000000000000000e+02 8.914627273941750429e-09
3.410000000000000000e+02 8.501193094512333105e-09
3.420000000000000000e+02 8.321563814934046090e-09
3.430000000000000000e+02 7.724610720757819209e-09
3.440000000000000000e+02 7.201610328530137205e-09
3.450000000000000000e+02 7.103813924060226156e-09
3.460000000000000000e+02 6.407568916805233858e-09
3.470000000000000000e+02 6.137667741816839583e-09
3.480000000000000000e+02 5.959976166801817447e-09
3.490000000000000000e+02 5.799928880546504813e-09
3.500000000000000000e+02 5.486614074674922564e-09
3.510000000000000000e+02 5.427764221223052360e-09
3.520000000000000000e+02 5.266342542810592607e-09
3.530000000000000000e+02 5.030846438520109070e-09
3.540000000000000000e+02 4.944555346140718853e-09
3.550000000000000000e+02 4.690039855378836668e-09
3.560000000000000000e+02 4.621188362226274705e-09
3.570000000000000000e+02 4.436591790195442297e-09
3.580000000000000000e+02 4.332005717566684628e-09
3.590000000000000000e+02 4.182639907876947647e-09
3.600000000000000000e+02 3.935990939983095966e-09
3.610000000000000000e+02 3.824985232265230067e-09
3.620000000000000000e+02 3.724894573211167908e-09
3.630000000000000000e+02 3.492803335199328031e-09
3.640000000000000000e+02 3.383472367434028366e-09
3.650000000000000000e+02 3.339164542062435308e-09
3.660000000000000000e+02 3.137597842545520014e-09
3.670000000000000000e+02 2.956160604541704678e-09
3.680000000000000000e+02 2.888389822355752291e-09
3.690000000000000000e+02 2.787535954883197078e-09
3.700000000000000000e+02 2.586048519747768438e-09
3.710000000000000000e+02 2.449288155090332340e-09
3.720000000000000000e+02 2.261787531148371393e-09
3.730000000000000000e+02 2.216538145649825011e-09
3.740000000000000000e+02 2.091856469786333916e-09
3.750000000000000000e+02 2.042324441269824360e-09
3.760000000000000000e+02 1.924637366881667802e-09
3.770000000000000000e+02 1.778480029272386263e-09
3.780000000000000000e+02 1.709979524144206979e-09
3.790000000000000000e+02 1.691975862613125332e-09
3.800000000000000000e+02 1.632279085346306433e-09
3.810000000000000000e+02 1.554216432673070188e-09
3.820000000000000000e+02 1.477956646295819145e-09
3.830000000000000000e+02 1.433760583117320424e-09
3.840000000000000000e+02 1.359056358106234277e-09
3.850000000000000000e+02 1.346896938665782062e-09
3.860000000000000000e+02 1.244821560719436584e-09
3.870000000000000000e+02 1.219135054493318359e-09
3.880000000000000000e+02 1.122856533543090675e-09
3.890000000000000000e+02 1.073003044659848996e-09
3.900000000000000000e+02 1.018486502074344383e-09
3.910000000000000000e+02 9.528358897556838129e-10
3.920000000000000000e+02 9.454821698014299952e-10
3.930000000000000000e+02 8.299346614305093222e-10
3.940000000000000000e+02 7.889320615548639698e-10
3.950000000000000000e+02 6.957464249811238410e-10
3.960000000000000000e+02 6.559737581152917832e-10
3.970000000000000000e+02 6.037160397813834008e-10
3.980000000000000000e+02 5.919673878872811740e-10
3.990000000000000000e+02 5.841151595380652190e-10
4.000000000000000000e+02 5.120168936129262446e-10
4.010000000000000000e+02 4.090882656515697610e-10
4.020000000000000000e+02 3.878838440665879149e-10
4.030000000000000000e+02 3.362078988514058728e-10
4.040000000000000000e+02 3.200146542862370364e-10
4.050000000000000000e+02 2.782819659064590091e-10
4.060000000000000000e+02 2.678196192535259775e-10
4.070000000000000000e+02 2.431932203704970786e-10
4.080000000000000000e+02 2.208641716205750237e-10
4.090000000000000000e+02 1.769658860049347017e-10
4.100000000000000000e+02 1.660969281065288793e-10
4.110000000000000000e+02 1.548027433932886943e-10
4.120000000000000000e+02 1.470897835569384481e-10
4.130000000000000000e+02 1.269993579597079858e-10
4.140000000000000000e+02 1.054337827125816569e-10
4.150000000000000000e+02 9.226799270024530072e-11
4.160000000000000000e+02 8.925593315041727095e-11
4.170000000000000000e+02 7.949013220683118742e-11
4.180000000000000000e+02 6.920273747121599947e-11
4.190000000000000000e+02 5.994625386581617593e-11
4.200000000000000000e+02 5.944213191212985079e-11
4.210000000000000000e+02 5.573735320384385339e-11
4.220000000000000000e+02 5.349566191928265541e-11
4.230000000000000000e+02 5.037228002220089505e-11
4.240000000000000000e+02 5.000588267673955366e-11
4.250000000000000000e+02 4.576163069347306025e-11
4.260000000000000000e+02 4.392001550116924678e-11
4.270000000000000000e+02 4.208682026334584018e-11
4.280000000000000000e+02 4.020084415714939166e-11
4.290000000000000000e+02 3.863172989716839290e-11
4.300000000000000000e+02 3.666438986197029075e-11
4.310000000000000000e+02 3.422223876654609448e-11
4.320000000000000000e+02 3.303327736927000083e-11
4.330000000000000000e+02 3.270651506340083547e-11
4.340000000000000000e+02 2.950708039773710985e-11
4.350000000000000000e+02 2.879170150777611314e-11
4.360000000000000000e+02 2.660422019832990661e-11
4.370000000000000000e+02 2.558899623827806511e-11
4.380000000000000000e+02 2.447033308243263438e-11
4.390000000000000000e+02 2.332570005890501883e-11
4.400000000000000000e+02 2.245948801133063048e-11
4.410000000000000000e+02 2.094605854380636933e-11
4.420000000000000000e+02 2.010387346951098902e-11
4.430000000000000000e+02 1.879759029418191273e-11
4.440000000000000000e+02 1.801410718913880864e-11
4.450000000000000000e+02 1.741278822381691276e-11
4.460000000000000000e+02 1.679437343419394248e-11
4.470000000000000000e+02 1.567644584044708774e-11
4.480000000000000000e+02 1.536966057468775516e-11
4.490000000000000000e+02 1.486484948142567442e-11
4.500000000000000000e+02 1.437945603877146661e-11
4.510000000000000000e+02 1.297916860046856381e-11
4.520000000000000000e+02 1.288539091909915162e-11
4.530000000000000000e+02 1.213984889742545324e-11
4.540000000000000000e+02 1.206806741227769563e-11
4.550000000000000000e+02 1.168998866305681371e-11
4.560000000000000000e+02 1.138744808206040982e-11
4.570000000000000000e+02 1.067781862521073784e-11
4.580000000000000000e+02 1.035579252300832083e-11
4.590000000000000000e+02 9.945712414206688291e-12
4.600000000000000000e+02 9.515755493235522598e-12
4.610000000000000000e+02 9.389661251788787074e-12
4.620000000000000000e+02 9.177761513134687371e-12
4.630000000000000000e+02 8.360899352141788383e-12
4.640000000000000000e+02 7.696963719998183513e-12
4.650000000000000000e+02 7.412198428021203033e-12
4.660000000000000000e+02 7.242387602381014381e-12
4.670000000000000000e+02 6.950218612515108821e-12
4.680000000000000000e+02 6.653255239252266556e-12
4.690000000000000000e+02 6.421810654309827126e-12
4.700000000000000000e+02 6.121282154250650113e-12
4.710000000000000000e+02 5.890894922569256028e-12
4.720000000000000000e+02 5.508865933252618809e-12
4.730000000000000000e+02 5.313005985516854174e-12
4.740000000000000000e+02 5.080074211049605630e-12
4.750000000000000000e+02 4.871505239725722689e-12
4.760000000000000000e+02 4.753114375723456920e-12
4.770000000000000000e+02 4.552466556520364588e-12
4.780000000000000000e+02 3.934700478463633484e-12
4.790000000000000000e+02 3.844919889821070490e-12
4.800000000000000000e+02 3.534294756659015365e-12
4.810000000000000000e+02 3.377709242669209286e-12
4.820000000000000000e+02 3.245336829750657159e-12
4.830000000000000000e+02 3.147356770651144566e-12
4.840000000000000000e+02 2.903945377630820591e-12
4.850000000000000000e+02 2.792450840081685985e-12
4.860000000000000000e+02 2.764906658261248530e-12
4.870000000000000000e+02 2.660893727135349095e-12
4.880000000000000000e+02 2.524227700203149100e-12
4.890000000000000000e+02 2.449482748164882193e-12
4.900000000000000000e+02 2.406008014651832237e-12
4.910000000000000000e+02 2.208658249035276984e-12
4.920000000000000000e+02 2.151685556009387935e-12
4.930000000000000000e+02 1.982980291171839252e-12
4.940000000000000000e+02 1.941021080721989533e-12
4.950000000000000000e+02 1.820112800635918933e-12
4.960000000000000000e+02 1.746393801954187304e-12
4.970000000000000000e+02 1.730477748525431638e-12
4.980000000000000000e+02 1.632675430743670200e-12
4.990000000000000000e+02 1.514220889828643168e-12
5.000000000000000000e+02 1.471768357011389420e-12
5.010000000000000000e+02 1.422220867417375752e-12
5.020000000000000000e+02 1.311432325106467723e-12
5.030000000000000000e+02 1.283267236200616655e-12
5.040000000000000000e+02 1.223520937334785371e-12
5.050000000000000000e+02 1.183661367057090876e-12
5.060000000000000000e+02 1.161272940956626057e-12
5.070000000000000000e+02 1.042986623304755587e-12
5.080000000000000000e+02 1.039972156849484905e-12
5.090000000000000000e+02 9.736810808681999706e-13
5.100000000000000000e+02 8.750215800176306851e-13
5.110000000000000000e+02 8.469834556325395285e-13
5.120000000000000000e+02 7.668695206808347002e-13
5.130000000000000000e+02 7.576263252847039880e-13
5.140000000000000000e+02 7.341929171344953554e-13
5.150000000000000000e+02 7.142475613945227072e-13
5.160000000000000000e+02 6.879875470996458534e-13
5.170000000000000000e+02 6.777389666516237402e-13
5.180000000000000000e+02 6.561107569493928711e-13
5.190000000000000000e+02 6.221159881625267218e-13
5.200000000000000000e+02 5.851937652069202864e-13
5.210000000000000000e+02 5.660025697715829806e-13
5.220000000000000000e+02 5.465163687793107914e-13
5.230000000000000000e+02 4.960595725465623766e-13
5.240000000000000000e+02 4.621741556482944788e-13
5.250000000000000000e+02 4.576831937463047993e-13
5.260000000000000000e+02 4.429408015706113451e-13
5.270000000000000000e+02 4.288366284289016744e-13
5.280000000000000000e+02 4.143300538164321082e-13
5.290000000000000000e+02 4.013272022243510860e-13
5.300000000000000000e+02 3.926414180056357897e-13
5.310000000000000000e+02 3.660460327782386196e-13
5.320000000000000000e+02 3.514187728817063501e-13
5.330000000000000000e+02 3.378298533052822085e-13
5.340000000000000000e+02 3.218274679651294999e-13
5.350000000000000000e+02 3.060125092189840230e-13
5.360000000000000000e+02 2.834554856651147407e-13
5.370000000000000000e+02 2.587031370686667019e-13
5.380000000000000000e+02 2.476311606915032205e-13
5.390000000000000000e+02 2.337621277535605359e-13
5.400000000000000000e+02 2.271760120249294015e-13
5.410000000000000000e+02 2.171024932180252286e-13
5.420000000000000000e+02 2.000526038715758190e-13
5.430000000000000000e+02 1.907853896777693259e-13
5.440000000000000000e+02 1.821697018557412823e-13
5.450000000000000000e+02 1.719598517091092529e-13
5.460000000000000000e+02 1.637471015989421446e-13
5.470000000000000000e+02 1.592535550214951347e-13
5.480000000000000000e+02 1.523989867927545007e-13
5.490000000000000000e+02 1.472587031897472334e-13
5.500000000000000000e+02 1.363352169748216543e-13
5.510000000000000000e+02 1.294732376752613192e-13
5.520000000000000000e+02 1.247812684394904888e-13
5.530000000000000000e+02 1.204650533926606440e-13
5.540000000000000000e+02 1.198093250805479345e-13
5.550000000000000000e+02 1.067042522410179149e-13
5.560000000000000000e+02 1.035883755049248737e-13
5.570000000000000000e+02 1.013066294447477693e-13
5.580000000000000000e+02 9.469098882714841163e-14
5.590000000000000000e+02 9.346414545219397050e-14
5.600000000000000000e+02 8.830783911747080050e-14
5.610000000000000000e+02 8.761836124702341943e-14
5.620000000000000000e+02 8.018268678988072059e-14
5.630000000000000000e+02 7.726384744896402711e-14
5.640000000000000000e+02 7.283462495987083281e-14
5.650000000000000000e+02 6.595653144596283890e-14
5.660000000000000000e+02 6.232836528855785537e-14
5.670000000000000000e+02 5.691191176929729094e-14
5.680000000000000000e+02 5.488156979465613961e-14
5.690000000000000000e+02 5.207235366794363517e-14
5.700000000000000000e+02 5.087881862027664538e-14
5.710000000000000000e+02 4.808323662550126642e-14
5.720000000000000000e+02 4.388518123491468024e-14
5.730000000000000000e+02 4.259286444381849702e-14
5.740000000000000000e+02 4.229041556668487339e-14
5.750000000000000000e+02 4.037374427163484047e-14
5.760000000000000000e+02 3.677838311453459150e-14
5.770000000000000000e+02 3.538279488166219138e-14
5.780000000000000000e+02 3.307088544007548737e-14
5.790000000000000000e+02 3.176686067149236580e-14
5.800000000000000000e+02 2.941065866407979531e-14
5.810000000000000000e+02 2.722774188540877491e-14
5.820000000000000000e+02 2.600264328138867941e-14
5.830000000000000000e+02 2.411940793406676095e-14
5.840000000000000000e+02 2.284857700132486582e-14
5.850000000000000000e+02 2.137402065141100873e-14
5.860000000000000000e+02 2.070501739115531541e-14
5.870000000000000000e+02 1.989958493634930448e-14
5.880000000000000000e+02 1.818317120734488645e-14
5.890000000000000000e+02 1.759310070556296597e-14
5.900000000000000000e+02 1.727733060232497912e-14
5.910000000000000000e+02 1.613002957238073094e-14
5.920000000000000000e+02 1.595517905252166412e-14
5.930000000000000000e+02 1.499511597703177015e-14
5.940000000000000000e+02 1.304399276257206784e-14
5.950000000000000000e+02 1.266719449203536667e-14
5.960000000000000000e+02 1.137087979478234847e-14
5.970000000000000000e+02 1.098222456392441061e-14
5.980000000000000000e+02 1.026754477361347551e-14
5.990000000000000000e+02 9.555406146861972356e-15
6.000000000000000000e+02 8.849304419112273168e-15
6.010000000000000000e+02 8.803622997914599174e-15
6.020000000000000000e+02 8.167417527405522615e-15
6.030000000000000000e+02 7.295455017367939295e-15
6.040000000000000000e+02 6.578574708423085061e-15
6.050000000000000000e+02 5.890433537150340858e-15
6.060000000000000000e+02 5.297587181950809512e-15
6.070000000000000000e+02 5.255007252123485636e-15
6.080000000000000000e+02 4.939277557626162634e-15
6.090000000000000000e+02 4.028916865732920187e-15
6.100000000000000000e+02 3.778175967805220271e-15


==> HumboldtSigL1J0.dat <==
1.000000000000000000e+00 1.084572431244725486e-03
2.000000000000000000e+00 6.122795369464415979e-04
3.000000000000000000e+00 3.419863066399449507e-04
4.000000000000000000e+00 2.098415056505405620e-04
5.000000000000000000e+00 1.635287470887630834e-04
6.000000000000000000e+00 1.151361897912665685e-04
7.000000000000000000e+00 1.108760775716177086e-04
8.000000000000000000e+00 7.476774174464871853e-05
9.000000000000000000e+00 5.893203589051314740e-05
1.000000000000000000e+01 4.411535846555130315e-05
1.100000000000000000e+01 3.901423353244111615e-05
1.200000000000000000e+01 3.316157254224226411e-05
1.300000000000000000e+01 2.688173533267871173e-05
1.400000000000000000e+01 2.067953840780720212e-05
1.500000000000000000e+01 1.926340563100682949e-05
1.600000000000000000e+01 1.657294342777666934e-05
1.700000000000000000e+01 1.543468824983680317e-05
1.800000000000000000e+01 1.380337470799237331e-05
1.900000000000000000e+01 1.247134762184189165e-05
2.000000000000000000e+01 1.079234411720318355e-05
2.100000000000000000e+01 1.074540130107411371e-05
2.200000000000000000e+01 9.663449651018579981e-06
2.300000000000000000e+01 9.015445659075299365e-06
2.400000000000000000e+01 8.727907875205379007e-06
2.500000000000000000e+01 6.913446301031104624e-06
2.600000000000000000e+01 6.688302870276246684e-06
2.700000000000000000e+01 6.624048541332108305e-06
2.800000000000000000e+01 5.368727374723460511e-06
2.900000000000000000e+01 5.141107780674112498e-06
3.000000000000000000e+01 4.642877441790367988e-06
3.100000000000000000e+01 4.175412084917347773e-06
3.200000000000000000e+01 3.674923211175794683e-06
3.300000000000000000e+01 3.543131905615676504e-06
3.400000000000000000e+01 3.242910471057139870e-06
3.500000000000000000e+01 3.074497767502511198e-06
3.600000000000000000e+01 2.879374992207814700e-06
3.700000000000000000e+01 2.596233734340527568e-06
3.800000000000000000e+01 2.384961663675175455e-06
3.900000000000000000e+01 2.214946009236321868e-06
4.000000000000000000e+01 2.122107167230488500e-06
4.100000000000000000e+01 2.015385080234562789e-06
4.200000000000000000e+01 1.921221948030144969e-06
4.300000000000000000e+01 1.749263196138520838e-06
4.400000000000000000e+01 1.696146682686462909e-06
4.500000000000000000e+01 1.394315429732092373e-06
4.600000000000000000e+01 1.345729459301302871e-06
4.700000000000000000e+01 1.283360624948614603e-06
4.800000000000000000e+01 1.126421398315150506e-06
4.900000000000000000e+01 1.060825197910650308e-06
5.000000000000000000e+01 1.011899789203135207e-06
5.100000000000000000e+01 8.380548675528243544e-07
5.200000000000000000e+01 6.965944265205044269e-07
5.300000000000000000e+01 6.803245118070620434e-07
5.400000000000000000e+01 6.191149211520715838e-07
5.500000000000000000e+01 5.679509605716978883e-07
5.600000000000000000e+01 5.535292338557135835e-07
5.700000000000000000e+01 5.073417233087670595e-07
5.800000000000000000e+01 4.526422354604450088e-07
5.900000000000000000e+01 3.986107134282013462e-07
6.000000000000000000e+01 3.791403071467570815e-07
6.100000000000000000e+01 3.388589410685691979e-07
6.200000000000000000e+01 2.912257511346299445e-07
6.300000000000000000e+01 2.844625317383278261e-07
6.400000000000000000e+01 2.238378375491615691e-07
6.500000000000000000e+01 2.137941641184341066e-07
6.600000000000000000e+01 1.955923032391822613e-07
6.700000000000000000e+01 1.706044915068894944e-07
6.800000000000000000e+01 1.613692347712056801e-07
6.900000000000000000e+01 1.557046569893747427e-07
7.000000000000000000e+01 1.352446046758586105e-07
7.100000000000000000e+01 1.162965771741901153e-07
7.200000000000000000e+01 9.869575981199966298e-08
7.300000000000000000e+01 8.918837458338896387e-08
7.400000000000000000e+01 7.999386164413690534e-08
7.500000000000000000e+01 6.662983202119402939e-08
7.600000000000000000e+01 6.036874145204223011e-08
7.700000000000000000e+01 5.777444202520022312e-08
7.800000000000000000e+01 4.955243882245987950e-08
7.900000000000000000e+01 4.177606363990748425e-08
8.000000000000000000e+01 3.400647030450329990e-08
8.100000000000000000e+01 2.898931729058266381e-08
8.200000000000000000e+01 2.760022810148096488e-08
8.300000000000000000e+01 2.237323360164323027e-08
8.400000000000000000e+01 2.138678388775196360e-08
8.500000000000000000e+01 1.899018453175923655e-08
8.600000000000000000e+01 1.672502742441883293e-08
8.700000000000000000e+01 1.569589117562739005e-08
8.800000000000000000e+01 1.460891030844371561e-08
8.900000000000000000e+01 1.397747476758311191e-08
9.000000000000000000e+01 1.195471365565712698e-08
9.100000000000000000e+01 1.091924172565978878e-08
9.200000000000000000e+01 9.301670693519624316e-09
9.300000000000000000e+01 8.494880672059070734e-09
9.400000000000000000e+01 7.426401054141480164e-09
9.500000000000000000e+01 6.725400261122613006e-09
9.600000000000000000e+01 5.785464807068590319e-09
9.700000000000000000e+01 5.073308475171828222e-09
9.800000000000000000e+01 4.954237450583925468e-09
9.900000000000000000e+01 4.850996502139668525e-09
1.000000000000000000e+02 4.206618772177952282e-09
1.010000000000000000e+02 4.120348273264810420e-09
1.020000000000000000e+02 4.038832845905586124e-09
1.030000000000000000e+02 3.694289265034852017e-09
1.040000000000000000e+02 3.514605018343408148e-09
1.050000000000000000e+02 3.416142255633721646e-09
1.060000000000000000e+02 3.292083075730654650e-09
1.070000000000000000e+02 3.020282299681610475e-09
1.080000000000000000e+02 2.973260911555300813e-09
1.090000000000000000e+02 2.867585428213902540e-09
1.100000000000000000e+02 2.641842799269961113e-09
1.110000000000000000e+02 2.549578893981430409e-09
1.120000000000000000e+02 2.496222868774376055e-09
1.130000000000000000e+02 2.471342142827441771e-09
1.140000000000000000e+02 2.287548042614419698e-09
1.150000000000000000e+02 2.199490559035601533e-09
1.160000000000000000e+02 2.152154809419223650e-09
1.170000000000000000e+02 2.068578721677102892e-09
1.180000000000000000e+02 2.015600093521240593e-09
1.190000000000000000e+02 1.934681225593089906e-09
1.200000000000000000e+02 1.919008320666945736e-09
1.210000000000000000e+02 1.744221928616829438e-09
1.220000000000000000e+02 1.699914114217909214e-09
1.230000000000000000e+02 1.661567828647200219e-09
1.240000000000000000e+02 1.632740783535312914e-09
1.250000000000000000e+02 1.608955286006437456e-09
1.260000000000000000e+02 1.456216038284592951e-09
1.270000000000000000e+02 1.436722025818902605e-09
1.280000000000000000e+02 1.388777654231712613e-09
1.290000000000000000e+02 1.311085911112028784e-09
1.300000000000000000e+02 1.290524883865572612e-09
1.310000000000000000e+02 1.247135290387972114e-09
1.320000000000000000e+02 1.213683368029393575e-09
1.330000000000000000e+02 1.165868053808120364e-09
1.340000000000000000e+02 1.134716498923792432e-09
1.350000000000000000e+02 1.128432389268660356e-09
1.360000000000000000e+02 1.071058531770548966e-09
1.370000000000000000e+02 1.062317389501862388e-09
1.380000000000000000e+02 1.037426568394533655e-09
1.390000000000000000e+02 1.029121005838413610e-09
1.400000000000000000e+02 9.765309825534546038e-10
1.410000000000000000e+02 9.406335511355212662e-10
1.420000000000000000e+02 9.195534589248871989e-10
1.430000000000000000e+02 8.519479398987832485e-10
1.440000000000000000e+02 8.377258035281965930e-10
1.450000000000000000e+02 8.107170944659234475e-10
1.460000000000000000e+02 7.818794003486205504e-10
1.470000000000000000e+02 7.673313351918544389e-10
1.480000000000000000e+02 7.584189684762132831e-10
1.490000000000000000e+02 7.051979073239937911e-10
1.500000000000000000e+02 6.807021748912348558e-10
1.510000000000000000e+02 6.684804987144968138e-10
1.520000000000000000e+02 6.498997266242095764e-10
1.530000000000000000e+02 6.306684260217087487e-10
1.540000000000000000e+02 6.090955295442186617e-10
1.550000000000000000e+02 5.970442818257455802e-10
1.560000000000000000e+02 5.752484569395523148e-10
1.570000000000000000e+02 5.585208877666431431e-10
1.580000000000000000e+02 5.569950610379215793e-10
1.590000000000000000e+02 5.464730454287778538e-10
1.600000000000000000e+02 5.364504494373607244e-10
1.610000000000000000e+02 5.087104996738388052e-10
1.620000000000000000e+02 5.023999525379133968e-10
1.630000000000000000e+02 4.888853984102664334e-10
1.640000000000000000e+02 4.714054638451161649e-10
1.650000000000000000e+02 4.683688866118305996e-10
1.660000000000000000e+02 4.585581075746158924e-10
1.670000000000000000e+02 4.491018903638395002e-10
1.680000000000000000e+02 4.394091532436548448e-10
1.690000000000000000e+02 4.117590387992061482e-10
1.700000000000000000e+02 4.034262063025032235e-10
1.710000000000000000e+02 3.909806542762273039e-10
1.720000000000000000e+02 3.741897304451495359e-10
1.730000000000000000e+02 3.700727515755075375e-10
1.740000000000000000e+02 3.494831498870432016e-10
1.750000000000000000e+02 3.408094635037798156e-10
1.760000000000000000e+02 3.373823991934767417e-10
1.770000000000000000e+02 3.304251911163659455e-10
1.780000000000000000e+02 3.268994637112123564e-10
1.790000000000000000e+02 3.195816982164833325e-10
1.800000000000000000e+02 2.996880690582686360e-10
1.810000000000000000e+02 2.956894576885465171e-10
1.820000000000000000e+02 2.873511729651513657e-10
1.830000000000000000e+02 2.794656713048449626e-10
1.840000000000000000e+02 2.704744619622541473e-10
1.850000000000000000e+02 2.624966441599504930e-10
1.860000000000000000e+02 2.586352272141552146e-10
1.870000000000000000e+02 2.485033389572206646e-10
1.880000000000000000e+02 2.432046712308165937e-10
1.890000000000000000e+02 2.381982472576370258e-10
1.900000000000000000e+02 2.297007103956703965e-10
1.910000000000000000e+02 2.219420678082646422e-10
1.920000000000000000e+02 2.130842616866448237e-10
1.930000000000000000e+02 2.120774775085760153e-10
1.940000000000000000e+02 2.092923140867416874e-10
1.950000000000000000e+02 2.078577510395642756e-10
1.960000000000000000e+02 1.984087523890491951e-10
1.970000000000000000e+02 1.944310607445227147e-10
1.980000000000000000e+02 1.865963579587029934e-10
1.990000000000000000e+02 1.768900602695623725e-10
2.000000000000000000e+02 1.735076291467477070e-10
2.010000000000000000e+02 1.716397071415210710e-10
2.020000000000000000e+02 1.663130445968761510e-10
2.030000000000000000e+02 1.620176188130961643e-10
2.040000000000000000e+02 1.606680469553496594e-10
2.050000000000000000e+02 1.595275095072830838e-10
2.060000000000000000e+02 1.545659952009605934e-10
2.070000000000000000e+02 1.514087441276081668e-10
2.080000000000000000e+02 1.442919988590527378e-10
2.090000000000000000e+02 1.428727194233005465e-10
2.100000000000000000e+02 1.392336364767963907e-10
2.110000000000000000e+02 1.372406542669957930e-10
2.120000000000000000e+02 1.343639520559832950e-10
2.130000000000000000e+02 1.339672535586306247e-10
2.140000000000000000e+02 1.309025789486577048e-10
2.150000000000000000e+02 1.228957639521011963e-10
2.160000000000000000e+02 1.208535650658767782e-10
2.170000000000000000e+02 1.189294464992099103e-10
2.180000000000000000e+02 1.157067437906315927e-10
2.190000000000000000e+02 1.115630499677019608e-10
2.200000000000000000e+02 1.085658546000023112e-10
2.210000000000000000e+02 1.082316376870480408e-10
2.220000000000000000e+02 1.057577251455523843e-10
2.230000000000000000e+02 1.007619413456557967e-10
2.240000000000000000e+02 9.873682044909462940e-11
2.250000000000000000e+02 9.710662544502436966e-11
2.260000000000000000e+02 9.603275502602625326e-11
2.270000000000000000e+02 9.326454292906086310e-11
2.280000000000000000e+02 9.200294983069500096e-11
2.290000000000000000e+02 9.074327323182449852e-11
2.300000000000000000e+02 8.879539816249739448e-11
2.310000000000000000e+02 8.683946765802824223e-11
2.320000000000000000e+02 8.436495203629017996e-11
2.330000000000000000e+02 8.135673943688551085e-11
2.340000000000000000e+02 7.988652190886722779e-11
2.350000000000000000e+02 7.851694955994056135e-11
2.360000000000000000e+02 7.688952046236917256e-11
2.370000000000000000e+02 7.585943256006298241e-11
2.380000000000000000e+02 7.572476862214900597e-11
2.390000000000000000e+02 7.523169002512662055e-11
2.400000000000000000e+02 7.325072929758528857e-11
2.410000000000000000e+02 7.081871497571186616e-11
2.420000000000000000e+02 6.900962182043586939e-11
2.430000000000000000e+02 6.739739663305980882e-11
2.440000000000000000e+02 6.674137830735586307e-11
2.450000000000000000e+02 6.551874256222156430e-11
2.460000000000000000e+02 6.421615128905630711e-11
2.470000000000000000e+02 6.281869068114522531e-11
2.480000000000000000e+02 6.145978230858192836e-11
2.490000000000000000e+02 6.096749961438579676e-11
2.500000000000000000e+02 6.017394648766721294e-11
2.510000000000000000e+02 5.946790444473991933e-11
2.520000000000000000e+02 5.875772984635679184e-11
2.530000000000000000e+02 5.782956984256480734e-11
2.540000000000000000e+02 5.672251501758597298e-11
2.550000000000000000e+02 5.520486794142691398e-11
2.560000000000000000e+02 5.456158865214362683e-11
2.570000000000000000e+02 5.326950303808127380e-11
2.580000000000000000e+02 5.136901462956028073e-11
2.590000000000000000e+02 5.107400635861248044e-11
2.600000000000000000e+02 5.071729498124107804e-11
2.610000000000000000e+02 4.968406966457417777e-11
2.620000000000000000e+02 4.926635619852193643e-11
2.630000000000000000e+02 4.683649968065167238e-11
2.640000000000000000e+02 4.667798941789444662e-11
2.650000000000000000e+02 4.583937345665802720e-11
2.660000000000000000e+02 4.532889453761289614e-11
2.670000000000000000e+02 4.453950753930216736e-11
2.680000000000000000e+02 4.306820966770219998e-11
2.690000000000000000e+02 4.258492766521275885e-11
2.700000000000000000e+02 4.127771188284342683e-11
2.710000000000000000e+02 4.085348567761780991e-11
2.720000000000000000e+02 3.984195796002265913e-11
2.730000000000000000e+02 3.895125198695460322e-11
2.740000000000000000e+02 3.856698629219205249e-11
2.750000000000000000e+02 3.808454597435058307e-11
2.760000000000000000e+02 3.753088500400148518e-11
2.770000000000000000e+02 3.693064003083407160e-11
2.780000000000000000e+02 3.615681708781959317e-11
2.790000000000000000e+02 3.560010413069376820e-11
2.800000000000000000e+02 3.488936104132461989e-11
2.810000000000000000e+02 3.470239938945188582e-11
2.820000000000000000e+02 3.440187913306084631e-11
2.830000000000000000e+02 3.348027589964896972e-11
2.840000000000000000e+02 3.338406688529060640e-11
2.850000000000000000e+02 3.304593975371769410e-11
2.860000000000000000e+02 3.243523790937162740e-11
2.870000000000000000e+02 3.150749429840466014e-11
2.880000000000000000e+02 3.093129313152304226e-11
2.890000000000000000e+02 3.037014037735674287e-11
2.900000000000000000e+02 2.963719507271679830e-11
2.910000000000000000e+02 2.943922419200881676e-11
2.920000000000000000e+02 2.902681238323105591e-11
2.930000000000000000e+02 2.835464868771436075e-11
2.940000000000000000e+02 2.786722818251721056e-11
2.950000000000000000e+02 2.772496920862382145e-11
2.960000000000000000e+02 2.721267207337972220e-11
2.970000000000000000e+02 2.701594092926742743e-11
2.980000000000000000e+02 2.655029207754008702e-11
2.990000000000000000e+02 2.638172384955276529e-11
3.000000000000000000e+02 2.577989099148143767e-11
3.010000000000000000e+02 2.545547720004429465e-11
3.020000000000000000e+02 2.514619930966158752e-11
3.030000000000000000e+02 2.498691732755955126e-11
3.040000000000000000e+02 2.452556613121978777e-11
3.050000000000000000e+02 2.393894019858277051e-11
3.060000000000000000e+02 2.366735149731520779e-11
3.070000000000000000e+02 2.332664129559257974e-11
3.080000000000000000e+02 2.296498011350073771e-11
3.090000000000000000e+02 2.268325093598278520e-11
3.100000000000000000e+02 2.239326453362213936e-11
3.110000000000000000e+02 2.185305590262221166e-11
3.120000000000000000e+02 2.139751588200194811e-11
3.130000000000000000e+02 2.131618641941010590e-11
3.140000000000000000e+02 2.097322004816339953e-11
3.150000000000000000e+02 2.052537062530735391e-11
3.160000000000000000e+02 2.031946307870182882e-11
3.170000000000000000e+02 2.019860064245781277e-11
3.180000000000000000e+02 1.969896110458886375e-11
3.190000000000000000e+02 1.950661919926829966e-11
3.200000000000000000e+02 1.920674936352854210e-11
3.210000000000000000e+02 1.885828558988774195e-11
3.220000000000000000e+02 1.849635764511970226e-11
3.230000000000000000e+02 1.827364298841562127e-11
3.240000000000000000e+02 1.823604300691598604e-11
3.250000000000000000e+02 1.791363311837199124e-11
3.260000000000000000e+02 1.769988679922835700e-11
3.270000000000000000e+02 1.754447071100839814e-11
3.280000000000000000e+02 1.743770767624749731e-11
3.290000000000000000e+02 1.699938412781622219e-11
3.300000000000000000e+02 1.676029252070712862e-11
3.310000000000000000e+02 1.650053077712130288e-11
3.320000000000000000e+02 1.636009449920564023e-11
3.330000000000000000e+02 1.625000973784550461e-11
3.340000000000000000e+02 1.615658169746834909e-11
3.350000000000000000e+02 1.558143092016622217e-11
3.360000000000000000e+02 1.548461759168408606e-11
3.370000000000000000e+02 1.542513684740843753e-11
3.380000000000000000e+02 1.525818752088222445e-11
3.390000000000000000e+02 1.497545449438270304e-11
3.400000000000000000e+02 1.483635045377982982e-11
3.410000000000000000e+02 1.453101264905322253e-11
3.420000000000000000e+02 1.422699450208682070e-11
3.430000000000000000e+02 1.387232548385611748e-11
3.440000000000000000e+02 1.367202680638324942e-11
3.450000000000000000e+02 1.350084587771808784e-11
3.460000000000000000e+02 1.338807342190368715e-11
3.470000000000000000e+02 1.326810979632603286e-11
3.480000000000000000e+02 1.325469980496516611e-11
3.490000000000000000e+02 1.293044970563150087e-11
3.500000000000000000e+02 1.268258300040081422e-11
3.510000000000000000e+02 1.252488357219338091e-11
3.520000000000000000e+02 1.233881488582920099e-11
3.530000000000000000e+02 1.229254781198374449e-11
3.540000000000000000e+02 1.212801643564788144e-11
3.550000000000000000e+02 1.187756921229850942e-11
3.560000000000000000e+02 1.160919696415915358e-11
3.570000000000000000e+02 1.150436158735252776e-11
3.580000000000000000e+02 1.128232399042813678e-11
3.590000000000000000e+02 1.103513051937038238e-11
3.600000000000000000e+02 1.097676984548573794e-11
3.610000000000000000e+02 1.086687936475246115e-11
3.620000000000000000e+02 1.062667770142303459e-11
3.630000000000000000e+02 1.041296888510059579e-11
3.640000000000000000e+02 1.026554796178578654e-11
3.650000000000000000e+02 1.019282683306536164e-11
3.660000000000000000e+02 1.004747337122144677e-11
3.670000000000000000e+02 9.817569800111337405e-12
3.680000000000000000e+02 9.763293618650604598e-12
3.690000000000000000e+02 9.613522113193051361e-12
3.700000000000000000e+02 9.500073243352490424e-12
3.710000000000000000e+02 9.327865893254278261e-12
3.720000000000000000e+02 9.258522938302111237e-12
3.730000000000000000e+02 9.140681330483907104e-12
3.740000000000000000e+02 8.895893333284384960e-12
3.750000000000000000e+02 8.829516308438832399e-12
3.760000000000000000e+02 8.642926614578016106e-12
3.770000000000000000e+02 8.529990436430408553e-12
3.780000000000000000e+02 8.505121350275040366e-12
3.790000000000000000e+02 8.381202408236536691e-12
3.800000000000000000e+02 8.295560881188867141e-12
3.810000000000000000e+02 8.155513541165099438e-12
3.820000000000000000e+02 8.105006591301169629e-12
3.830000000000000000e+02 7.953269277315729367e-12
3.840000000000000000e+02 7.873817334507156889e-12
3.850000000000000000e+02 7.673232315057252020e-12
3.860000000000000000e+02 7.633028141845744381e-12
3.870000000000000000e+02 7.474096320735067797e-12
3.880000000000000000e+02 7.382414293401081746e-12
3.890000000000000000e+02 7.314590383940746088e-12
3.900000000000000000e+02 7.205853775041069230e-12
3.910000000000000000e+02 7.119766578637801097e-12
3.920000000000000000e+02 7.004337788395435489e-12
3.930000000000000000e+02 6.901470960403880531e-12
3.940000000000000000e+02 6.705426529328872070e-12
3.950000000000000000e+02 6.682961773539683962e-12
3.960000000000000000e+02 6.658345797299257921e-12
3.970000000000000000e+02 6.588720207749995245e-12
3.980000000000000000e+02 6.525107353672023908e-12
3.990000000000000000e+02 6.450198399489663495e-12
4.000000000000000000e+02 6.297918207845701136e-12
4.010000000000000000e+02 6.216513676353627187e-12
4.020000000000000000e+02 6.159924760495265780e-12
4.030000000000000000e+02 6.140466526877252877e-12
4.040000000000000000e+02 5.953848596585507201e-12
4.050000000000000000e+02 5.892343898876344752e-12
4.060000000000000000e+02 5.784425266964313873e-12
4.070000000000000000e+02 5.760400894064021956e-12
4.080000000000000000e+02 5.723053214853526925e-12
4.090000000000000000e+02 5.649908909326666057e-12
4.100000000000000000e+02 5.545400526662711871e-12
4.110000000000000000e+02 5.471763228385230139e-12
4.120000000000000000e+02 5.434608114147741078e-12
4.130000000000000000e+02 5.387198306110209645e-12
4.140000000000000000e+02 5.249746225218992193e-12
4.150000000000000000e+02 5.197764173511097359e-12
4.160000000000000000e+02 5.152722044181278611e-12
4.170000000000000000e+02 5.120730839445443791e-12
4.180000000000000000e+02 5.035820018071447400e-12
4.190000000000000000e+02 4.963748832524203536e-12
4.200000000000000000e+02 4.904075511189373997e-12
4.210000000000000000e+02 4.834563365613689451e-12
4.220000000000000000e+02 4.822424701913413201e-12
4.230000000000000000e+02 4.776882634686224831e-12
4.240000000000000000e+02 4.722618289018864099e-12
4.250000000000000000e+02 4.630026981904608731e-12
4.260000000000000000e+02 4.586789307439986442e-12
4.270000000000000000e+02 4.537041010231217660e-12
4.280000000000000000e+02 4.515311144661197330e-12
4.290000000000000000e+02 4.447603831486478479e-12
4.300000000000000000e+02 4.436188608228204561e-12
4.310000000000000000e+02 4.361079914187848492e-12
4.320000000000000000e+02 4.307707666930492747e-12
4.330000000000000000e+02 4.215897564712608826e-12
4.340000000000000000e+02 4.157485009031358089e-12
4.350000000000000000e+02 4.102270949924703735e-12
4.360000000000000000e+02 4.027348049450243451e-12
4.370000000000000000e+02 3.966182635231074959e-12
4.380000000000000000e+02 3.904365017983441473e-12
4.390000000000000000e+02 3.892959892527399734e-12
4.400000000000000000e+02 3.842113393866877444e-12
4.410000000000000000e+02 3.751758613897363486e-12
4.420000000000000000e+02 3.687539798403408680e-12
4.430000000000000000e+02 3.682659899254309122e-12
4.440000000000000000e+02 3.615730783403463175e-12
4.450000000000000000e+02 3.583878574407186815e-12
4.460000000000000000e+02 3.569108746873764590e-12
4.470000000000000000e+02 3.527630321998408106e-12
4.480000000000000000e+02 3.497286157376295198e-12
4.490000000000000000e+02 3.456104989506529975e-12
4.500000000000000000e+02 3.427260888532848678e-12
4.510000000000000000e+02 3.376277026718648797e-12
4.520000000000000000e+02 3.333978233379041208e-12
4.530000000000000000e+02 3.274941030956535229e-12
4.540000000000000000e+02 3.231151181856454752e-12
4.550000000000000000e+02 3.207961822764147200e-12
4.560000000000000000e+02 3.203937851119747840e-12
4.570000000000000000e+02 3.139218836718966778e-12
4.580000000000000000e+02 3.111926467464687980e-12
4.590000000000000000e+02 3.075007281788714790e-12
4.600000000000000000e+02 3.045675648191829545e-12
4.610000000000000000e+02 2.999793650452285406e-12
4.620000000000000000e+02 2.945840441979508706e-12
4.630000000000000000e+02 2.915575108991522306e-12
4.640000000000000000e+02 2.885215903322417131e-12
4.650000000000000000e+02 2.852584914572834600e-12
4.660000000000000000e+02 2.793314299802414095e-12
4.670000000000000000e+02 2.787956636625073380e-12
4.680000000000000000e+02 2.754303474921319365e-12
4.690000000000000000e+02 2.720207941224323555e-12
4.700000000000000000e+02 2.676856895186981947e-12
4.710000000000000000e+02 2.631501589979854713e-12
4.720000000000000000e+02 2.610970985540779397e-12
4.730000000000000000e+02 2.604835941255134331e-12
4.740000000000000000e+02 2.542758883246497265e-12
4.750000000000000000e+02 2.525231161537561220e-12
4.760000000000000000e+02 2.453532281708624648e-12
4.770000000000000000e+02 2.439204526986092694e-12
4.780000000000000000e+02 2.407188805842755601e-12
4.790000000000000000e+02 2.353563643665319610e-12
4.800000000000000000e+02 2.327840104211002784e-12
4.810000000000000000e+02 2.292867739232424790e-12
4.820000000000000000e+02 2.274493189752199709e-12
4.830000000000000000e+02 2.219756341973418330e-12
4.840000000000000000e+02 2.211994284119383720e-12
4.850000000000000000e+02 2.191716856548297442e-12
4.860000000000000000e+02 2.166332098374154009e-12
4.870000000000000000e+02 2.161403387204225977e-12
4.880000000000000000e+02 2.127551928204694045e-12
4.890000000000000000e+02 2.063423919168643203e-12
4.900000000000000000e+02 2.050399503952524575e-12
4.910000000000000000e+02 2.021837848412205576e-12
4.920000000000000000e+02 2.000958729455569655e-12
4.930000000000000000e+02 1.944627921375407625e-12
4.940000000000000000e+02 1.920682248889934056e-12
4.950000000000000000e+02 1.904913891504933907e-12
4.960000000000000000e+02 1.889569104160358892e-12
4.970000000000000000e+02 1.875811513576275801e-12
4.980000000000000000e+02 1.835833487793055649e-12
4.990000000000000000e+02 1.806757486488008368e-12
5.000000000000000000e+02 1.790263847978795773e-12
5.010000000000000000e+02 1.781544086024626883e-12
5.020000000000000000e+02 1.747805232839439740e-12
5.030000000000000000e+02 1.744044551096822620e-12
5.040000000000000000e+02 1.713475031968703473e-12
5.050000000000000000e+02 1.694777867482963225e-12
5.060000000000000000e+02 1.665834110324583987e-12
5.070000000000000000e+02 1.647139833623337577e-12
5.080000000000000000e+02 1.620856125224259051e-12
5.090000000000000000e+02 1.607540905884513551e-12
5.100000000000000000e+02 1.589174093016107552e-12
5.110000000000000000e+02 1.566861567268254109e-12
5.120000000000000000e+02 1.551175184143280182e-12
5.130000000000000000e+02 1.526713031331421146e-12
5.140000000000000000e+02 1.508890895424848442e-12
5.150000000000000000e+02 1.489448061482695450e-12
5.160000000000000000e+02 1.486709735993234053e-12
5.170000000000000000e+02 1.463397642815851017e-12
5.180000000000000000e+02 1.452420342507123750e-12
5.190000000000000000e+02 1.433311137085974423e-12
5.200000000000000000e+02 1.417504433349246163e-12
5.210000000000000000e+02 1.382028259086037927e-12
5.220000000000000000e+02 1.353790946768490875e-12
5.230000000000000000e+02 1.337245350896106127e-12
5.240000000000000000e+02 1.325750751374680988e-12
5.250000000000000000e+02 1.280464516589828495e-12
5.260000000000000000e+02 1.275342454806333451e-12
5.270000000000000000e+02 1.262780675045789963e-12
5.280000000000000000e+02 1.246375301734081867e-12
5.290000000000000000e+02 1.214050497483361902e-12
5.300000000000000000e+02 1.206635000733446607e-12
5.310000000000000000e+02 1.190269564818043093e-12
5.320000000000000000e+02 1.175738878193826289e-12
5.330000000000000000e+02 1.156725082139775372e-12
5.340000000000000000e+02 1.148843835070970776e-12
5.350000000000000000e+02 1.126682633491420258e-12
5.360000000000000000e+02 1.121486587563404878e-12
5.370000000000000000e+02 1.111202605944156472e-12
5.380000000000000000e+02 1.076932750591673556e-12
5.390000000000000000e+02 1.070265102816800241e-12
5.400000000000000000e+02 1.064548107208689062e-12
5.410000000000000000e+02 1.049653403123621219e-12
5.420000000000000000e+02 1.027089842695564166e-12
5.430000000000000000e+02 1.019149820869822229e-12
5.440000000000000000e+02 9.858975439188947567e-13
5.450000000000000000e+02 9.796180194354177766e-13
5.460000000000000000e+02 9.740339903226097707e-13
5.470000000000000000e+02 9.580745905898227111e-13
5.480000000000000000e+02 9.381174957083036646e-13
5.490000000000000000e+02 9.274769810383131280e-13
5.500000000000000000e+02 9.014296167389120962e-13
5.510000000000000000e+02 8.918966189000038658e-13
5.520000000000000000e+02 8.788069082153144923e-13
5.530000000000000000e+02 8.741842999585830862e-13
5.540000000000000000e+02 8.583410705034702932e-13
5.550000000000000000e+02 8.443776019941270862e-13
5.560000000000000000e+02 8.386700910331577448e-13
5.570000000000000000e+02 8.245172316884167528e-13
5.580000000000000000e+02 8.188846160206924070e-13
5.590000000000000000e+02 8.037741960946903132e-13
5.600000000000000000e+02 8.002012219826855082e-13
5.610000000000000000e+02 7.944526196919315355e-13
5.620000000000000000e+02 7.704711025662231165e-13
5.630000000000000000e+02 7.665565538460156833e-13
5.640000000000000000e+02 7.466207075131523614e-13
5.650000000000000000e+02 7.383809215102736891e-13
5.660000000000000000e+02 7.254434565835977028e-13
5.670000000000000000e+02 7.187327458648402893e-13
5.680000000000000000e+02 7.065048246261676039e-13
5.690000000000000000e+02 6.877774380139806276e-13
5.700000000000000000e+02 6.819173286014923420e-13
5.710000000000000000e+02 6.700585057364739371e-13
5.720000000000000000e+02 6.655975003465862351e-13
5.730000000000000000e+02 6.563697542767790461e-13
5.740000000000000000e+02 6.376737301621381240e-13
5.750000000000000000e+02 6.237896255567760541e-13
5.760000000000000000e+02 6.188563931535077503e-13
5.770000000000000000e+02 5.912868541332586465e-13
5.780000000000000000e+02 5.852816051038938281e-13
5.790000000000000000e+02 5.804291655878222145e-13
5.800000000000000000e+02 5.781766881675187725e-13
5.810000000000000000e+02 5.637840047642448179e-13
5.820000000000000000e+02 5.621242483394329630e-13
5.830000000000000000e+02 5.521331172114986615e-13
5.840000000000000000e+02 5.364240520636266710e-13
5.850000000000000000e+02 5.197709222289412568e-13
5.860000000000000000e+02 5.172159997385441871e-13
5.870000000000000000e+02 5.092446268658318906e-13
5.880000000000000000e+02 5.031079955618444351e-13
5.890000000000000000e+02 4.914223963426778835e-13
5.900000000000000000e+02 4.888244881131828657e-13
5.910000000000000000e+02 4.703280671172634815e-13
5.920000000000000000e+02 4.647965241638260318e-13
5.930000000000000000e+02 4.589729765396223409e-13
5.940000000000000000e+02 4.476242912009549634e-13
5.950000000000000000e+02 4.449574201481180274e-13
5.960000000000000000e+02 4.253923864776075728e-13
5.970000000000000000e+02 4.121240523382559502e-13
5.980000000000000000e+02 4.040900012229129737e-13
5.990000000000000000e+02 3.981085032599415127e-13
6.000000000000000000e+02 3.874003004492252276e-13
6.010000000000000000e+02 3.721148127123275475e-13
6.020000000000000000e+02 3.652259348975606239e-13
6.030000000000000000e+02 3.633094304320884841e-13
6.040000000000000000e+02 3.546524177054156240e-13
6.050000000000000000e+02 3.382909336858986717e-13
6.060000000000000000e+02 3.214855758723313722e-13
6.070000000000000000e+02 2.971293500927820539e-13
6.080000000000000000e+02 2.887237101793744557e-13
6.090000000000000000e+02 2.677280629475255661e-13
6.100000000000000000e+02 2.584451293786404730e-13


==> HumboldtSigL2J0.dat <==
1.000000000000000000e+00 3.397563603452742132e-04
2.000000000000000000e+00 2.700497893182516175e-04
3.000000000000000000e+00 2.193176640569351329e-04
4.000000000000000000e+00 1.528353406263279618e-04
5.000000000000000000e+00 1.141932275654991688e-04
6.000000000000000000e+00 8.328241333348352184e-05
7.000000000000000000e+00 6.260026151560516819e-05
8.000000000000000000e+00 4.913778521100267802e-05
9.000000000000000000e+00 4.135633714443459819e-05
1.000000000000000000e+01 3.957125085931625480e-05
1.100000000000000000e+01 3.138716682272812655e-05
1.200000000000000000e+01 3.127386409888585893e-05
1.300000000000000000e+01 2.602677332622908726e-05
1.400000000000000000e+01 2.559226849010856549e-05
1.500000000000000000e+01 2.449911436587074744e-05
1.600000000000000000e+01 2.230583653214534315e-05
1.700000000000000000e+01 2.135176576402223649e-05
1.800000000000000000e+01 2.012628688467605614e-05
1.900000000000000000e+01 1.899352463007247056e-05
2.000000000000000000e+01 1.737906810944927095e-05
2.100000000000000000e+01 1.652736541908556765e-05
2.200000000000000000e+01 1.579991165014825092e-05
2.300000000000000000e+01 1.553867801473135372e-05
2.400000000000000000e+01 1.461339929606122917e-05
2.500000000000000000e+01 1.299520297059354572e-05
2.600000000000000000e+01 1.247697849005258279e-05
2.700000000000000000e+01 1.190179357086726464e-05
2.800000000000000000e+01 1.088271120820151169e-05
2.900000000000000000e+01 1.021617945386956023e-05
3.000000000000000000e+01 1.001756550006647792e-05
3.100000000000000000e+01 9.783020776247658198e-06
3.200000000000000000e+01 9.244937101250023801e-06
3.300000000000000000e+01 8.802203818451268937e-06
3.400000000000000000e+01 8.630435618660225569e-06
3.500000000000000000e+01 8.423560003620570201e-06
3.600000000000000000e+01 7.604143339709388768e-06
3.700000000000000000e+01 7.389386580132993441e-06
3.800000000000000000e+01 7.270143722950046618e-06
3.900000000000000000e+01 7.200334437635631097e-06
4.000000000000000000e+01 6.905643227195331516e-06
4.100000000000000000e+01 6.664273855205277170e-06
4.200000000000000000e+01 6.385215530490097163e-06
4.300000000000000000e+01 6.192366592218864989e-06
4.400000000000000000e+01 6.187996083452487715e-06
4.500000000000000000e+01 5.722129901132234302e-06
4.600000000000000000e+01 5.454350802841499994e-06
4.700000000000000000e+01 5.371165377996479634e-06
4.800000000000000000e+01 5.013006251956061361e-06
4.900000000000000000e+01 4.608161929656710204e-06
5.000000000000000000e+01 4.359894028580937871e-06
5.100000000000000000e+01 4.166462551843267082e-06
5.200000000000000000e+01 4.101507929246646567e-06
5.300000000000000000e+01 3.965388315094896744e-06
5.400000000000000000e+01 3.895474261489215663e-06
5.500000000000000000e+01 3.808814271994437068e-06
5.600000000000000000e+01 3.740852114988398705e-06
5.700000000000000000e+01 3.611832753405719038e-06
5.800000000000000000e+01 3.126488382357964640e-06
5.900000000000000000e+01 3.067192172048605314e-06
6.000000000000000000e+01 3.003697798596974835e-06
6.100000000000000000e+01 2.845976201531671471e-06
6.200000000000000000e+01 2.654534455211731451e-06
6.300000000000000000e+01 2.595717570138840961e-06
6.400000000000000000e+01 2.368197066727172903e-06
6.500000000000000000e+01 2.302904600914127451e-06
6.600000000000000000e+01 2.164573146255448398e-06
6.700000000000000000e+01 2.156931776483685157e-06
6.800000000000000000e+01 1.979910701416147764e-06
6.900000000000000000e+01 1.917548247358643129e-06
7.000000000000000000e+01 1.879584992792438236e-06
7.100000000000000000e+01 1.791868614666544221e-06
7.200000000000000000e+01 1.584802602355322876e-06
7.300000000000000000e+01 1.530382530209204157e-06
7.400000000000000000e+01 1.504914650412450386e-06
7.500000000000000000e+01 1.466730907527367226e-06
7.600000000000000000e+01 1.416927736337325117e-06
7.700000000000000000e+01 1.369069573502708763e-06
7.800000000000000000e+01 1.283099581207515353e-06
7.900000000000000000e+01 1.244696727082552262e-06
8.000000000000000000e+01 1.217811313242330272e-06
8.100000000000000000e+01 1.163407766454843943e-06
8.200000000000000000e+01 1.081047051333535110e-06
8.300000000000000000e+01 1.014503055507266171e-06
8.400000000000000000e+01 1.010071422241621827e-06
8.500000000000000000e+01 9.950772060828729790e-07
8.600000000000000000e+01 9.092072963647763385e-07
8.700000000000000000e+01 7.722389578713758935e-07
8.800000000000000000e+01 7.084771168136030672e-07
8.900000000000000000e+01 7.007886690085861676e-07
9.000000000000000000e+01 6.344898157049719990e-07
9.100000000000000000e+01 6.253927749992789879e-07
9.200000000000000000e+01 6.157559536377524802e-07
9.300000000000000000e+01 5.723972866891592594e-07
9.400000000000000000e+01 5.704220379476728221e-07
9.500000000000000000e+01 5.651573009786988316e-07
9.600000000000000000e+01 5.528337350697179094e-07
9.700000000000000000e+01 4.698815453568324969e-07
9.800000000000000000e+01 4.422616219895834521e-07
9.900000000000000000e+01 4.299289218255506987e-07
1.000000000000000000e+02 4.244581974146538105e-07
1.010000000000000000e+02 4.088941786066275986e-07
1.020000000000000000e+02 3.843145507269039482e-07
1.030000000000000000e+02 3.617003798538848760e-07
1.040000000000000000e+02 3.525464037352821355e-07
1.050000000000000000e+02 3.357831759467412017e-07
1.060000000000000000e+02 3.157925739981191277e-07
1.070000000000000000e+02 3.011984921679696042e-07
1.080000000000000000e+02 2.931579528139861635e-07
1.090000000000000000e+02 2.872123641164771829e-07
1.100000000000000000e+02 2.661130066026235927e-07
1.110000000000000000e+02 2.543865899635146465e-07
1.120000000000000000e+02 2.190403200348976291e-07
1.130000000000000000e+02 2.187729273347098034e-07
1.140000000000000000e+02 2.152546346304626368e-07
1.150000000000000000e+02 2.129832816492295607e-07
1.160000000000000000e+02 2.100336616155107065e-07
1.170000000000000000e+02 1.859719137154491529e-07
1.180000000000000000e+02 1.715561899559198550e-07
1.190000000000000000e+02 1.595537137810589721e-07
1.200000000000000000e+02 1.479907551107619220e-07
1.210000000000000000e+02 1.440561233245720925e-07
1.220000000000000000e+02 1.322155691290490388e-07
1.230000000000000000e+02 1.281926220351530258e-07
1.240000000000000000e+02 1.262648091009115296e-07
1.250000000000000000e+02 1.170439954756167497e-07
1.260000000000000000e+02 1.148229160632118006e-07
1.270000000000000000e+02 1.057697454831983902e-07
1.280000000000000000e+02 9.617519930936297475e-08
1.290000000000000000e+02 9.074378045187925721e-08
1.300000000000000000e+02 8.911781252998659336e-08
1.310000000000000000e+02 8.544651474831723414e-08
1.320000000000000000e+02 8.095331592368425564e-08
1.330000000000000000e+02 8.060600682345792513e-08
1.340000000000000000e+02 7.793322079579455224e-08
1.350000000000000000e+02 7.094900082293353202e-08
1.360000000000000000e+02 6.921829184828299743e-08
1.370000000000000000e+02 6.766056224831544975e-08
1.380000000000000000e+02 6.320933396808063641e-08
1.390000000000000000e+02 6.089892480052558139e-08
1.400000000000000000e+02 6.036471590387835739e-08
1.410000000000000000e+02 5.532000957030070029e-08
1.420000000000000000e+02 5.516169359632677163e-08
1.430000000000000000e+02 5.177178774049372241e-08
1.440000000000000000e+02 4.756629422657770521e-08
1.450000000000000000e+02 4.743113915100390960e-08
1.460000000000000000e+02 4.502777765152943448e-08
1.470000000000000000e+02 4.366332570380489008e-08
1.480000000000000000e+02 4.280450317979167880e-08
1.490000000000000000e+02 3.989803740891573612e-08
1.500000000000000000e+02 3.917066570559037921e-08
1.510000000000000000e+02 3.739129532103627858e-08
1.520000000000000000e+02 3.554862708149282125e-08
1.530000000000000000e+02 3.374195882919768768e-08
1.540000000000000000e+02 3.085892988829882985e-08
1.550000000000000000e+02 2.975093861061341528e-08
1.560000000000000000e+02 2.848410999062808748e-08
1.570000000000000000e+02 2.798658444755846570e-08
1.580000000000000000e+02 2.715292540978143165e-08
1.590000000000000000e+02 2.649429750948180203e-08
1.600000000000000000e+02 2.574048577421884516e-08
1.610000000000000000e+02 2.337560751192408907e-08
1.620000000000000000e+02 2.312563071263221046e-08
1.630000000000000000e+02 2.235042419547763933e-08
1.640000000000000000e+02 2.193649912167761523e-08
1.650000000000000000e+02 2.115754862201285268e-08
1.660000000000000000e+02 2.057836005208354272e-08
1.670000000000000000e+02 1.653684537355926913e-08
1.680000000000000000e+02 1.553790264583095956e-08
1.690000000000000000e+02 1.524919599290142322e-08
1.700000000000000000e+02 1.462970547696461944e-08
1.710000000000000000e+02 1.353866330050439972e-08
1.720000000000000000e+02 1.340261363398263284e-08
1.730000000000000000e+02 1.330518352800427040e-08
1.740000000000000000e+02 1.283956670849383498e-08
1.750000000000000000e+02 1.209936448855036290e-08
1.760000000000000000e+02 1.135815820978573756e-08
1.770000000000000000e+02 1.088572586079165152e-08
1.780000000000000000e+02 1.045816123032873285e-08
1.790000000000000000e+02 9.556966810816202261e-09
1.800000000000000000e+02 9.224780075450956214e-09
1.810000000000000000e+02 8.739422569005575948e-09
1.820000000000000000e+02 8.498399040062687264e-09
1.830000000000000000e+02 8.009317760674800870e-09
1.840000000000000000e+02 7.883590843886555347e-09
1.850000000000000000e+02 7.361452343685998836e-09
1.860000000000000000e+02 6.881178012187216127e-09
1.870000000000000000e+02 6.806425416647678002e-09
1.880000000000000000e+02 6.487032569056015443e-09
1.890000000000000000e+02 6.481370195471148909e-09
1.900000000000000000e+02 6.077389745892849490e-09
1.910000000000000000e+02 5.787637491727812246e-09
1.920000000000000000e+02 5.759058828590019902e-09
1.930000000000000000e+02 5.510455960574156619e-09
1.940000000000000000e+02 5.318885041036407939e-09
1.950000000000000000e+02 4.731761985625452206e-09
1.960000000000000000e+02 4.556857240342469346e-09
1.970000000000000000e+02 4.426035203938318432e-09
1.980000000000000000e+02 4.195686303391923661e-09
1.990000000000000000e+02 4.020375429185301375e-09
2.000000000000000000e+02 3.871516175677292908e-09
2.010000000000000000e+02 3.833436717988674997e-09
2.020000000000000000e+02 3.750723923618799517e-09
2.030000000000000000e+02 3.545773878634130592e-09
2.040000000000000000e+02 3.459292906659923569e-09
2.050000000000000000e+02 3.335023093491187161e-09
2.060000000000000000e+02 3.088655212565414980e-09
2.070000000000000000e+02 2.749736238968961407e-09
2.080000000000000000e+02 2.664016931580548841e-09
2.090000000000000000e+02 2.640475516388369246e-09
2.100000000000000000e+02 2.561604775973451164e-09
2.110000000000000000e+02 2.161552126314652728e-09
2.120000000000000000e+02 2.087029687779980043e-09
2.130000000000000000e+02 1.864888501782837777e-09
2.140000000000000000e+02 1.735510426713452183e-09
2.150000000000000000e+02 1.714497614071268956e-09
2.160000000000000000e+02 1.633803959911684970e-09
2.170000000000000000e+02 1.592090632421285808e-09
2.180000000000000000e+02 1.496647788041402030e-09
2.190000000000000000e+02 1.456214931957754654e-09
2.200000000000000000e+02 1.412407645732380999e-09
2.210000000000000000e+02 1.368262294732194461e-09
2.220000000000000000e+02 1.271928816942111682e-09
2.230000000000000000e+02 1.177286124731515144e-09
2.240000000000000000e+02 1.168207646707915995e-09
2.250000000000000000e+02 1.088255026636036062e-09
2.260000000000000000e+02 1.041620028529865232e-09
2.270000000000000000e+02 1.006464009900662777e-09
2.280000000000000000e+02 1.003592312190655294e-09
2.290000000000000000e+02 9.537605683253402573e-10
2.300000000000000000e+02 8.853516337133191015e-10
2.310000000000000000e+02 8.726408646598138298e-10
2.320000000000000000e+02 8.075570573172912335e-10
2.330000000000000000e+02 7.717135967315261168e-10
2.340000000000000000e+02 7.560816309185417407e-10
2.350000000000000000e+02 7.439242194801761620e-10
2.360000000000000000e+02 7.158221995050294871e-10
2.370000000000000000e+02 7.072489706842240283e-10
2.380000000000000000e+02 6.827567238326797397e-10
2.390000000000000000e+02 6.635280643250202546e-10
2.400000000000000000e+02 6.104905019180123091e-10
2.410000000000000000e+02 5.953240056716926009e-10
2.420000000000000000e+02 5.564056620330482801e-10
2.430000000000000000e+02 5.435996175019339137e-10
2.440000000000000000e+02 5.328124808985835959e-10
2.450000000000000000e+02 5.291832718945719053e-10
2.460000000000000000e+02 5.092449678257565907e-10
2.470000000000000000e+02 4.985288658429047412e-10
2.480000000000000000e+02 4.869170224212903855e-10
2.490000000000000000e+02 4.761399133016789908e-10
2.500000000000000000e+02 4.624752224576212692e-10
2.510000000000000000e+02 4.599050038951975117e-10
2.520000000000000000e+02 4.495085893300534011e-10
2.530000000000000000e+02 4.225703128027485861e-10
2.540000000000000000e+02 4.102669915770115172e-10
2.550000000000000000e+02 4.032936709633111958e-10
2.560000000000000000e+02 3.924340387842213755e-10
2.570000000000000000e+02 3.798070238069046050e-10
2.580000000000000000e+02 3.746318714859839940e-10
2.590000000000000000e+02 3.695344355662301744e-10
2.600000000000000000e+02 3.474290044581929474e-10
2.610000000000000000e+02 3.368973728043839829e-10
2.620000000000000000e+02 3.267347560116729123e-10
2.630000000000000000e+02 3.157619358216153827e-10
2.640000000000000000e+02 3.079570556840641510e-10
2.650000000000000000e+02 2.879217062098283359e-10
2.660000000000000000e+02 2.790880698175933365e-10
2.670000000000000000e+02 2.737711032557292957e-10
2.680000000000000000e+02 2.615525380355775509e-10
2.690000000000000000e+02 2.597155040325285658e-10
2.700000000000000000e+02 2.442753811378029632e-10
2.710000000000000000e+02 2.327920849213080722e-10
2.720000000000000000e+02 2.225521713686229743e-10
2.730000000000000000e+02 2.165382690195755509e-10
2.740000000000000000e+02 2.135048740985730411e-10
2.750000000000000000e+02 2.041494856812636720e-10
2.760000000000000000e+02 1.947897106490121456e-10
2.770000000000000000e+02 1.929477224704385589e-10
2.780000000000000000e+02 1.882691148384787676e-10
2.790000000000000000e+02 1.808752082939357609e-10
2.800000000000000000e+02 1.769131044720879713e-10
2.810000000000000000e+02 1.737379024324249534e-10
2.820000000000000000e+02 1.656392389677989601e-10
2.830000000000000000e+02 1.625488123811768295e-10
2.840000000000000000e+02 1.598880153834588318e-10
2.850000000000000000e+02 1.536985620277999701e-10
2.860000000000000000e+02 1.497581310385188239e-10
2.870000000000000000e+02 1.457585732809497426e-10
2.880000000000000000e+02 1.433595405747981166e-10
2.890000000000000000e+02 1.430104875433853188e-10
2.900000000000000000e+02 1.395585879292385694e-10
2.910000000000000000e+02 1.378049818875310167e-10
2.920000000000000000e+02 1.333847977490003664e-10
2.930000000000000000e+02 1.265463457105612472e-10
2.940000000000000000e+02 1.242346125502519885e-10
2.950000000000000000e+02 1.210608968499555252e-10
2.960000000000000000e+02 1.153973285932471037e-10
2.970000000000000000e+02 1.124896531538981201e-10
2.980000000000000000e+02 1.111974281518135463e-10
2.990000000000000000e+02 1.097128749162708660e-10
3.000000000000000000e+02 1.085519047651308640e-10
3.010000000000000000e+02 1.051605522940632221e-10
3.020000000000000000e+02 1.038462666313450323e-10
3.030000000000000000e+02 1.014287378120281825e-10
3.040000000000000000e+02 9.894228133300780698e-11
3.050000000000000000e+02 9.746056536347374823e-11
3.060000000000000000e+02 9.462774810264731670e-11
3.070000000000000000e+02 9.367469577575089125e-11
3.080000000000000000e+02 9.080636166871685418e-11
3.090000000000000000e+02 8.815809690501706284e-11
3.100000000000000000e+02 8.718249481473350396e-11
3.110000000000000000e+02 8.576575044381549288e-11
3.120000000000000000e+02 8.474565292444578430e-11
3.130000000000000000e+02 8.294951648262945002e-11
3.140000000000000000e+02 8.202045611489011035e-11
3.150000000000000000e+02 7.903703481171882290e-11
3.160000000000000000e+02 7.676424379777645030e-11
3.170000000000000000e+02 7.497842686818610601e-11
3.180000000000000000e+02 7.405142845629980225e-11
3.190000000000000000e+02 7.294848603139580414e-11
3.200000000000000000e+02 7.101002712475441546e-11
3.210000000000000000e+02 6.816667870696264514e-11
3.220000000000000000e+02 6.542385533444127190e-11
3.230000000000000000e+02 6.504438068282094619e-11
3.240000000000000000e+02 6.406640166641936741e-11
3.250000000000000000e+02 6.354406040113673920e-11
3.260000000000000000e+02 6.164589200400962424e-11
3.270000000000000000e+02 6.083295633965377397e-11
3.280000000000000000e+02 5.920991784370987080e-11
3.290000000000000000e+02 5.850074675983224807e-11
3.300000000000000000e+02 5.672424976099992999e-11
3.310000000000000000e+02 5.611797431615256211e-11
3.320000000000000000e+02 5.464808360332558149e-11
3.330000000000000000e+02 5.407606600011922340e-11
3.340000000000000000e+02 5.308169771796799806e-11
3.350000000000000000e+02 5.164471697558698356e-11
3.360000000000000000e+02 5.140964768757501720e-11
3.370000000000000000e+02 5.005661579799736748e-11
3.380000000000000000e+02 4.899405797870143068e-11
3.390000000000000000e+02 4.707461779722506950e-11
3.400000000000000000e+02 4.691384828096658491e-11
3.410000000000000000e+02 4.490455383940227664e-11
3.420000000000000000e+02 4.367081449241086785e-11
3.430000000000000000e+02 4.311101968490811319e-11
3.440000000000000000e+02 4.173759358611688790e-11
3.450000000000000000e+02 4.102237812030758499e-11
3.460000000000000000e+02 3.959764017149720332e-11
3.470000000000000000e+02 3.910866961801427049e-11
3.480000000000000000e+02 3.763250733791040481e-11
3.490000000000000000e+02 3.745631182916708895e-11
3.500000000000000000e+02 3.650372006090237973e-11
3.510000000000000000e+02 3.550866135037404704e-11
3.520000000000000000e+02 3.468258006946351928e-11
3.530000000000000000e+02 3.402445630671929120e-11
3.540000000000000000e+02 3.263937639098955244e-11
3.550000000000000000e+02 3.130990081296719404e-11
3.560000000000000000e+02 3.129395198669998538e-11
3.570000000000000000e+02 3.023998936865930671e-11
3.580000000000000000e+02 2.977080075657864775e-11
3.590000000000000000e+02 2.925794166952748877e-11
3.600000000000000000e+02 2.851786884625088918e-11
3.610000000000000000e+02 2.774267709198860090e-11
3.620000000000000000e+02 2.704785246286964342e-11
3.630000000000000000e+02 2.684886642579180616e-11
3.640000000000000000e+02 2.597253135495761751e-11
3.650000000000000000e+02 2.555571819214151948e-11
3.660000000000000000e+02 2.504580229726833648e-11
3.670000000000000000e+02 2.422263130354741424e-11
3.680000000000000000e+02 2.338316520220123027e-11
3.690000000000000000e+02 2.303645535723540325e-11
3.700000000000000000e+02 2.232402966025860828e-11
3.710000000000000000e+02 2.155264377971390632e-11
3.720000000000000000e+02 2.096210456241836511e-11
3.730000000000000000e+02 2.051626321140496463e-11
3.740000000000000000e+02 2.006436363495011764e-11
3.750000000000000000e+02 1.957019120844651302e-11
3.760000000000000000e+02 1.860426351154199494e-11
3.770000000000000000e+02 1.816713411128506384e-11
3.780000000000000000e+02 1.785003949604509627e-11
3.790000000000000000e+02 1.744808455191036990e-11
3.800000000000000000e+02 1.719383112853929410e-11
3.810000000000000000e+02 1.691234495038166735e-11
3.820000000000000000e+02 1.652758029261813592e-11
3.830000000000000000e+02 1.608523898745466627e-11
3.840000000000000000e+02 1.593098520154169685e-11
3.850000000000000000e+02 1.546400769195366597e-11
3.860000000000000000e+02 1.504828763391435919e-11
3.870000000000000000e+02 1.462359592516671979e-11
3.880000000000000000e+02 1.412796420848624453e-11
3.890000000000000000e+02 1.411352158188344963e-11
3.900000000000000000e+02 1.309780493643321187e-11
3.910000000000000000e+02 1.237593743519996736e-11
3.920000000000000000e+02 1.209702179994286831e-11
3.930000000000000000e+02 1.183495897875583468e-11
3.940000000000000000e+02 1.148695240420187941e-11
3.950000000000000000e+02 1.140702597983875032e-11
3.960000000000000000e+02 1.086407890378888066e-11
3.970000000000000000e+02 1.049231349263703288e-11
3.980000000000000000e+02 9.930939499542743003e-12
3.990000000000000000e+02 9.680798582039175033e-12
4.000000000000000000e+02 9.174543005509161333e-12
4.010000000000000000e+02 8.840573832901572876e-12
4.020000000000000000e+02 8.526179428362381751e-12
4.030000000000000000e+02 8.454897745739715070e-12
4.040000000000000000e+02 7.960038576744148755e-12
4.050000000000000000e+02 7.662571421744951947e-12
4.060000000000000000e+02 7.516562544951876554e-12
4.070000000000000000e+02 6.977533513200699188e-12
4.080000000000000000e+02 6.324356425009428445e-12
4.090000000000000000e+02 6.108554368899359975e-12
4.100000000000000000e+02 5.554867085757334895e-12


==> HumboldtkdtreeSigL0J0.dat <==
1.000000000000000000e+00 1.001930118447824425e+00
2.000000000000000000e+00 8.799243273751715666e-01
3.000000000000000000e+00 6.780814846184312072e-01
4.000000000000000000e+00 6.070952320768586707e-01
5.000000000000000000e+00 5.202636551518466934e-01
6.000000000000000000e+00 4.133374454686244426e-01
7.000000000000000000e+00 4.053685466453748054e-01
8.000000000000000000e+00 3.513513516773565382e-01
9.000000000000000000e+00 3.363323650526151565e-01
1.000000000000000000e+01 3.217554009736725562e-01
1.100000000000000000e+01 2.791796817273212716e-01
1.200000000000000000e+01 2.526919179862728293e-01
1.300000000000000000e+01 2.236827412243905522e-01
1.400000000000000000e+01 2.185380583982467761e-01
1.500000000000000000e+01 2.108866217374423813e-01
1.600000000000000000e+01 1.971347925341430940e-01
1.700000000000000000e+01 1.763374948619996496e-01
1.800000000000000000e+01 1.706841498973323268e-01
1.900000000000000000e+01 1.636742270145901679e-01
2.000000000000000000e+01 1.539621722786036206e-01
2.100000000000000000e+01 1.492521432679987659e-01
2.200000000000000000e+01 1.415300430716592839e-01
2.300000000000000000e+01 1.248636664779516625e-01
2.400000000000000000e+01 1.228363581003845822e-01
2.500000000000000000e+01 1.177023661804515037e-01
2.600000000000000000e+01 1.141103311776755225e-01
2.700000000000000000e+01 1.101670502975416743e-01
2.800000000000000000e+01 1.077018047423179969e-01
2.900000000000000000e+01 1.026623293716906887e-01
3.000000000000000000e+01 9.623456823278433991e-02
3.100000000000000000e+01 9.433115349988079046e-02
3.200000000000000000e+01 8.986210475385979224e-02
3.300000000000000000e+01 8.850859225399206054e-02
3.400000000000000000e+01 8.582444125488437880e-02
3.500000000000000000e+01 8.161944343339089247e-02
3.600000000000000000e+01 7.996637490098512657e-02
3.700000000000000000e+01 7.519266498248522446e-02
3.800000000000000000e+01 7.175490553289738671e-02
3.900000000000000000e+01 6.870084880841431652e-02
4.000000000000000000e+01 6.720809551963900785e-02
4.100000000000000000e+01 6.577083387226283218e-02
4.200000000000000000e+01 6.257767519099548259e-02
4.300000000000000000e+01 6.110281818518099872e-02
4.400000000000000000e+01 5.905942914588228898e-02
4.500000000000000000e+01 5.829379364330040253e-02
4.600000000000000000e+01 5.330982633182843045e-02
4.700000000000000000e+01 5.211389913335470053e-02
4.800000000000000000e+01 5.069948281240321125e-02
4.900000000000000000e+01 4.939496912034430087e-02
5.000000000000000000e+01 4.869466843087847524e-02
5.100000000000000000e+01 4.849730958434374933e-02
5.200000000000000000e+01 4.568086691471965471e-02
5.300000000000000000e+01 4.502872815917118021e-02
5.400000000000000000e+01 4.286785622031010629e-02
5.500000000000000000e+01 4.236843664053834002e-02
5.600000000000000000e+01 4.152355065936714357e-02
5.700000000000000000e+01 4.106000153662629076e-02
5.800000000000000000e+01 3.829512151868821879e-02
5.900000000000000000e+01 3.751057449037790287e-02
6.000000000000000000e+01 3.652519560814437849e-02
6.100000000000000000e+01 3.574958318324855666e-02
6.200000000000000000e+01 3.481685234708986609e-02
6.300000000000000000e+01 3.450906335822662152e-02
6.400000000000000000e+01 3.375229469566537466e-02
6.500000000000000000e+01 3.326437992148483652e-02
6.600000000000000000e+01 3.256053188382839608e-02
6.700000000000000000e+01 3.179841178526143786e-02
6.800000000000000000e+01 3.072481983908121467e-02
6.900000000000000000e+01 2.929105362959209813e-02
7.000000000000000000e+01 2.858725480074708267e-02
7.100000000000000000e+01 2.782516250826016363e-02
7.200000000000000000e+01 2.749855280609760089e-02
7.300000000000000000e+01 2.695002457496432219e-02
7.400000000000000000e+01 2.663385756297548951e-02
7.500000000000000000e+01 2.547625265753755697e-02
7.600000000000000000e+01 2.472220507676184398e-02
7.700000000000000000e+01 2.391547631281165653e-02
7.800000000000000000e+01 2.356534777605839154e-02
7.900000000000000000e+01 2.322582603271821158e-02
8.000000000000000000e+01 2.290415483864612772e-02
8.100000000000000000e+01 2.206575904804993632e-02
8.200000000000000000e+01 2.116528050764317562e-02
8.300000000000000000e+01 2.092485520612629921e-02
8.400000000000000000e+01 2.081238155192228004e-02
8.500000000000000000e+01 1.979476683613540233e-02
8.600000000000000000e+01 1.966799037533059277e-02
8.700000000000000000e+01 1.924241245711222348e-02
8.800000000000000000e+01 1.894776000100853453e-02
8.900000000000000000e+01 1.872982822064953035e-02
9.000000000000000000e+01 1.839570741282118421e-02
9.100000000000000000e+01 1.820706418367414731e-02
9.200000000000000000e+01 1.755032935849980963e-02
9.300000000000000000e+01 1.723876479225988981e-02
9.400000000000000000e+01 1.684293202479395998e-02
9.500000000000000000e+01 1.681379169992295794e-02
9.600000000000000000e+01 1.652302942219190107e-02
9.700000000000000000e+01 1.619553988534939634e-02
9.800000000000000000e+01 1.585250605815339761e-02
9.900000000000000000e+01 1.571267948666317527e-02
1.000000000000000000e+02 1.568359273587978733e-02
1.010000000000000000e+02 1.513394979465703359e-02
1.020000000000000000e+02 1.463504826135978570e-02
1.030000000000000000e+02 1.444823109528314137e-02
1.040000000000000000e+02 1.427730025830476618e-02
1.050000000000000000e+02 1.413095629478217964e-02
1.060000000000000000e+02 1.405740972162844091e-02
1.070000000000000000e+02 1.383036001196540597e-02
1.080000000000000000e+02 1.350704253627122223e-02
1.090000000000000000e+02 1.333681251344562106e-02
1.100000000000000000e+02 1.325892226864752547e-02
1.110000000000000000e+02 1.273037424059253291e-02
1.120000000000000000e+02 1.262289159262755187e-02
1.130000000000000000e+02 1.246268372467604531e-02
1.140000000000000000e+02 1.217607056568738820e-02
1.150000000000000000e+02 1.212272411166871559e-02
1.160000000000000000e+02 1.178626166899355079e-02
1.170000000000000000e+02 1.161775917531664842e-02
1.180000000000000000e+02 1.155213030249116479e-02
1.190000000000000000e+02 1.144997871067348315e-02
1.200000000000000000e+02 1.093313572555177499e-02
1.210000000000000000e+02 1.085210950898291525e-02
1.220000000000000000e+02 1.075054231274152547e-02
1.230000000000000000e+02 1.037260512897522115e-02
1.240000000000000000e+02 1.028244620568213516e-02
1.250000000000000000e+02 1.004215277485459752e-02
1.260000000000000000e+02 9.808873217985899368e-03
1.270000000000000000e+02 9.687711310644627968e-03
1.280000000000000000e+02 9.535094176524731499e-03
1.290000000000000000e+02 9.471908209745359339e-03
1.300000000000000000e+02 9.339732957604658659e-03
1.310000000000000000e+02 9.291591583758066278e-03
1.320000000000000000e+02 9.217735406560949307e-03
1.330000000000000000e+02 9.092973669712275941e-03
1.340000000000000000e+02 8.985311288981315606e-03
1.350000000000000000e+02 8.807659048020863995e-03
1.360000000000000000e+02 8.737236061311536364e-03
1.370000000000000000e+02 8.563866918206639034e-03
1.380000000000000000e+02 8.444646522157673099e-03
1.390000000000000000e+02 8.290252250528228062e-03
1.400000000000000000e+02 8.158443633422600427e-03
1.410000000000000000e+02 8.025353409858545367e-03
1.420000000000000000e+02 7.903978631425331164e-03
1.430000000000000000e+02 7.814231951314559721e-03
1.440000000000000000e+02 7.782634586058352968e-03
1.450000000000000000e+02 7.697121297613540927e-03
1.460000000000000000e+02 7.617079501829149106e-03
1.470000000000000000e+02 7.429868294837842571e-03
1.480000000000000000e+02 7.330000684763755825e-03
1.490000000000000000e+02 7.224185720479693422e-03
1.500000000000000000e+02 7.100216320355244408e-03
1.510000000000000000e+02 7.069734146346495079e-03
1.520000000000000000e+02 6.968946782567215191e-03
1.530000000000000000e+02 6.921212780170140667e-03
1.540000000000000000e+02 6.831662676159086685e-03
1.550000000000000000e+02 6.817941592908064764e-03
1.560000000000000000e+02 6.625440631127624790e-03
1.570000000000000000e+02 6.550195529275710041e-03
1.580000000000000000e+02 6.469742548401710876e-03
1.590000000000000000e+02 6.431644502789231506e-03
1.600000000000000000e+02 6.298477865845141487e-03
1.610000000000000000e+02 6.267990740669780909e-03
1.620000000000000000e+02 6.178344566760546157e-03
1.630000000000000000e+02 6.110945199162653822e-03
1.640000000000000000e+02 6.034092956244610853e-03
1.650000000000000000e+02 5.878304383388800736e-03
1.660000000000000000e+02 5.859924374672358972e-03
1.670000000000000000e+02 5.832963432128467594e-03
1.680000000000000000e+02 5.704171874186662362e-03
1.690000000000000000e+02 5.612153220018481665e-03
1.700000000000000000e+02 5.608349450961289465e-03
1.710000000000000000e+02 5.541915130872936308e-03
1.720000000000000000e+02 5.533116366986777154e-03
1.730000000000000000e+02 5.377496510702335294e-03
1.740000000000000000e+02 5.322356985377745854e-03
1.750000000000000000e+02 5.228920803882508052e-03
1.760000000000000000e+02 5.181926174564352450e-03
1.770000000000000000e+02 5.110056956114520862e-03
1.780000000000000000e+02 5.014136234139467130e-03
1.790000000000000000e+02 4.964190340487820499e-03
1.800000000000000000e+02 4.908400095132829828e-03
1.810000000000000000e+02 4.881993849593196412e-03
1.820000000000000000e+02 4.729038569296252145e-03
1.830000000000000000e+02 4.676347666196250911e-03
1.840000000000000000e+02 4.611851541400426371e-03
1.850000000000000000e+02 4.587442284738542375e-03
1.860000000000000000e+02 4.552680693127576089e-03
1.870000000000000000e+02 4.510250706599733955e-03
1.880000000000000000e+02 4.455171162126634124e-03
1.890000000000000000e+02 4.407177900323163214e-03
1.900000000000000000e+02 4.367086428147318004e-03
1.910000000000000000e+02 4.303429137050824790e-03
1.920000000000000000e+02 4.254136800958162150e-03
1.930000000000000000e+02 4.243655834959054844e-03
1.940000000000000000e+02 4.168391616875460892e-03
1.950000000000000000e+02 4.129664569068347904e-03
1.960000000000000000e+02 4.106638199115370154e-03
1.970000000000000000e+02 4.083279296905988932e-03
1.980000000000000000e+02 4.055175623362771396e-03
1.990000000000000000e+02 4.035418817273808342e-03
2.000000000000000000e+02 3.966689985211559709e-03
2.010000000000000000e+02 3.932489870105259494e-03
2.020000000000000000e+02 3.917456953624320719e-03
2.030000000000000000e+02 3.874214361240880047e-03
2.040000000000000000e+02 3.840501512289561971e-03
2.050000000000000000e+02 3.821394954277261904e-03
2.060000000000000000e+02 3.716165819038722267e-03
2.070000000000000000e+02 3.686037861839733774e-03
2.080000000000000000e+02 3.660665599309575503e-03
2.090000000000000000e+02 3.615803210446467877e-03
2.100000000000000000e+02 3.607402437868931656e-03
2.110000000000000000e+02 3.575639993606447801e-03
2.120000000000000000e+02 3.555445771784375084e-03
2.130000000000000000e+02 3.518657985574318459e-03
2.140000000000000000e+02 3.446054603745337622e-03
2.150000000000000000e+02 3.399905870311902781e-03
2.160000000000000000e+02 3.373216856966253663e-03
2.170000000000000000e+02 3.324619407289168983e-03
2.180000000000000000e+02 3.306984529835117412e-03
2.190000000000000000e+02 3.285805578901635545e-03
2.200000000000000000e+02 3.246645855741396840e-03
2.210000000000000000e+02 3.201735002007131698e-03
2.220000000000000000e+02 3.174105927600604816e-03
2.230000000000000000e+02 3.137907390484906238e-03
2.240000000000000000e+02 3.131351092435913190e-03
2.250000000000000000e+02 3.093552518051693838e-03
2.260000000000000000e+02 3.072655626920313496e-03
2.270000000000000000e+02 3.041328623649685106e-03
2.280000000000000000e+02 3.016160493196435883e-03
2.290000000000000000e+02 2.968069164629619228e-03
2.300000000000000000e+02 2.949026811456408569e-03
2.310000000000000000e+02 2.911587576038760731e-03
2.320000000000000000e+02 2.872387604600041590e-03
2.330000000000000000e+02 2.840888839358803562e-03
2.340000000000000000e+02 2.795191510610858972e-03
2.350000000000000000e+02 2.766918650831263603e-03
2.360000000000000000e+02 2.751283773890016507e-03
2.370000000000000000e+02 2.736111105256431447e-03
2.380000000000000000e+02 2.709801437257518784e-03
2.390000000000000000e+02 2.696622088473731461e-03
2.400000000000000000e+02 2.677767104991189955e-03
2.410000000000000000e+02 2.652476740764405511e-03
2.420000000000000000e+02 2.641095808583187373e-03
2.430000000000000000e+02 2.611947269552578055e-03
2.440000000000000000e+02 2.607756284253586951e-03
2.450000000000000000e+02 2.573760619473685046e-03
2.460000000000000000e+02 2.530554157894537685e-03
2.470000000000000000e+02 2.515454832127320475e-03
2.480000000000000000e+02 2.494480632324341633e-03
2.490000000000000000e+02 2.464849575376826772e-03
2.500000000000000000e+02 2.444809475752007712e-03
2.510000000000000000e+02 2.427172876801051479e-03
2.520000000000000000e+02 2.414343679965107441e-03
2.530000000000000000e+02 2.410097970333550856e-03
2.540000000000000000e+02 2.389697357638084600e-03
2.550000000000000000e+02 2.357875691526328549e-03
2.560000000000000000e+02 2.336646798647003514e-03
2.570000000000000000e+02 2.294701251789755831e-03
2.580000000000000000e+02 2.255023096951461279e-03
2.590000000000000000e+02 2.242333319118041454e-03
2.600000000000000000e+02 2.227396052000211405e-03
2.610000000000000000e+02 2.202077716565875847e-03
2.620000000000000000e+02 2.189108371745605592e-03
2.630000000000000000e+02 2.175115167065606609e-03
2.640000000000000000e+02 2.153759386017077993e-03
2.650000000000000000e+02 2.131054721834165205e-03
2.660000000000000000e+02 2.126735950002424207e-03
2.670000000000000000e+02 2.117430470194572086e-03
2.680000000000000000e+02 2.094572937909385847e-03
2.690000000000000000e+02 2.072978894886065050e-03
2.700000000000000000e+02 2.057510764472738393e-03
2.710000000000000000e+02 2.034878021678478838e-03
2.720000000000000000e+02 2.014548623179892358e-03
2.730000000000000000e+02 1.985788760534615369e-03
2.740000000000000000e+02 1.978592645004741829e-03
2.750000000000000000e+02 1.950113606910978785e-03
2.760000000000000000e+02 1.937305128160182830e-03
2.770000000000000000e+02 1.905467461002759719e-03
2.780000000000000000e+02 1.880721157782067271e-03
2.790000000000000000e+02 1.876909988415537307e-03
2.800000000000000000e+02 1.867602105414656061e-03
2.810000000000000000e+02 1.849324223384450974e-03
2.820000000000000000e+02 1.838132645314370000e-03
2.830000000000000000e+02 1.820522991657792539e-03
2.840000000000000000e+02 1.805216266337937928e-03
2.850000000000000000e+02 1.785980517845523136e-03
2.860000000000000000e+02 1.781378008530762596e-03
2.870000000000000000e+02 1.773823736942802031e-03
2.880000000000000000e+02 1.748777192676954657e-03
2.890000000000000000e+02 1.744388460348447875e-03
2.900000000000000000e+02 1.701036185173343627e-03
2.910000000000000000e+02 1.689279567013995563e-03
2.920000000000000000e+02 1.671357900990994754e-03
2.930000000000000000e+02 1.652012119897294795e-03
2.940000000000000000e+02 1.644331288149828828e-03
2.950000000000000000e+02 1.626320781056211136e-03
2.960000000000000000e+02 1.621105335625188954e-03
2.970000000000000000e+02 1.597884944686168854e-03
2.980000000000000000e+02 1.592130361354060150e-03
2.990000000000000000e+02 1.577828363571114056e-03
3.000000000000000000e+02 1.561878652884624236e-03
3.010000000000000000e+02 1.556576393329590089e-03
3.020000000000000000e+02 1.542729999378105290e-03
3.030000000000000000e+02 1.532155852182757192e-03
3.040000000000000000e+02 1.520343255642310010e-03
3.050000000000000000e+02 1.500216412069829610e-03
3.060000000000000000e+02 1.495290424890961638e-03
3.070000000000000000e+02 1.478177240907221912e-03
3.080000000000000000e+02 1.463323433222777628e-03
3.090000000000000000e+02 1.452356580335771542e-03
3.100000000000000000e+02 1.447734496653221587e-03
3.110000000000000000e+02 1.433432900175039219e-03
3.120000000000000000e+02 1.425064723592459797e-03
3.130000000000000000e+02 1.411353823451950464e-03
3.140000000000000000e+02 1.396680159139752561e-03
3.150000000000000000e+02 1.385321659343623224e-03
3.160000000000000000e+02 1.372217109043281360e-03
3.170000000000000000e+02 1.364058186788338293e-03
3.180000000000000000e+02 1.355972152157537648e-03
3.190000000000000000e+02 1.351548645193448089e-03
3.200000000000000000e+02 1.338895441276824428e-03
3.210000000000000000e+02 1.335919503475351553e-03
3.220000000000000000e+02 1.307984958997878170e-03
3.230000000000000000e+02 1.305851701507574486e-03
3.240000000000000000e+02 1.287018510833682012e-03
3.250000000000000000e+02 1.271105380974573524e-03
3.260000000000000000e+02 1.266333797924457756e-03
3.270000000000000000e+02 1.253853365183189112e-03
3.280000000000000000e+02 1.250896611278658373e-03
3.290000000000000000e+02 1.239143290308067358e-03
3.300000000000000000e+02 1.235593773059018817e-03
3.310000000000000000e+02 1.222417177633685704e-03
3.320000000000000000e+02 1.215540008595015738e-03
3.330000000000000000e+02 1.209274707712100277e-03
3.340000000000000000e+02 1.199757655418392599e-03
3.350000000000000000e+02 1.192968306251371464e-03
3.360000000000000000e+02 1.180914928393871251e-03
3.370000000000000000e+02 1.168314387235706549e-03
3.380000000000000000e+02 1.166491493334349686e-03
3.390000000000000000e+02 1.162517267859049025e-03
3.400000000000000000e+02 1.152885643759993858e-03
3.410000000000000000e+02 1.150599662429346165e-03
3.420000000000000000e+02 1.141515634947955172e-03
3.430000000000000000e+02 1.133717468141831304e-03
3.440000000000000000e+02 1.125113710989766695e-03
3.450000000000000000e+02 1.110505466764215516e-03
3.460000000000000000e+02 1.101523918811891239e-03
3.470000000000000000e+02 1.101134328426700906e-03
3.480000000000000000e+02 1.086619968991955291e-03
3.490000000000000000e+02 1.071392770655059520e-03
3.500000000000000000e+02 1.064413697274684987e-03
3.510000000000000000e+02 1.061600803459164001e-03
3.520000000000000000e+02 1.051924348841695202e-03
3.530000000000000000e+02 1.033434529370327913e-03
3.540000000000000000e+02 1.025493317189978210e-03
3.550000000000000000e+02 1.019625634790005632e-03
3.560000000000000000e+02 1.009120547523885674e-03
3.570000000000000000e+02 9.996416225935172203e-04
3.580000000000000000e+02 9.958907710714236510e-04
3.590000000000000000e+02 9.866597596078871980e-04
3.600000000000000000e+02 9.792471934316614602e-04
3.610000000000000000e+02 9.663467545289023374e-04
3.620000000000000000e+02 9.597757549760278263e-04
3.630000000000000000e+02 9.509434688668328296e-04
3.640000000000000000e+02 9.462246451310486924e-04
3.650000000000000000e+02 9.379512152856683263e-04
3.660000000000000000e+02 9.324684932089162982e-04
3.670000000000000000e+02 9.296950456432695681e-04
3.680000000000000000e+02 9.227875444029512127e-04
3.690000000000000000e+02 9.180381833070019914e-04
3.700000000000000000e+02 9.110867898740607684e-04
3.710000000000000000e+02 8.956114028410696801e-04
3.720000000000000000e+02 8.935600641422327068e-04
3.730000000000000000e+02 8.924486384962475229e-04
3.740000000000000000e+02 8.870293632517885739e-04
3.750000000000000000e+02 8.799573011549425682e-04
3.760000000000000000e+02 8.725358097118920660e-04
3.770000000000000000e+02 8.691872491863522144e-04
3.780000000000000000e+02 8.608292181037057985e-04
3.790000000000000000e+02 8.561667661654472766e-04
3.800000000000000000e+02 8.546081611589667875e-04
3.810000000000000000e+02 8.508217226719634813e-04
3.820000000000000000e+02 8.470164927769065428e-04
3.830000000000000000e+02 8.382276597542524061e-04
3.840000000000000000e+02 8.357931535292389491e-04
3.850000000000000000e+02 8.281325405185703103e-04
3.860000000000000000e+02 8.201140945599019435e-04
3.870000000000000000e+02 8.118500122383029557e-04
3.880000000000000000e+02 8.050720242751065485e-04
3.890000000000000000e+02 8.009439430837153205e-04
3.900000000000000000e+02 7.956451131632713862e-04
3.910000000000000000e+02 7.904231738376264272e-04
3.920000000000000000e+02 7.864043452127519266e-04
3.930000000000000000e+02 7.850655238047623066e-04
3.940000000000000000e+02 7.764664189776669754e-04
3.950000000000000000e+02 7.735314173492384383e-04
3.960000000000000000e+02 7.696271346275574158e-04
3.970000000000000000e+02 7.648071137553852632e-04
3.980000000000000000e+02 7.599825086037373346e-04
3.990000000000000000e+02 7.547366896389858838e-04
4.000000000000000000e+02 7.487113434742653003e-04
4.010000000000000000e+02 7.421659726493268910e-04
4.020000000000000000e+02 7.392471576972602576e-04
4.030000000000000000e+02 7.299195434827695193e-04
4.040000000000000000e+02 7.292897413433287830e-04
4.050000000000000000e+02 7.228905216951870627e-04
4.060000000000000000e+02 7.208227078481983276e-04
4.070000000000000000e+02 7.143927752883603120e-04
4.080000000000000000e+02 7.114445180266146468e-04
4.090000000000000000e+02 7.084208986836673834e-04
4.100000000000000000e+02 7.001341795824050874e-04
4.110000000000000000e+02 6.975051334557700461e-04
4.120000000000000000e+02 6.899169806917024870e-04
4.130000000000000000e+02 6.859586708289566953e-04
4.140000000000000000e+02 6.834812834169965746e-04
4.150000000000000000e+02 6.791106123895432854e-04
4.160000000000000000e+02 6.730696185690207556e-04
4.170000000000000000e+02 6.691894612523734739e-04
4.180000000000000000e+02 6.645706293617544046e-04
4.190000000000000000e+02 6.570811084891371679e-04
4.200000000000000000e+02 6.538588590824595754e-04
4.210000000000000000e+02 6.516606345762271553e-04
4.220000000000000000e+02 6.468768833448991853e-04
4.230000000000000000e+02 6.413828993814060667e-04
4.240000000000000000e+02 6.373939660101981446e-04
4.250000000000000000e+02 6.315395731887535943e-04
4.260000000000000000e+02 6.247327930409997529e-04
4.270000000000000000e+02 6.177257164222620762e-04
4.280000000000000000e+02 6.162369599654832306e-04
4.290000000000000000e+02 6.153353149831978933e-04
4.300000000000000000e+02 6.093562715744367921e-04
4.310000000000000000e+02 6.064814833732403831e-04
4.320000000000000000e+02 6.016208130321796426e-04
4.330000000000000000e+02 5.975147491855846080e-04
4.340000000000000000e+02 5.914235916724323947e-04
4.350000000000000000e+02 5.890965844708787036e-04
4.360000000000000000e+02 5.873691619504397329e-04
4.370000000000000000e+02 5.845141687626045392e-04
4.380000000000000000e+02 5.788368279195228684e-04
4.390000000000000000e+02 5.750374998610823527e-04
4.400000000000000000e+02 5.687238828082494995e-04
4.410000000000000000e+02 5.661957843415847593e-04
4.420000000000000000e+02 5.616304556639209033e-04
4.430000000000000000e+02 5.564942343156408259e-04
4.440000000000000000e+02 5.555244166641507214e-04
4.450000000000000000e+02 5.509339450888447271e-04
4.460000000000000000e+02 5.479256593189017711e-04
4.470000000000000000e+02 5.434626055894710211e-04
4.480000000000000000e+02 5.421019611174141906e-04
4.490000000000000000e+02 5.384093162036501790e-04
4.500000000000000000e+02 5.335569786653004097e-04
4.510000000000000000e+02 5.306649482058443815e-04
4.520000000000000000e+02 5.246881007677868438e-04
4.530000000000000000e+02 5.186565947691364371e-04
4.540000000000000000e+02 5.164667329944530420e-04
4.550000000000000000e+02 5.147336274531554793e-04
4.560000000000000000e+02 5.099738002763663791e-04
4.570000000000000000e+02 5.059882651325921720e-04
4.580000000000000000e+02 5.055270322088002699e-04
4.590000000000000000e+02 5.013885129641190621e-04
4.600000000000000000e+02 4.982064670676127289e-04
4.610000000000000000e+02 4.966091500390150274e-04
4.620000000000000000e+02 4.937997564551208259e-04
4.630000000000000000e+02 4.893256896858623299e-04
4.640000000000000000e+02 4.886114862029197368e-04
4.650000000000000000e+02 4.838228869310536831e-04
4.660000000000000000e+02 4.819631803138794079e-04
4.670000000000000000e+02 4.758396222039088744e-04
4.680000000000000000e+02 4.724941673544460086e-04
4.690000000000000000e+02 4.710294640442292367e-04
4.700000000000000000e+02 4.641894266897409371e-04
4.710000000000000000e+02 4.628840583354606976e-04
4.720000000000000000e+02 4.593609179878606059e-04
4.730000000000000000e+02 4.584375525976449586e-04
4.740000000000000000e+02 4.568215570514273880e-04
4.750000000000000000e+02 4.535188618835615131e-04
4.760000000000000000e+02 4.506972893436690989e-04
4.770000000000000000e+02 4.474339229090894396e-04
4.780000000000000000e+02 4.466404131610907818e-04
4.790000000000000000e+02 4.424680698947403381e-04
4.800000000000000000e+02 4.413534976801181597e-04
4.810000000000000000e+02 4.367437334080365207e-04
4.820000000000000000e+02 4.348721365477815925e-04
4.830000000000000000e+02 4.328745697891691648e-04
4.840000000000000000e+02 4.283655753541018682e-04
4.850000000000000000e+02 4.269386447308005646e-04
4.860000000000000000e+02 4.243965920005295512e-04
4.870000000000000000e+02 4.214522175056477729e-04
4.880000000000000000e+02 4.169382206711221071e-04
4.890000000000000000e+02 4.138354479792733442e-04
4.900000000000000000e+02 4.118803761787568122e-04
4.910000000000000000e+02 4.083678145357758256e-04
4.920000000000000000e+02 4.039378198535610630e-04
4.930000000000000000e+02 4.014866895707741774e-04
4.940000000000000000e+02 4.008216498567148713e-04
4.950000000000000000e+02 3.995165700012070836e-04
4.960000000000000000e+02 3.957874945576898146e-04
4.970000000000000000e+02 3.908279903005416607e-04
4.980000000000000000e+02 3.873401479153071336e-04
4.990000000000000000e+02 3.858809753509602198e-04
5.000000000000000000e+02 3.819938732236808775e-04
5.010000000000000000e+02 3.803701825888226341e-04
5.020000000000000000e+02 3.761912336994829463e-04
5.030000000000000000e+02 3.735215793235334577e-04
5.040000000000000000e+02 3.716080533798142918e-04
5.050000000000000000e+02 3.707719035427938523e-04
5.060000000000000000e+02 3.694662311343637536e-04
5.070000000000000000e+02 3.666960783717298556e-04
5.080000000000000000e+02 3.611081869134019238e-04
5.090000000000000000e+02 3.596440940551243670e-04
5.100000000000000000e+02 3.587196434893848975e-04
5.110000000000000000e+02 3.572530146928621915e-04
5.120000000000000000e+02 3.538651070579578502e-04
5.130000000000000000e+02 3.476745256250506652e-04
5.140000000000000000e+02 3.471862431345854147e-04
5.150000000000000000e+02 3.455355134733860477e-04
5.160000000000000000e+02 3.403580012711768720e-04
5.170000000000000000e+02 3.393955218521710533e-04
5.180000000000000000e+02 3.369312988184299646e-04
5.190000000000000000e+02 3.350148274946981039e-04
5.200000000000000000e+02 3.324439836471219543e-04
5.210000000000000000e+02 3.297195885243049381e-04
5.220000000000000000e+02 3.273124757918081463e-04
5.230000000000000000e+02 3.263235556119573749e-04
5.240000000000000000e+02 3.227784372746170878e-04
5.250000000000000000e+02 3.203596393086329290e-04
5.260000000000000000e+02 3.188221569487681276e-04
5.270000000000000000e+02 3.166561151620252731e-04
5.280000000000000000e+02 3.132911960126248522e-04
5.290000000000000000e+02 3.115800142938424176e-04
5.300000000000000000e+02 3.100763189719230972e-04
5.310000000000000000e+02 3.078830654177774841e-04
5.320000000000000000e+02 3.027028421493648544e-04
5.330000000000000000e+02 3.014222016936885266e-04
5.340000000000000000e+02 2.993869022796866305e-04
5.350000000000000000e+02 2.972370612194813076e-04
5.360000000000000000e+02 2.945320214142110806e-04
5.370000000000000000e+02 2.937374621158851326e-04
5.380000000000000000e+02 2.917729043368761472e-04
5.390000000000000000e+02 2.875226710587800664e-04
5.400000000000000000e+02 2.855655654625039635e-04
5.410000000000000000e+02 2.836811423572178480e-04
5.420000000000000000e+02 2.820563165971180265e-04
5.430000000000000000e+02 2.783217495687955899e-04
5.440000000000000000e+02 2.768156888834202227e-04
5.450000000000000000e+02 2.733831092006908429e-04
5.460000000000000000e+02 2.719048323906248562e-04
5.470000000000000000e+02 2.698279666239065586e-04
5.480000000000000000e+02 2.688652536982148017e-04
5.490000000000000000e+02 2.677836580474277539e-04
5.500000000000000000e+02 2.653532715364481306e-04
5.510000000000000000e+02 2.647482154660441294e-04
5.520000000000000000e+02 2.620578131089406401e-04
5.530000000000000000e+02 2.608127185111773906e-04
5.540000000000000000e+02 2.573507414833009683e-04
5.550000000000000000e+02 2.558396663632569470e-04
5.560000000000000000e+02 2.554660050947940358e-04
5.570000000000000000e+02 2.521465412261605899e-04
5.580000000000000000e+02 2.484902135744874964e-04
5.590000000000000000e+02 2.476072643782785496e-04
5.600000000000000000e+02 2.462707598413493848e-04
5.610000000000000000e+02 2.428882377120354359e-04
5.620000000000000000e+02 2.427509710629425859e-04
5.630000000000000000e+02 2.414742026541935420e-04
5.640000000000000000e+02 2.408459445534737685e-04
5.650000000000000000e+02 2.366684753251991681e-04
5.660000000000000000e+02 2.347220938737693604e-04
5.670000000000000000e+02 2.331679824062959602e-04
5.680000000000000000e+02 2.330654459639251502e-04
5.690000000000000000e+02 2.313339253226914512e-04
5.700000000000000000e+02 2.303669360210411896e-04
5.710000000000000000e+02 2.288893426844149396e-04
5.720000000000000000e+02 2.269654380631479370e-04
5.730000000000000000e+02 2.245948874573191914e-04
5.740000000000000000e+02 2.216679357235304697e-04
5.750000000000000000e+02 2.191080956402940007e-04
5.760000000000000000e+02 2.186149709623442497e-04
5.770000000000000000e+02 2.180661366890083606e-04
5.780000000000000000e+02 2.150967059328171276e-04
5.790000000000000000e+02 2.121995906736369474e-04
5.800000000000000000e+02 2.117975992189661725e-04
5.810000000000000000e+02 2.106426134626371955e-04
5.820000000000000000e+02 2.089469497096922105e-04
5.830000000000000000e+02 2.078123229471320172e-04
5.840000000000000000e+02 2.054168886462833085e-04
5.850000000000000000e+02 2.036414123565034732e-04
5.860000000000000000e+02 2.012068470548506024e-04
5.870000000000000000e+02 1.981237030062685148e-04
5.880000000000000000e+02 1.977302467149949700e-04
5.890000000000000000e+02 1.967367685338012771e-04
5.900000000000000000e+02 1.948981438461451629e-04
5.910000000000000000e+02 1.928585798459518143e-04
5.920000000000000000e+02 1.921354694750161164e-04
5.930000000000000000e+02 1.891151194054018880e-04
5.940000000000000000e+02 1.860344122954585310e-04
5.950000000000000000e+02 1.837005553799078814e-04
5.960000000000000000e+02 1.829681947881164233e-04
5.970000000000000000e+02 1.826664925225410100e-04
5.980000000000000000e+02 1.802303454641846034e-04
5.990000000000000000e+02 1.786756181947115327e-04
6.000000000000000000e+02 1.761830777347866831e-04
6.010000000000000000e+02 1.748416912466829016e-04
6.020000000000000000e+02 1.722612279300926835e-04
6.030000000000000000e+02 1.705363194527600567e-04
6.040000000000000000e+02 1.693393505312720446e-04
6.050000000000000000e+02 1.656129806907925839e-04
6.060000000000000000e+02 1.631003916722636397e-04
6.070000000000000000e+02 1.587155930696644514e-04
6.080000000000000000e+02 1.574078083634492908e-04
6.090000000000000000e+02 1.529060861842100128e-04
6.100000000000000000e+02 1.514711174522479875e-04

